Mixed finite element methods for elliptic obstacle problems

Mixed variational formulations for the first-order system of the elastic membrane obstacle problem and the second-order system of the Kirchhoff--Love plate obstacle problem are proposed. The force exerted by the rigid obstacle is included as a new unknown. A priori and a posteriori error estimates are derived for both obstacle problems. The a posteriori error estimates are based on conforming postprocessed solutions. Numerical experiments conclude this work.

==> data/Errors_ex1.dat <==
dofs	error_u	error_sigma
16	0.0181257764415169	0.060976020870363
60	0.0109903868259134	0.0600656084390973
232	0.00617815001084772	0.0341939716627105
912	0.00315205741956587	0.0176337152429931
3616	0.00158370360459163	0.00890228129988521
14400	0.000792751221397135	0.00445534383542585
57472	0.000396492931854789	0.00222947228394701
229632	0.000198260314929114	0.00111443538471821


==> data/Estimators_ex1.dat <==
dofs	estLambdaU	estViol	estGradVsigma	estTot
16	0.000990800681473223	0.104178955256522	0.0956973534559835	0.141978182493591
60	0.00378050870884602	0.08366580979517	0.0878060939820354	0.130355606785449
232	0.00199171481752978	0.0403266770533301	0.0545633859791191	0.0700995440048518
912	0.000644020285563268	0.0184243536641057	0.0293052288355028	0.0352501646469559
3616	0.000284566760894417	0.00890516343352451	0.014962980937911	0.0175436393111093
14400	0.000141908918603998	0.00428863066650521	0.00754059812598925	0.00870984533620618
57472	7.21933773213513e-05	0.00211153135431855	0.00378156230461479	0.00433984428740444
229632	3.64474329470516e-05	0.00104411498488832	0.00189326210655215	0.00216444720200558


==> data/Estimators_ex2_adap.dat <==
dofs	estLambdaU	estViol	estGradVsigma	estTot
46	0	0.266159330207425	0.463980363569168	0.534900520502872
133	0	0.266267085856929	0.298538678487744	0.400029378376076
275	0.00574473442927862	0.220377284777049	0.259996114962387	0.340877000419363
500	0.0227185379674801	0.146851233153167	0.240773967021539	0.282937307263067
748	0.0132315155066645	0.0748630165064612	0.207241886416116	0.220745880433498
1187	0.0090018785958919	0.0633399527959884	0.151831847350605	0.164760108364709
2183	0.00435326325591817	0.0379660109792636	0.115447837565827	0.121608273111982
3921	0.00325272832013987	0.0288011610907771	0.0886192682904947	0.093238735695226
7419	0.00250594757450311	0.0215807203008903	0.0666232395315538	0.0700761250900063
13537	0.00197948818457191	0.0176701197188947	0.0479573833026679	0.0511474546540876
25529	0.00148661731345715	0.0126066455819803	0.0363546707052714	0.0385071373378372
47645	0.0010831646123814	0.00895970147107234	0.0266733226408957	0.028158757727101
89580	0.000772583731339793	0.00636249155183158	0.0195140765956636	0.0205396535937314
172166	0.000568241667451438	0.00458186928096375	0.0142924002773665	0.0150196248418172
312439	0.000402954506215088	0.00323357952798796	0.010582630882912	0.0110729619028453


==> data/Estimators_ex2_unif.dat <==
dofs	estLambdaU	estViol	estGradVsigma	estTot
46	0	0.266159330207425	0.463980363569168	0.534900520502872
176	0	0.2464771167136	0.293063790254617	0.382932571377588
688	0.020318470058376	0.214202439562409	0.169180186145865	0.273710541858275
2720	0.0253417705838984	0.13183676784753	0.10661307911016	0.171433623686136
10816	0.0129223145328517	0.0664608879056201	0.0688517259238598	0.0965639477071213
43136	0.00463121574059537	0.0416094422207682	0.0440942344338606	0.060803744551365
172288	0.00415276146275342	0.0280405585476995	0.0272246190200825	0.0393026491756233
688640	0.00315427633374064	0.019664544422914	0.017268357868483	0.0263598169573378


==> data/ExamplePlate2_adap.dat <==
dofMIXED	nE	estMalt	estG	estInf
193	12	13.1761066902527	8.62762294456483	18.8015261368857
418	27	5.5782962217049	5.16756636844862	7.28473268240052
834	55	4.13810692731954	1.88554454856937	4.65090531173736
1603	107	2.58979092525719	1.56125016067039	2.15440027789017
2263	152	1.846467247142	1.27923639631915	1.49210255656267
3955	268	1.35858419302312	0.652282412020483	0.798861117631678
5594	380	0.949518588526092	0.539048182901382	0.615269890757668
7707	524	0.663633879170682	0.474697011785217	0.533802879496221
12548	857	0.490696121084885	0.18754110051719	0.318796844251461
16418	1122	0.345440697055622	0.152490775730056	0.308181464910807
25052	1714	0.233888036917144	0.0957327777441948	0.136649628741628
35411	2426	0.168584232967827	0.0595704675360434	0.0996879220897949
50899	3490	0.115494538599875	0.0444450276923862	0.0720588264467542
70949	4870	0.0824494761263954	0.0299607152522166	0.0512451517884608
100646	6911	0.0583142240628095	0.0197338621506	0.0313933227265928
145230	9978	0.0408576887340258	0.0124963250500504	0.0230912319876729


==> data/ExamplePlate2_coo_00857.dat <==
0.25	-0.25
-0.25	-0.25
-0.25	0.25
0	-0.25
-0.25	0
-0.125	-0.125
-0.375	-0.125
-0.375	0.125
-0.125	0.125
-0.375	0
-0.25	-0.125
-0.375	0.375
-0.125	0
-0.25	0.125
-0.3125	-0.0625
-0.3125	0.0625
-0.1875	0.0625
-0.4375	-0.0625
-0.125	0.375
-0.4375	0.0625
-0.0625	0.0625
0.125	-0.125
-0.1875	-0.1875
-0.0625	-0.0625
-0.1875	-0.0625
-0.3125	-0.125
-0.125	-0.375
0	-0.125
-0.125	-0.25
-0.0625	0
-0.125	0.25
0.125	-0.25
-0.125	-0.0625
-0.25	-0.1875
-0.3125	-0.1875
-0.375	-0.25
-0.0625	0.125
0.375	-0.125
0.125	-0.375
-0.4375	-0.1875
-0.375	-0.375
-0.0625	0.1875
-0.03125	0.09375
-0.03125	0.03125
0.25	-0.125
0.0625	-0.0625
0.0625	-0.1875
-0.03125	-0.03125
0	-0.0625
-0.25	0.375
-0.4375	0.1875
-0.375	0.25
-0.3125	0.1875
-0.03125	0
-0.1875	0.125
-0.1875	0.1875
-0.03125	0.0625
0.0625	-0.125
-0.3125	0.3125
-0.3125	0.125
-0.25	0.1875
0.1875	-0.0625
-0.4375	0.3125
-0.015625	0.046875
-0.015625	0.015625
0.125	-0.0625
0.03125	-0.03125
0.03125	-0.09375
-0.25	-0.0625
-0.21875	-0.21875
-0.015625	-0.015625
-0.15625	-0.03125
-0.3125	0
-0.375	-0.0625
-0.34375	-0.15625
-0.28125	-0.15625
-0.375	-0.1875
-0.25	-0.375
-0.1875	-0.3125
0	-0.03125
-0.1875	-0.25
-0.375	0.1875
-0.34375	0.09375
-0.28125	0.15625
-0.375	0.0625
-0.1875	0
-0.015625	0
-0.03125	0.015625
-0.0625	0.03125
-0.125	0.0625
-0.15625	0.15625
-0.21875	0.15625
-0.125	0.1875
-0.015625	0.03125
0.03125	-0.0625
-0.21875	-0.03125
-0.34375	-0.09375
-0.34375	-0.03125
-0.25	-0.21875
-0.34375	-0.125
-0.28125	-0.21875
-0.3125	-0.25
-0.3125	-0.3125
-0.34375	0.15625
-0.34375	0.125
-0.3125	0.15625
-0.34375	0.03125
-0.15625	0.09375
-0.15625	0.03125
-0.0234375	0.0078125
-0.046875	0.015625
-0.09375	0.03125
-0.15625	0.125
0.09375	-0.03125
-0.3125	-0.15625
-0.28125	-0.1875
-0.0625	0.4375
-0.1875	0.15625
-0.0078125	0.0234375
-0.0078125	0.0078125
-0.0625	0.3125
0.0625	-0.03125
0.015625	-0.015625
0.015625	-0.046875
-0.09375	-0.09375
-0.0078125	-0.0078125
-0.0234375	-0.0078125
-0.046875	-0.015625
-0.09375	-0.03125
-0.15625	0
-0.4375	-0.125
-0.4375	-0.3125
-0.375	-0.3125
-0.3125	-0.4375
-0.03125	-0.09375
-0.015625	-0.046875
0	-0.015625
-0.015625	-0.03125
-0.03125	-0.0625
-0.0625	-0.125
-0.0625	-0.1875
-0.1875	0.3125
-0.4375	0.4375
-0.3125	0.25
-0.28125	0.21875
-0.125	0.03125
-0.15625	0.0625
-0.0078125	0
-0.015625	0.0078125
-0.21875	0.1875
-0.0078125	0.015625
-0.125	0.3125
0.015625	-0.03125
-0.015625	-0.0078125
-0.03125	-0.015625
-0.0625	-0.03125
-0.40625	-0.09375
-0.4375	-0.375
0	-0.1875
-0.28125	0.1875
-0.140625	0.046875
-0.140625	0.015625
-0.01171875	0.00390625
-0.25	0.21875
-0.21875	0.21875
-0.1875	0.25
0.046875	-0.015625
-0.46875	-0.09375
-0.4375	-0.25
-0.4375	-0.4375
-0.0078125	-0.0234375
-0.3125	0.4375
-0.00390625	0.01171875
-0.00390625	0.00390625
0.03125	-0.015625
0.0078125	-0.0078125
0.0078125	-0.0234375
0	-0.375
0.0625	-0.3125
-0.00390625	-0.00390625
-0.01171875	-0.00390625
-0.375	-0.03125
-0.34375	-0.0625
-0.4375	0
-0.375	-0.09375
-0.40625	-0.03125
-0.28125	-0.09375
-0.46875	-0.21875
0	-0.0078125
-0.0078125	-0.015625
-0.375	0.3125
-0.4375	0.125
-0.4375	0.25
-0.359375	0.109375
-0.3125	0.09375
-0.25	0.0625
-0.40625	0.09375
-0.34375	0
-0.375	0.09375
-0.34375	0.0625
-0.00390625	0
-0.0078125	0.00390625
-0.00390625	0.0078125
-0.0625	0.25
-0.09375	0.28125
0.0078125	-0.015625
-0.0078125	-0.00390625
-0.359375	-0.046875
-0.359375	-0.109375
-0.359375	-0.078125
-0.359375	-0.015625
-0.328125	-0.078125
-0.3125	-0.09375
-0.0625	-0.3125
-0.40625	0.28125
-0.40625	0.15625
-0.28125	0.09375
-0.375	0.03125
-0.40625	0.03125
-0.328125	0.078125
-0.359375	0.015625
-0.359375	0.046875
-0.005859375	0.001953125
-0.09375	0.21875
0.0234375	-0.0078125
0.0625	-0.4375
-0.46875	-0.15625
-0.1875	-0.4375
-0.0625	-0.4375
-0.00390625	-0.01171875
-0.46875	0.28125
-0.46875	0.15625
-0.46875	0.21875
-0.46875	0.09375
-0.40625	0.21875
-0.359375	0.078125
-0.03125	0.21875
-0.001953125	0.005859375
-0.001953125	0.001953125
-0.03125	0.15625
-0.03125	0.28125
0.015625	-0.0078125
0.00390625	-0.00390625
0.00390625	-0.01171875
-0.21875	-0.09375
-0.1875	-0.125
-0.125	-0.03125
-0.001953125	-0.001953125
-0.005859375	-0.001953125
-0.1875	-0.03125
-0.15625	-0.0625
-0.359375	-0.0625
-0.359375	-0.03125
-0.40625	-0.0625
-0.296875	-0.171875
-0.28125	-0.125
-0.359375	-0.140625
-0.328125	-0.140625
-0.296875	-0.203125
-0.265625	-0.203125
-0.265625	-0.171875
-0.25	-0.09375
-0.328125	-0.109375
-0.40625	-0.15625
-0.34375	-0.21875
-0.3125	-0.21875
-0.375	-0.15625
0	-0.00390625
-0.00390625	-0.0078125
-0.1875	0.4375
-0.1875	0.375
-0.375	0.4375
-0.25	0.3125
-0.25	0.4375
-0.40625	0.34375
-0.28125	0.28125
-0.46875	0.34375
-0.4375	0.375
-0.34375	0.1875
-0.28125	0.25
-0.34375	0.21875
-0.375	0.15625
-0.28125	0.125
-0.328125	0.109375
-0.296875	0.171875
-0.25	0.15625
-0.265625	0.234375
-0.265625	0.203125
-0.328125	0.171875
-0.328125	0.140625
-0.296875	0.140625
-0.390625	0.046875
-0.40625	0.0625
-0.359375	0.0625
-0.375	0.046875
-0.359375	0.03125
-0.140625	0.0625
-0.140625	0.03125
-0.140625	0.078125
-0.1875	0.03125
-0.001953125	0
-0.00390625	0.001953125
-0.09375	0.0625
-0.203125	0.171875
-0.21875	0.125
-0.140625	0.140625
-0.171875	0.140625
-0.203125	0.203125
-0.234375	0.203125
-0.234375	0.171875
-0.21875	0.03125
-0.171875	0.109375
-0.21875	0.09375
-0.09375	0.15625
-0.1875	0.21875
-0.125	0.15625
-0.15625	0.21875
-0.09375	0.09375
-0.001953125	0.00390625
-0.0625	0.375
0.00390625	-0.0078125
-0.15625	-0.09375
-0.21875	-0.0625
-0.25	-0.15625
-0.21875	-0.15625
-0.00390625	-0.001953125
-0.171875	-0.046875
-0.140625	0
-0.15625	-0.015625
-0.140625	-0.015625
-0.3671875	-0.0546875
-0.3671875	-0.0390625
-0.375	-0.046875
-0.390625	-0.046875
-0.3125	-0.140625
-0.296875	-0.15625
-0.296875	-0.140625
-0.328125	-0.125
-0.34375	-0.140625
-0.3125	-0.171875
-0.328125	-0.15625
-0.265625	-0.1875
-0.28125	-0.203125
-0.296875	-0.1875
-0.28125	-0.171875
-0.328125	-0.171875
-0.34375	-0.1875
-0.21875	0.28125
-0.09375	0.40625
-0.125	0.4375
-0.40625	0.40625
-0.359375	0.140625
-0.296875	0.203125
-0.3125	0.21875
-0.328125	0.125
-0.265625	0.1875
-0.28125	0.171875
-0.265625	0.171875
-0.25	0.203125
-0.265625	0.21875
-0.296875	0.1875
-0.28125	0.203125
-0.3125	0.140625
-0.328125	0.15625
-0.34375	0.140625
-0.3125	0.171875
-0.296875	0.15625
-0.3671875	0.0390625
-0.3671875	0.0546875
-0.1328125	0.0546875
-0.1328125	0.0390625
-0.15625	0.078125
-0.171875	0
-0.171875	0.015625
-0.0029296875	0.0009765625
-0.125	0.09375
-0.125	0.046875
-0.109375	0.046875
-0.1875	0.140625
-0.203125	0.15625
-0.203125	0.140625
-0.171875	0.125
-0.15625	0.140625
-0.1875	0.171875
-0.171875	0.15625
-0.234375	0.1875
-0.203125	0.1875
-0.21875	0.171875
-0.171875	0.078125
-0.1875	0.09375
-0.234375	0.234375
-0.171875	0.171875
-0.15625	0.1875
-0.09375	0.34375
-0.21875	0.25
0.01171875	-0.00390625
-0.171875	-0.015625
-0.001953125	-0.005859375
-0.46875	0.40625
-0.21875	0.203125
-0.234375	0.21875
-0.0009765625	0.0029296875
-0.0009765625	0.0009765625
-0.03125	0.34375
-0.03125	0.40625
0.5	0
0	0
0	-0.5
0.5	-0.5
-0.5	0
-0.5	-0.5
0	0.5
-0.5	0.5
-0.5	-0.25
0	0.25
-0.5	0.25
-0.5	-0.125
-0.25	0.5
0	0.125
-0.5	0.125
0.25	0
0.25	-0.5
0	0.0625
-0.25	-0.5
0.5	-0.25
-0.5	-0.375
-0.5	0.375
0	0.03125
0.125	0
-0.125	0.5
0	0.015625
0	0.375
0.0625	0
-0.5	-0.0625
-0.375	-0.5
0	0.0078125
-0.5	-0.3125
-0.375	0.5
0.03125	0
0.125	-0.5
-0.5	0.1875
0	0.00390625
0	0.3125
0	0.1875
-0.5	-0.1875
-0.5	0.0625
-0.125	-0.5
-0.5	0.3125
0.015625	0
-0.5	0.4375
0	0.001953125
0	0.4375
-0.1875	0.5
0.0078125	0


==> data/ExamplePlate2_coo_01122.dat <==
0.25	-0.25
-0.25	-0.25
-0.25	0.25
0	-0.25
-0.25	0
-0.125	-0.125
-0.375	-0.125
-0.375	0.125
-0.125	0.125
-0.375	0
-0.25	-0.125
-0.375	0.375
-0.125	0
-0.25	0.125
-0.3125	-0.0625
-0.3125	0.0625
-0.1875	0.0625
-0.4375	-0.0625
-0.125	0.375
-0.4375	0.0625
-0.0625	0.0625
0.125	-0.125
-0.1875	-0.1875
-0.0625	-0.0625
-0.1875	-0.0625
-0.3125	-0.125
-0.125	-0.375
0	-0.125
-0.125	-0.25
-0.0625	0
-0.125	0.25
0.125	-0.25
-0.125	-0.0625
-0.25	-0.1875
-0.3125	-0.1875
-0.375	-0.25
-0.0625	0.125
0.375	-0.125
0.125	-0.375
-0.4375	-0.1875
-0.375	-0.375
-0.0625	0.1875
-0.03125	0.09375
-0.03125	0.03125
0.25	-0.125
0.0625	-0.0625
0.0625	-0.1875
-0.03125	-0.03125
0	-0.0625
-0.25	0.375
-0.4375	0.1875
-0.375	0.25
-0.3125	0.1875
-0.03125	0
-0.1875	0.125
-0.1875	0.1875
-0.03125	0.0625
0.0625	-0.125
-0.3125	0.3125
-0.3125	0.125
-0.25	0.1875
0.1875	-0.0625
-0.4375	0.3125
-0.015625	0.046875
-0.015625	0.015625
0.125	-0.0625
0.03125	-0.03125
0.03125	-0.09375
-0.25	-0.0625
-0.21875	-0.21875
-0.015625	-0.015625
-0.15625	-0.03125
-0.3125	0
-0.375	-0.0625
-0.34375	-0.15625
-0.28125	-0.15625
-0.375	-0.1875
-0.25	-0.375
-0.1875	-0.3125
0	-0.03125
-0.1875	-0.25
-0.375	0.1875
-0.34375	0.09375
-0.28125	0.15625
-0.375	0.0625
-0.1875	0
-0.015625	0
-0.03125	0.015625
-0.0625	0.03125
-0.125	0.0625
-0.15625	0.15625
-0.21875	0.15625
-0.125	0.1875
-0.015625	0.03125
0.03125	-0.0625
-0.21875	-0.03125
-0.34375	-0.09375
-0.34375	-0.03125
-0.25	-0.21875
-0.34375	-0.125
-0.28125	-0.21875
-0.3125	-0.25
-0.3125	-0.3125
-0.34375	0.15625
-0.34375	0.125
-0.3125	0.15625
-0.34375	0.03125
-0.15625	0.09375
-0.15625	0.03125
-0.0234375	0.0078125
-0.046875	0.015625
-0.09375	0.03125
-0.15625	0.125
0.09375	-0.03125
-0.3125	-0.15625
-0.28125	-0.1875
-0.0625	0.4375
-0.1875	0.15625
-0.0078125	0.0234375
-0.0078125	0.0078125
-0.0625	0.3125
0.0625	-0.03125
0.015625	-0.015625
0.015625	-0.046875
-0.09375	-0.09375
-0.0078125	-0.0078125
-0.0234375	-0.0078125
-0.046875	-0.015625
-0.09375	-0.03125
-0.15625	0
-0.4375	-0.125
-0.4375	-0.3125
-0.375	-0.3125
-0.3125	-0.4375
-0.03125	-0.09375
-0.015625	-0.046875
0	-0.015625
-0.015625	-0.03125
-0.03125	-0.0625
-0.0625	-0.125
-0.0625	-0.1875
-0.1875	0.3125
-0.4375	0.4375
-0.3125	0.25
-0.28125	0.21875
-0.125	0.03125
-0.15625	0.0625
-0.0078125	0
-0.015625	0.0078125
-0.21875	0.1875
-0.0078125	0.015625
-0.125	0.3125
0.015625	-0.03125
-0.015625	-0.0078125
-0.03125	-0.015625
-0.0625	-0.03125
-0.40625	-0.09375
-0.4375	-0.375
0	-0.1875
-0.28125	0.1875
-0.140625	0.046875
-0.140625	0.015625
-0.01171875	0.00390625
-0.25	0.21875
-0.21875	0.21875
-0.1875	0.25
0.046875	-0.015625
-0.46875	-0.09375
-0.4375	-0.25
-0.4375	-0.4375
-0.0078125	-0.0234375
-0.3125	0.4375
-0.00390625	0.01171875
-0.00390625	0.00390625
0.03125	-0.015625
0.0078125	-0.0078125
0.0078125	-0.0234375
0	-0.375
0.0625	-0.3125
-0.00390625	-0.00390625
-0.01171875	-0.00390625
-0.375	-0.03125
-0.34375	-0.0625
-0.4375	0
-0.375	-0.09375
-0.40625	-0.03125
-0.28125	-0.09375
-0.46875	-0.21875
0	-0.0078125
-0.0078125	-0.015625
-0.375	0.3125
-0.4375	0.125
-0.4375	0.25
-0.359375	0.109375
-0.3125	0.09375
-0.25	0.0625
-0.40625	0.09375
-0.34375	0
-0.375	0.09375
-0.34375	0.0625
-0.00390625	0
-0.0078125	0.00390625
-0.00390625	0.0078125
-0.0625	0.25
-0.09375	0.28125
0.0078125	-0.015625
-0.0078125	-0.00390625
-0.359375	-0.046875
-0.359375	-0.109375
-0.359375	-0.078125
-0.359375	-0.015625
-0.328125	-0.078125
-0.3125	-0.09375
-0.0625	-0.3125
-0.40625	0.28125
-0.40625	0.15625
-0.28125	0.09375
-0.375	0.03125
-0.40625	0.03125
-0.328125	0.078125
-0.359375	0.015625
-0.359375	0.046875
-0.005859375	0.001953125
-0.09375	0.21875
0.0234375	-0.0078125
0.0625	-0.4375
-0.46875	-0.15625
-0.1875	-0.4375
-0.0625	-0.4375
-0.00390625	-0.01171875
-0.46875	0.28125
-0.46875	0.15625
-0.46875	0.21875
-0.46875	0.09375
-0.40625	0.21875
-0.359375	0.078125
-0.03125	0.21875
-0.001953125	0.005859375
-0.001953125	0.001953125
-0.03125	0.15625
-0.03125	0.28125
0.015625	-0.0078125
0.00390625	-0.00390625
0.00390625	-0.01171875
-0.21875	-0.09375
-0.1875	-0.125
-0.125	-0.03125
-0.001953125	-0.001953125
-0.005859375	-0.001953125
-0.1875	-0.03125
-0.15625	-0.0625
-0.359375	-0.0625
-0.359375	-0.03125
-0.40625	-0.0625
-0.296875	-0.171875
-0.28125	-0.125
-0.359375	-0.140625
-0.328125	-0.140625
-0.296875	-0.203125
-0.265625	-0.203125
-0.265625	-0.171875
-0.25	-0.09375
-0.328125	-0.109375
-0.40625	-0.15625
-0.34375	-0.21875
-0.3125	-0.21875
-0.375	-0.15625
0	-0.00390625
-0.00390625	-0.0078125
-0.1875	0.4375
-0.1875	0.375
-0.375	0.4375
-0.25	0.3125
-0.25	0.4375
-0.40625	0.34375
-0.28125	0.28125
-0.46875	0.34375
-0.4375	0.375
-0.34375	0.1875
-0.28125	0.25
-0.34375	0.21875
-0.375	0.15625
-0.28125	0.125
-0.328125	0.109375
-0.296875	0.171875
-0.25	0.15625
-0.265625	0.234375
-0.265625	0.203125
-0.328125	0.171875
-0.328125	0.140625
-0.296875	0.140625
-0.390625	0.046875
-0.40625	0.0625
-0.359375	0.0625
-0.375	0.046875
-0.359375	0.03125
-0.140625	0.0625
-0.140625	0.03125
-0.140625	0.078125
-0.1875	0.03125
-0.001953125	0
-0.00390625	0.001953125
-0.09375	0.0625
-0.203125	0.171875
-0.21875	0.125
-0.140625	0.140625
-0.171875	0.140625
-0.203125	0.203125
-0.234375	0.203125
-0.234375	0.171875
-0.21875	0.03125
-0.171875	0.109375
-0.21875	0.09375
-0.09375	0.15625
-0.1875	0.21875
-0.125	0.15625
-0.15625	0.21875
-0.09375	0.09375
-0.001953125	0.00390625
-0.0625	0.375
0.00390625	-0.0078125
-0.15625	-0.09375
-0.21875	-0.0625
-0.25	-0.15625
-0.21875	-0.15625
-0.00390625	-0.001953125
-0.171875	-0.046875
-0.140625	0
-0.15625	-0.015625
-0.140625	-0.015625
-0.3671875	-0.0546875
-0.3671875	-0.0390625
-0.375	-0.046875
-0.390625	-0.046875
-0.3125	-0.140625
-0.296875	-0.15625
-0.296875	-0.140625
-0.328125	-0.125
-0.34375	-0.140625
-0.3125	-0.171875
-0.328125	-0.15625
-0.265625	-0.1875
-0.28125	-0.203125
-0.296875	-0.1875
-0.28125	-0.171875
-0.328125	-0.171875
-0.34375	-0.1875
-0.21875	0.28125
-0.09375	0.40625
-0.125	0.4375
-0.40625	0.40625
-0.359375	0.140625
-0.296875	0.203125
-0.3125	0.21875
-0.328125	0.125
-0.265625	0.1875
-0.28125	0.171875
-0.265625	0.171875
-0.25	0.203125
-0.265625	0.21875
-0.296875	0.1875
-0.28125	0.203125
-0.3125	0.140625
-0.328125	0.15625
-0.34375	0.140625
-0.3125	0.171875
-0.296875	0.15625
-0.3671875	0.0390625
-0.3671875	0.0546875
-0.1328125	0.0546875
-0.1328125	0.0390625
-0.15625	0.078125
-0.171875	0
-0.171875	0.015625
-0.0029296875	0.0009765625
-0.125	0.09375
-0.125	0.046875
-0.109375	0.046875
-0.1875	0.140625
-0.203125	0.15625
-0.203125	0.140625
-0.171875	0.125
-0.15625	0.140625
-0.1875	0.171875
-0.171875	0.15625
-0.234375	0.1875
-0.203125	0.1875
-0.21875	0.171875
-0.171875	0.078125
-0.1875	0.09375
-0.234375	0.234375
-0.171875	0.171875
-0.15625	0.1875
-0.09375	0.34375
-0.21875	0.25
0.01171875	-0.00390625
-0.171875	-0.015625
-0.001953125	-0.005859375
-0.46875	0.40625
-0.21875	0.203125
-0.234375	0.21875
-0.0009765625	0.0029296875
-0.0009765625	0.0009765625
-0.03125	0.34375
-0.03125	0.40625
0.0078125	-0.00390625
0.0625	-0.25
0.1875	-0.1875
0.03125	-0.125
0.001953125	-0.001953125
0.001953125	-0.005859375
0.015625	-0.078125
0.03125	-0.21875
0.03125	-0.15625
0	-0.3125
0.375	-0.375
-0.203125	-0.046875
-0.0009765625	-0.0009765625
-0.0029296875	-0.0009765625
-0.203125	-0.015625
-0.375	-0.015625
-0.34375	-0.015625
-0.3125	-0.03125
-0.40625	0
-0.390625	-0.015625
-0.28125	-0.03125
-0.328125	-0.09375
-0.34375	-0.109375
-0.40625	-0.1875
-0.40625	-0.21875
-0.46875	-0.03125
-0.46875	-0.0625
-0.46875	-0.34375
-0.46875	-0.28125
-0.34375	-0.34375
-0.40625	-0.28125
-0.3125	-0.375
-0.375	-0.4375
-0.25	-0.3125
-0.25	-0.4375
-0.1875	-0.375
-0.0625	-0.25
-0.21875	-0.28125
-0.125	-0.3125
-0.09375	-0.15625
-0.03125	-0.15625
0	-0.09375
0	-0.001953125
-0.001953125	-0.00390625
-0.09375	-0.125
-0.125	-0.1875
-0.34375	0.46875
-0.34375	0.40625
-0.28125	0.34375
-0.3125	0.375
-0.3359375	0.1171875
-0.34375	0.109375
-0.328125	0.09375
-0.46875	0.03125
-0.359375	0
-0.328125	0.015625
-0.28125	0.03125
-0.3671875	0.0234375
-0.21875	0
-0.0009765625	0
-0.001953125	0.0009765625
-0.0009765625	0.001953125
0.09375	-0.15625
0.09375	-0.21875
0.125	-0.1875
0.001953125	-0.00390625
0.015625	-0.109375
0.0625	-0.15625
0.1875	-0.25
0.1875	-0.3125
0.25	-0.375
-0.001953125	-0.0009765625
-0.1875	-0.046875
-0.203125	-0.03125
-0.3671875	-0.0234375
-0.3671875	-0.0078125
-0.3515625	-0.0078125
-0.328125	-0.015625
-0.3359375	-0.1015625
-0.3359375	-0.1171875
-0.375	-0.21875
-0.4375	-0.21875
-0.46875	-0.3125
-0.40625	-0.25
-0.4375	-0.28125
-0.34375	-0.40625
-0.28125	-0.40625
-0.28125	-0.28125
-0.28125	-0.34375
-0.40625	-0.40625
-0.15625	-0.34375
-0.21875	-0.34375
-0.21875	-0.40625
-0.09375	-0.28125
-0.15625	-0.28125
-0.03125	-0.28125
-0.03125	-0.125
-0.15625	-0.15625
-0.03125	-0.21875
-0.09375	-0.21875
-0.34375	0.34375
-0.28125	0.40625
-0.46875	0.0625
-0.3359375	0.1015625
-0.375	0.015625
-0.390625	0.015625
-0.3515625	0.0078125
-0.34375	0.015625
-0.3125	0.03125
-0.3671875	0.0078125
-0.00146484375	0.00048828125
0.005859375	-0.001953125
0.125	-0.3125
0.1875	-0.4375
-0.46875	-0.40625
-0.46875	-0.25
-0.28125	-0.46875
-0.40625	-0.46875
-0.46875	-0.46875
-0.34375	-0.46875
-0.21875	-0.46875
-0.0625	-0.15625
-0.0009765625	-0.0029296875
-0.15625	-0.21875
-0.28125	0.46875
-0.00048828125	0.00146484375
-0.00048828125	0.00048828125
0.5	0
0	0
0	-0.5
0.5	-0.5
-0.5	0
-0.5	-0.5
0	0.5
-0.5	0.5
-0.5	-0.25
0	0.25
-0.5	0.25
-0.5	-0.125
-0.25	0.5
0	0.125
-0.5	0.125
0.25	0
0.25	-0.5
0	0.0625
-0.25	-0.5
0.5	-0.25
-0.5	-0.375
-0.5	0.375
0	0.03125
0.125	0
-0.125	0.5
0	0.015625
0	0.375
0.0625	0
-0.5	-0.0625
-0.375	-0.5
0	0.0078125
-0.5	-0.3125
-0.375	0.5
0.03125	0
0.125	-0.5
-0.5	0.1875
0	0.00390625
0	0.3125
0	0.1875
-0.5	-0.1875
-0.5	0.0625
-0.125	-0.5
-0.5	0.3125
0.015625	0
-0.5	0.4375
0	0.001953125
0	0.4375
-0.1875	0.5
0.0078125	0
-0.4375	-0.5
-0.1875	-0.5
-0.3125	0.5
0	0.0009765625
-0.5	-0.03125
-0.5	-0.28125
0.375	-0.5
-0.5	-0.4375
-0.3125	-0.5
-0.5	0.03125
0.00390625	0


==> data/ExamplePlate2_coo_01714.dat <==
0.25	-0.25
-0.25	-0.25
-0.25	0.25
0	-0.25
-0.25	0
-0.125	-0.125
-0.375	-0.125
-0.375	0.125
-0.125	0.125
-0.375	0
-0.25	-0.125
-0.375	0.375
-0.125	0
-0.25	0.125
-0.3125	-0.0625
-0.3125	0.0625
-0.1875	0.0625
-0.4375	-0.0625
-0.125	0.375
-0.4375	0.0625
-0.0625	0.0625
0.125	-0.125
-0.1875	-0.1875
-0.0625	-0.0625
-0.1875	-0.0625
-0.3125	-0.125
-0.125	-0.375
0	-0.125
-0.125	-0.25
-0.0625	0
-0.125	0.25
0.125	-0.25
-0.125	-0.0625
-0.25	-0.1875
-0.3125	-0.1875
-0.375	-0.25
-0.0625	0.125
0.375	-0.125
0.125	-0.375
-0.4375	-0.1875
-0.375	-0.375
-0.0625	0.1875
-0.03125	0.09375
-0.03125	0.03125
0.25	-0.125
0.0625	-0.0625
0.0625	-0.1875
-0.03125	-0.03125
0	-0.0625
-0.25	0.375
-0.4375	0.1875
-0.375	0.25
-0.3125	0.1875
-0.03125	0
-0.1875	0.125
-0.1875	0.1875
-0.03125	0.0625
0.0625	-0.125
-0.3125	0.3125
-0.3125	0.125
-0.25	0.1875
0.1875	-0.0625
-0.4375	0.3125
-0.015625	0.046875
-0.015625	0.015625
0.125	-0.0625
0.03125	-0.03125
0.03125	-0.09375
-0.25	-0.0625
-0.21875	-0.21875
-0.015625	-0.015625
-0.15625	-0.03125
-0.3125	0
-0.375	-0.0625
-0.34375	-0.15625
-0.28125	-0.15625
-0.375	-0.1875
-0.25	-0.375
-0.1875	-0.3125
0	-0.03125
-0.1875	-0.25
-0.375	0.1875
-0.34375	0.09375
-0.28125	0.15625
-0.375	0.0625
-0.1875	0
-0.015625	0
-0.03125	0.015625
-0.0625	0.03125
-0.125	0.0625
-0.15625	0.15625
-0.21875	0.15625
-0.125	0.1875
-0.015625	0.03125
0.03125	-0.0625
-0.21875	-0.03125
-0.34375	-0.09375
-0.34375	-0.03125
-0.25	-0.21875
-0.34375	-0.125
-0.28125	-0.21875
-0.3125	-0.25
-0.3125	-0.3125
-0.34375	0.15625
-0.34375	0.125
-0.3125	0.15625
-0.34375	0.03125
-0.15625	0.09375
-0.15625	0.03125
-0.0234375	0.0078125
-0.046875	0.015625
-0.09375	0.03125
-0.15625	0.125
0.09375	-0.03125
-0.3125	-0.15625
-0.28125	-0.1875
-0.0625	0.4375
-0.1875	0.15625
-0.0078125	0.0234375
-0.0078125	0.0078125
-0.0625	0.3125
0.0625	-0.03125
0.015625	-0.015625
0.015625	-0.046875
-0.09375	-0.09375
-0.0078125	-0.0078125
-0.0234375	-0.0078125
-0.046875	-0.015625
-0.09375	-0.03125
-0.15625	0
-0.4375	-0.125
-0.4375	-0.3125
-0.375	-0.3125
-0.3125	-0.4375
-0.03125	-0.09375
-0.015625	-0.046875
0	-0.015625
-0.015625	-0.03125
-0.03125	-0.0625
-0.0625	-0.125
-0.0625	-0.1875
-0.1875	0.3125
-0.4375	0.4375
-0.3125	0.25
-0.28125	0.21875
-0.125	0.03125
-0.15625	0.0625
-0.0078125	0
-0.015625	0.0078125
-0.21875	0.1875
-0.0078125	0.015625
-0.125	0.3125
0.015625	-0.03125
-0.015625	-0.0078125
-0.03125	-0.015625
-0.0625	-0.03125
-0.40625	-0.09375
-0.4375	-0.375
0	-0.1875
-0.28125	0.1875
-0.140625	0.046875
-0.140625	0.015625
-0.01171875	0.00390625
-0.25	0.21875
-0.21875	0.21875
-0.1875	0.25
0.046875	-0.015625
-0.46875	-0.09375
-0.4375	-0.25
-0.4375	-0.4375
-0.0078125	-0.0234375
-0.3125	0.4375
-0.00390625	0.01171875
-0.00390625	0.00390625
0.03125	-0.015625
0.0078125	-0.0078125
0.0078125	-0.0234375
0	-0.375
0.0625	-0.3125
-0.00390625	-0.00390625
-0.01171875	-0.00390625
-0.375	-0.03125
-0.34375	-0.0625
-0.4375	0
-0.375	-0.09375
-0.40625	-0.03125
-0.28125	-0.09375
-0.46875	-0.21875
0	-0.0078125
-0.0078125	-0.015625
-0.375	0.3125
-0.4375	0.125
-0.4375	0.25
-0.359375	0.109375
-0.3125	0.09375
-0.25	0.0625
-0.40625	0.09375
-0.34375	0
-0.375	0.09375
-0.34375	0.0625
-0.00390625	0
-0.0078125	0.00390625
-0.00390625	0.0078125
-0.0625	0.25
-0.09375	0.28125
0.0078125	-0.015625
-0.0078125	-0.00390625
-0.359375	-0.046875
-0.359375	-0.109375
-0.359375	-0.078125
-0.359375	-0.015625
-0.328125	-0.078125
-0.3125	-0.09375
-0.0625	-0.3125
-0.40625	0.28125
-0.40625	0.15625
-0.28125	0.09375
-0.375	0.03125
-0.40625	0.03125
-0.328125	0.078125
-0.359375	0.015625
-0.359375	0.046875
-0.005859375	0.001953125
-0.09375	0.21875
0.0234375	-0.0078125
0.0625	-0.4375
-0.46875	-0.15625
-0.1875	-0.4375
-0.0625	-0.4375
-0.00390625	-0.01171875
-0.46875	0.28125
-0.46875	0.15625
-0.46875	0.21875
-0.46875	0.09375
-0.40625	0.21875
-0.359375	0.078125
-0.03125	0.21875
-0.001953125	0.005859375
-0.001953125	0.001953125
-0.03125	0.15625
-0.03125	0.28125
0.015625	-0.0078125
0.00390625	-0.00390625
0.00390625	-0.01171875
-0.21875	-0.09375
-0.1875	-0.125
-0.125	-0.03125
-0.001953125	-0.001953125
-0.005859375	-0.001953125
-0.1875	-0.03125
-0.15625	-0.0625
-0.359375	-0.0625
-0.359375	-0.03125
-0.40625	-0.0625
-0.296875	-0.171875
-0.28125	-0.125
-0.359375	-0.140625
-0.328125	-0.140625
-0.296875	-0.203125
-0.265625	-0.203125
-0.265625	-0.171875
-0.25	-0.09375
-0.328125	-0.109375
-0.40625	-0.15625
-0.34375	-0.21875
-0.3125	-0.21875
-0.375	-0.15625
0	-0.00390625
-0.00390625	-0.0078125
-0.1875	0.4375
-0.1875	0.375
-0.375	0.4375
-0.25	0.3125
-0.25	0.4375
-0.40625	0.34375
-0.28125	0.28125
-0.46875	0.34375
-0.4375	0.375
-0.34375	0.1875
-0.28125	0.25
-0.34375	0.21875
-0.375	0.15625
-0.28125	0.125
-0.328125	0.109375
-0.296875	0.171875
-0.25	0.15625
-0.265625	0.234375
-0.265625	0.203125
-0.328125	0.171875
-0.328125	0.140625
-0.296875	0.140625
-0.390625	0.046875
-0.40625	0.0625
-0.359375	0.0625
-0.375	0.046875
-0.359375	0.03125
-0.140625	0.0625
-0.140625	0.03125
-0.140625	0.078125
-0.1875	0.03125
-0.001953125	0
-0.00390625	0.001953125
-0.09375	0.0625
-0.203125	0.171875
-0.21875	0.125
-0.140625	0.140625
-0.171875	0.140625
-0.203125	0.203125
-0.234375	0.203125
-0.234375	0.171875
-0.21875	0.03125
-0.171875	0.109375
-0.21875	0.09375
-0.09375	0.15625
-0.1875	0.21875
-0.125	0.15625
-0.15625	0.21875
-0.09375	0.09375
-0.001953125	0.00390625
-0.0625	0.375
0.00390625	-0.0078125
-0.15625	-0.09375
-0.21875	-0.0625
-0.25	-0.15625
-0.21875	-0.15625
-0.00390625	-0.001953125
-0.171875	-0.046875
-0.140625	0
-0.15625	-0.015625
-0.140625	-0.015625
-0.3671875	-0.0546875
-0.3671875	-0.0390625
-0.375	-0.046875
-0.390625	-0.046875
-0.3125	-0.140625
-0.296875	-0.15625
-0.296875	-0.140625
-0.328125	-0.125
-0.34375	-0.140625
-0.3125	-0.171875
-0.328125	-0.15625
-0.265625	-0.1875
-0.28125	-0.203125
-0.296875	-0.1875
-0.28125	-0.171875
-0.328125	-0.171875
-0.34375	-0.1875
-0.21875	0.28125
-0.09375	0.40625
-0.125	0.4375
-0.40625	0.40625
-0.359375	0.140625
-0.296875	0.203125
-0.3125	0.21875
-0.328125	0.125
-0.265625	0.1875
-0.28125	0.171875
-0.265625	0.171875
-0.25	0.203125
-0.265625	0.21875
-0.296875	0.1875
-0.28125	0.203125
-0.3125	0.140625
-0.328125	0.15625
-0.34375	0.140625
-0.3125	0.171875
-0.296875	0.15625
-0.3671875	0.0390625
-0.3671875	0.0546875
-0.1328125	0.0546875
-0.1328125	0.0390625
-0.15625	0.078125
-0.171875	0
-0.171875	0.015625
-0.0029296875	0.0009765625
-0.125	0.09375
-0.125	0.046875
-0.109375	0.046875
-0.1875	0.140625
-0.203125	0.15625
-0.203125	0.140625
-0.171875	0.125
-0.15625	0.140625
-0.1875	0.171875
-0.171875	0.15625
-0.234375	0.1875
-0.203125	0.1875
-0.21875	0.171875
-0.171875	0.078125
-0.1875	0.09375
-0.234375	0.234375
-0.171875	0.171875
-0.15625	0.1875
-0.09375	0.34375
-0.21875	0.25
0.01171875	-0.00390625
-0.171875	-0.015625
-0.001953125	-0.005859375
-0.46875	0.40625
-0.21875	0.203125
-0.234375	0.21875
-0.0009765625	0.0029296875
-0.0009765625	0.0009765625
-0.03125	0.34375
-0.03125	0.40625
0.0078125	-0.00390625
0.0625	-0.25
0.1875	-0.1875
0.03125	-0.125
0.001953125	-0.001953125
0.001953125	-0.005859375
0.015625	-0.078125
0.03125	-0.21875
0.03125	-0.15625
0	-0.3125
0.375	-0.375
-0.203125	-0.046875
-0.0009765625	-0.0009765625
-0.0029296875	-0.0009765625
-0.203125	-0.015625
-0.375	-0.015625
-0.34375	-0.015625
-0.3125	-0.03125
-0.40625	0
-0.390625	-0.015625
-0.28125	-0.03125
-0.328125	-0.09375
-0.34375	-0.109375
-0.40625	-0.1875
-0.40625	-0.21875
-0.46875	-0.03125
-0.46875	-0.0625
-0.46875	-0.34375
-0.46875	-0.28125
-0.34375	-0.34375
-0.40625	-0.28125
-0.3125	-0.375
-0.375	-0.4375
-0.25	-0.3125
-0.25	-0.4375
-0.1875	-0.375
-0.0625	-0.25
-0.21875	-0.28125
-0.125	-0.3125
-0.09375	-0.15625
-0.03125	-0.15625
0	-0.09375
0	-0.001953125
-0.001953125	-0.00390625
-0.09375	-0.125
-0.125	-0.1875
-0.34375	0.46875
-0.34375	0.40625
-0.28125	0.34375
-0.3125	0.375
-0.3359375	0.1171875
-0.34375	0.109375
-0.328125	0.09375
-0.46875	0.03125
-0.359375	0
-0.328125	0.015625
-0.28125	0.03125
-0.3671875	0.0234375
-0.21875	0
-0.0009765625	0
-0.001953125	0.0009765625
-0.0009765625	0.001953125
0.09375	-0.15625
0.09375	-0.21875
0.125	-0.1875
0.001953125	-0.00390625
0.015625	-0.109375
0.0625	-0.15625
0.1875	-0.25
0.1875	-0.3125
0.25	-0.375
-0.001953125	-0.0009765625
-0.1875	-0.046875
-0.203125	-0.03125
-0.3671875	-0.0234375
-0.3671875	-0.0078125
-0.3515625	-0.0078125
-0.328125	-0.015625
-0.3359375	-0.1015625
-0.3359375	-0.1171875
-0.375	-0.21875
-0.4375	-0.21875
-0.46875	-0.3125
-0.40625	-0.25
-0.4375	-0.28125
-0.34375	-0.40625
-0.28125	-0.40625
-0.28125	-0.28125
-0.28125	-0.34375
-0.40625	-0.40625
-0.15625	-0.34375
-0.21875	-0.34375
-0.21875	-0.40625
-0.09375	-0.28125
-0.15625	-0.28125
-0.03125	-0.28125
-0.03125	-0.125
-0.15625	-0.15625
-0.03125	-0.21875
-0.09375	-0.21875
-0.34375	0.34375
-0.28125	0.40625
-0.46875	0.0625
-0.3359375	0.1015625
-0.375	0.015625
-0.390625	0.015625
-0.3515625	0.0078125
-0.34375	0.015625
-0.3125	0.03125
-0.3671875	0.0078125
-0.00146484375	0.00048828125
0.005859375	-0.001953125
0.125	-0.3125
0.1875	-0.4375
-0.46875	-0.40625
-0.46875	-0.25
-0.28125	-0.46875
-0.40625	-0.46875
-0.46875	-0.46875
-0.34375	-0.46875
-0.21875	-0.46875
-0.0625	-0.15625
-0.0009765625	-0.0029296875
-0.15625	-0.21875
-0.28125	0.46875
-0.00048828125	0.00146484375
-0.00048828125	0.00048828125
0.3125	-0.0625
0.15625	-0.03125
0.15625	-0.09375
0.078125	-0.046875
0.00390625	-0.001953125
0.046875	-0.03125
0.125	-0.03125
0.09375	-0.0625
0.25	-0.0625
0.1875	-0.125
0.09375	-0.09375
0.015625	-0.0625
0.046875	-0.046875
0.0009765625	-0.0009765625
0.0009765625	-0.0029296875
0.0078125	-0.0390625
0.09375	-0.125
0	-0.4375
0.0625	-0.375
-0.21875	-0.125
-0.1875	-0.09375
-0.21875	-0.046875
-0.25	-0.03125
-0.234375	-0.109375
-0.234375	-0.078125
-0.234375	-0.171875
-0.21875	-0.1875
-0.109375	-0.046875
-0.09375	-0.0625
-0.046875	-0.046875
-0.00048828125	-0.00048828125
-0.00146484375	-0.00048828125
-0.078125	-0.015625
-0.1875	-0.015625
-0.171875	-0.03125
-0.1484375	-0.0078125
-0.125	-0.09375
-0.3515625	-0.0546875
-0.328125	-0.046875
-0.3671875	-0.03125
-0.3515625	-0.0234375
-0.375	-0.078125
-0.359375	-0.09375
-0.3671875	-0.0703125
-0.34375	-0.078125
-0.390625	-0.078125
-0.390625	-0.03125
-0.3046875	-0.1484375
-0.3203125	-0.1328125
-0.3203125	-0.1484375
-0.2734375	-0.1953125
-0.25	-0.171875
-0.265625	-0.140625
-0.2578125	-0.1796875
-0.2734375	-0.1796875
-0.265625	-0.109375
-0.453125	-0.203125
-0.34375	-0.25
-0.4375	-0.09375
-0.46875	-0.1875
-0.40625	-0.125
-0.46875	-0.125
-0.4375	-0.15625
-0.40625	-0.34375
-0.40625	-0.375
-0.34375	-0.3125
-0.3125	-0.28125
-0.28125	-0.25
-0.34375	-0.28125
-0.40625	-0.3125
-0.125	-0.4375
-0.09375	-0.34375
-0.0625	-0.375
-0.046875	-0.078125
0	-0.046875
0	-0.0009765625
-0.0009765625	-0.001953125
-0.03125	-0.046875
-0.046875	-0.109375
-0.0625	-0.09375
-0.15625	0.40625
-0.21875	0.46875
-0.21875	0.34375
-0.09375	0.46875
-0.15625	0.46875
-0.375	0.28125
-0.3125	0.28125
-0.34375	0.28125
-0.46875	0.46875
-0.46875	0.4375
-0.4375	0.15625
-0.46875	0.1875
-0.40625	0.125
-0.46875	0.125
-0.4375	0.09375
-0.4375	0.21875
-0.296875	0.109375
-0.2578125	0.2109375
-0.2578125	0.1953125
-0.3203125	0.1328125
-0.3359375	0.1328125
-0.390625	0.03125
-0.3828125	0.0234375
-0.390625	0.109375
-0.390625	0.078125
-0.328125	0.046875
-0.3515625	0.0234375
-0.3515625	0.0703125
-0.34375	0.078125
-0.359375	0.09375
-0.3671875	0.03125
-0.375	0.0234375
-0.359375	0.0234375
-0.34375	0.046875
-0.1484375	0.0546875
-0.171875	0.046875
-0.1484375	0.0234375
-0.125	0.015625
-0.125	0.078125
-0.140625	0.109375
-0.1640625	0.0859375
-0.1328125	0.0703125
-0.1484375	0.0703125
-0.1328125	0.0078125
-0.15625	0.015625
-0.09375	0
-0.00048828125	0
-0.0009765625	0.00048828125
-0.109375	0.078125
-0.109375	0.015625
-0.1640625	0.1328125
-0.1796875	0.1328125
-0.2421875	0.1953125
-0.2421875	0.2109375
-0.1875	0.109375
-0.171875	0.09375
-0.1796875	0.1171875
-0.15625	0.109375
-0.203125	0.109375
-0.109375	0.140625
-0.0625	0.21875
-0.15625	0.25
-0.0625	0.09375
-0.00048828125	0.0009765625
-0.03125	0.1875
-0.0625	0.15625
-0.09375	0.125
-0.03125	0.125
-0.15625	0.34375
-0.15625	0.28125
-0.125	0.34375
0.0625	-0.046875
0.125	-0.09375
0.109375	-0.046875
0.21875	-0.09375
0.0625	-0.09375
0.0009765625	-0.001953125
0.0078125	-0.0546875
0.03125	-0.40625
-0.203125	-0.078125
-0.1953125	-0.0546875
-0.2109375	-0.0546875
-0.234375	-0.046875
-0.234375	-0.09375
-0.203125	-0.0625
-0.21875	-0.078125
-0.25	-0.140625
-0.25	-0.203125
-0.234375	-0.203125
-0.234375	-0.140625
-0.078125	-0.046875
-0.109375	-0.078125
-0.0009765625	-0.00048828125
-0.109375	-0.015625
-0.1640625	-0.0234375
-0.1796875	-0.0234375
-0.34375	-0.046875
-0.36328125	-0.02734375
-0.359375	-0.0234375
-0.37109375	-0.02734375
-0.3515625	-0.0859375
-0.3515625	-0.0625
-0.359375	-0.0703125
-0.3515625	-0.0703125
-0.375	-0.0234375
-0.3828125	-0.0234375
-0.3125	-0.1484375
-0.3203125	-0.140625
-0.265625	-0.1953125
-0.2578125	-0.1953125
-0.265625	-0.15625
-0.2734375	-0.1875
-0.25	-0.109375
-0.265625	-0.234375
-0.453125	-0.109375
-0.390625	-0.109375
-0.421875	-0.109375
-0.453125	-0.171875
-0.453125	-0.140625
-0.4375	-0.34375
-0.375	-0.28125
-0.375	-0.34375
-0.15625	-0.40625
-0.03125	-0.34375
-0.046875	-0.0625
-0.078125	-0.078125
-0.15625	0.375
-0.1875	0.34375
-0.1875	0.46875
-0.34375	0.25
-0.34375	0.3125
-0.453125	0.171875
-0.453125	0.140625
-0.453125	0.203125
-0.421875	0.109375
-0.453125	0.109375
-0.3125	0.109375
-0.3203125	0.125
-0.3203125	0.1171875
-0.2578125	0.203125
-0.328125	0.1328125
-0.375	0.078125
-0.3515625	0.0859375
-0.359375	0.0703125
-0.3671875	0.0703125
-0.37109375	0.02734375
-0.36328125	0.02734375
-0.3515625	0.0625
-0.3515625	0.0546875
-0.15625	0.046875
-0.1328125	0.03125
-0.140625	0.0234375
-0.1328125	0.0234375
-0.1484375	0.0859375
-0.140625	0.09375
-0.1484375	0.0625
-0.15625	0.0859375
-0.1484375	0.078125
-0.1484375	0
-0.140625	0.0078125
-0.1484375	0.0078125
-0.078125	0.015625
-0.000732421875	0.000244140625
-0.1796875	0.125
-0.171875	0.1328125
-0.25	0.2109375
-0.2421875	0.203125
-0.1640625	0.1015625
-0.1640625	0.1171875
-0.046875	0.203125
-0.046875	0.109375
-0.109375	0.109375
-0.078125	0.109375
-0.046875	0.171875
-0.078125	0.140625
-0.046875	0.140625
-0.03125	0.4375
-0.125	0.28125
-0.15625	0.3125
-0.1875	0.28125
0.0029296875	-0.0009765625
0.03125	-0.46875
-0.2578125	-0.1640625
-0.296875	-0.234375
-0.484375	-0.109375
-0.484375	-0.171875
-0.484375	-0.140625
-0.484375	-0.203125
-0.15625	-0.46875
-0.09375	-0.46875
-0.03125	-0.46875
-0.00048828125	-0.00146484375
-0.078125	-0.109375
-0.03125	0.46875
-0.40625	0.46875
-0.484375	0.140625
-0.484375	0.203125
-0.484375	0.171875
-0.484375	0.109375
-0.140625	0.0703125
-0.015625	0.109375
-0.000244140625	0.000732421875
-0.000244140625	0.000244140625
-0.015625	0.171875
-0.015625	0.140625
-0.015625	0.203125
0.5	0
0	0
0	-0.5
0.5	-0.5
-0.5	0
-0.5	-0.5
0	0.5
-0.5	0.5
-0.5	-0.25
0	0.25
-0.5	0.25
-0.5	-0.125
-0.25	0.5
0	0.125
-0.5	0.125
0.25	0
0.25	-0.5
0	0.0625
-0.25	-0.5
0.5	-0.25
-0.5	-0.375
-0.5	0.375
0	0.03125
0.125	0
-0.125	0.5
0	0.015625
0	0.375
0.0625	0
-0.5	-0.0625
-0.375	-0.5
0	0.0078125
-0.5	-0.3125
-0.375	0.5
0.03125	0
0.125	-0.5
-0.5	0.1875
0	0.00390625
0	0.3125
0	0.1875
-0.5	-0.1875
-0.5	0.0625
-0.125	-0.5
-0.5	0.3125
0.015625	0
-0.5	0.4375
0	0.001953125
0	0.4375
-0.1875	0.5
0.0078125	0
-0.4375	-0.5
-0.1875	-0.5
-0.3125	0.5
0	0.0009765625
-0.5	-0.03125
-0.5	-0.28125
0.375	-0.5
-0.5	-0.4375
-0.3125	-0.5
-0.5	0.03125
0.00390625	0
0.375	0
0.1875	0
0.0625	-0.5
-0.5	-0.15625
-0.0625	0.5
-0.5	0.21875
-0.5	0.09375
0	0.00048828125
0	0.15625
-0.15625	0.5
-0.5	0.46875
0	0.09375
-0.5	-0.09375
-0.4375	0.5
-0.5	0.15625
0	0.21875
-0.5	-0.21875
-0.0625	-0.5
0	0.46875
0.001953125	0


==> data/ExamplePlate2_ele_00857.dat <==
37	420	44
0	37	44
405	420	37
61	428	65
21	61	65
420	428	61
113	432	121
45	113	121
428	432	113
166	438	174
66	166	174
432	438	166
224	448	241
122	224	241
438	448	224
453	175	395
448	453	395
453	406	242
175	453	242
175	122	241
241	448	395
175	241	395
122	66	174
174	438	224
122	174	224
66	45	121
121	432	166
66	121	166
45	21	65
65	428	113
45	65	113
21	0	44
44	420	61
21	44	61
31	21	46
3	31	46
0	21	31
57	45	67
27	57	67
21	45	57
94	66	123
48	94	123
45	66	94
152	122	176
79	152	176
66	122	152
205	175	243
136	205	243
122	175	205
242	188	320
175	242	320
242	406	267
188	242	267
188	136	243
243	175	320
188	243	320
136	79	176
176	122	205
136	176	205
79	48	123
123	66	152
79	123	152
48	27	67
67	45	94
48	67	94
46	27	158
3	46	158
46	21	57
27	46	57
177	38	178
3	177	178
177	407	225
38	177	225
38	0	31
31	3	178
38	31	178
421	0	38
439	38	225
407	439	225
421	38	439
408	0	421
0	408	424
424	405	37
0	424	37
245	24	244
10	245	244
245	5	321
24	245	321
95	68	322
24	95	322
4	68	95
244	68	261
10	244	261
244	24	322
68	244	322
33	22	324
324	10	323
33	324	323
69	33	98
1	69	98
22	33	69
22	5	245
245	10	324
22	245	324
32	23	128
128	12	246
32	128	246
32	5	124
23	32	124
155	47	127
29	155	127
23	47	155
154	70	126
53	154	126
47	70	154
153	125	180
86	153	180
70	125	153
206	179	248
147	206	248
125	179	206
247	200	325
179	247	325
247	406	300
200	247	300
200	147	248
248	179	325
200	248	325
147	86	180
180	125	206
147	180	206
86	53	126
126	70	153
86	126	153
53	29	127
127	47	154
53	127	154
29	12	128
128	23	155
29	128	155
249	71	396
85	249	396
249	24	326
71	249	326
329	129	328
71	329	328
329	12	327
129	329	327
396	129	372
85	396	372
396	71	328
129	396	328
85	4	95
95	24	249
85	95	249
321	32	250
24	321	250
5	32	321
71	32	246
246	12	329
71	246	329
250	71	326
24	250	326
32	71	250
182	97	207
251	207	330
73	251	330
182	207	251
14	97	182
210	181	252
97	210	252
9	181	210
332	207	331
181	332	331
332	73	330
207	332	330
207	97	252
252	181	331
207	252	331
184	96	209
73	184	209
184	6	208
96	184	208
182	96	211
14	182	211
209	182	251
73	209	251
96	182	209
14	4	72
97	72	197
197	9	210
97	197	210
14	72	97
183	17	185
9	183	185
409	17	183
156	73	253
17	156	253
156	6	184
73	156	184
181	185	333
333	73	332
181	333	332
9	185	181
185	17	253
253	73	333
185	253	333
336	114	335
75	336	335
336	25	334
114	336	334
254	114	339
34	254	339
254	75	335
114	254	335
75	10	255
255	25	336
75	255	336
257	99	338
74	257	338
257	25	337
99	257	337
99	6	256
256	74	338
99	256	338
345	114	340
74	345	340
345	34	339
114	345	339
257	114	334
25	257	334
257	74	340
114	257	340
259	115	342
100	259	342
259	33	341
115	259	341
258	115	343
34	258	343
258	100	342
115	258	342
100	1	98
98	33	259
100	98	259
323	75	260
33	323	260
10	75	323
254	115	344
75	254	344
254	34	343
115	254	343
260	115	341
33	260	341
260	75	344
115	260	344
68	14	186
186	10	261
68	186	261
4	14	68
212	96	262
25	212	262
212	14	211
96	212	211
99	96	208
6	99	208
262	99	337
25	262	337
96	99	262
186	25	255
10	186	255
186	14	212
25	186	212
39	35	76
263	76	266
6	263	266
39	76	263
168	39	187
413	168	187
35	39	168
264	101	265
34	264	265
35	101	264
101	1	100
265	100	258
34	265	258
101	100	265
74	76	346
346	34	345
74	346	345
266	74	256
6	266	256
76	74	266
76	35	264
264	34	346
76	264	346
130	17	167
416	130	167
130	6	156
17	130	156
17	409	433
433	416	167
17	433	167
444	39	226
416	444	226
444	413	187
39	444	187
130	39	263
6	130	263
130	416	226
39	130	226
131	425	157
40	131	157
131	413	436
425	131	436
425	410	169
169	40	157
425	169	157
102	35	132
40	102	132
102	1	101
35	102	101
131	35	168
413	131	168
131	40	132
35	131	132
77	40	133
423	77	133
77	1	102
40	77	102
434	40	169
410	434	169
434	423	133
40	434	133
446	26	227
423	446	227
446	407	228
26	446	228
77	26	78
1	77	78
77	423	227
26	77	227
28	26	213
3	28	213
78	28	80
1	78	80
26	28	78
177	26	228
407	177	228
177	3	213
26	177	213
140	27	139
5	140	139
140	3	158
27	140	158
134	48	138
23	134	138
27	48	134
135	79	137
47	135	137
48	79	135
170	136	189
70	170	189
79	136	170
229	188	268
125	229	268
136	188	229
267	179	397
188	267	397
267	406	247
179	267	247
179	125	268
268	188	397
179	268	397
125	70	189
189	136	229
125	189	229
70	47	137
137	79	170
70	137	170
47	23	138
138	48	135
47	138	135
139	23	124
5	139	124
139	27	134
23	139	134
28	5	22
80	22	69
1	80	69
28	22	80
28	3	140
5	28	140
269	49	270
18	269	270
269	417	273
49	269	273
141	49	272
272	2	347
141	272	347
141	18	270
49	141	270
116	429	349
349	18	348
116	349	348
411	429	116
269	429	452
417	269	452
269	18	349
429	269	349
171	437	271
11	171	271
417	437	171
437	412	142
271	142	350
11	271	350
437	142	271
49	11	58
272	58	275
2	272	275
49	58	272
171	49	273
417	171	273
11	49	171
190	62	214
51	190	214
190	11	274
62	190	274
192	62	230
415	192	230
192	51	214
62	192	214
58	51	143
275	143	279
2	275	279
58	143	275
58	11	190
51	58	190
277	142	398
426	277	398
277	11	350
142	277	350
142	412	449
449	426	398
142	449	398
447	62	276
426	447	276
447	415	230
62	447	230
277	62	274
11	277	274
277	426	276
62	277	276
191	50	231
419	191	231
191	7	215
50	191	215
440	50	232
415	440	232
440	419	231
50	440	231
445	19	233
419	445	233
409	19	445
191	19	196
7	191	196
191	419	233
19	191	233
280	81	278
52	280	278
51	81	280
103	81	281
281	7	351
103	281	351
278	103	288
52	278	288
81	103	278
144	143	353
353	52	352
144	353	352
279	144	286
2	279	286
143	144	279
143	51	280
280	52	353
143	280	353
192	50	234
51	192	234
192	415	232
50	192	232
81	50	215
215	7	281
81	215	281
81	51	234
50	81	234
216	59	194
15	216	194
216	13	282
59	216	282
104	82	283
283	59	354
104	283	354
104	7	193
82	104	193
194	82	219
15	194	219
194	59	283
82	194	283
15	4	195
195	13	216
15	195	216
357	159	356
83	357	356
357	60	355
159	357	355
284	159	360
52	284	360
284	83	356
159	284	356
83	13	285
285	60	357
83	285	357
287	163	359
144	287	359
287	60	358
163	287	358
163	2	286
286	144	359
163	286	359
352	159	361
144	352	361
352	52	360
159	352	360
287	159	355
60	287	355
287	144	361
159	287	361
289	105	363
103	289	363
289	59	362
105	289	362
288	105	365
52	288	365
288	103	363
105	288	363
351	104	364
103	351	364
7	104	351
289	104	354
59	289	354
289	103	364
104	289	364
282	83	290
59	282	290
13	83	282
284	105	366
83	284	366
284	52	365
105	284	365
290	105	362
59	290	362
290	83	366
105	290	366
292	218	291
84	292	291
19	218	292
218	9	217
291	217	294
84	291	294
218	217	291
196	84	198
7	196	198
196	19	292
84	196	292
19	409	183
183	9	218
19	183	218
72	15	106
197	106	220
9	197	220
72	106	197
4	15	72
199	82	235
235	84	293
199	235	293
199	15	219
82	199	219
198	82	193
7	198	193
198	84	235
82	198	235
295	221	367
217	295	367
106	221	295
294	221	368
84	294	368
294	217	367
221	294	367
217	9	220
220	106	295
217	220	295
106	15	199
221	199	293
293	84	368
221	293	368
106	199	221
146	108	160
296	160	369
89	296	369
146	160	296
16	108	146
161	145	297
108	161	297
12	145	161
376	160	370
145	376	370
376	89	369
160	376	369
160	108	297
297	145	370
160	297	370
375	107	298
89	375	298
8	107	375
388	146	371
107	388	371
16	146	388
298	146	296
89	298	296
298	107	371
146	298	371
310	85	299
16	310	299
4	85	310
129	108	373
373	85	372
129	373	372
161	129	327
12	161	327
108	129	161
108	16	299
299	85	373
108	299	373
111	29	88
20	111	88
12	29	111
110	53	87
43	110	87
29	53	110
109	86	148
64	109	148
53	86	109
162	147	201
119	162	201
86	147	162
222	200	301
173	222	301
147	200	222
300	238	374
200	300	374
300	406	402
238	300	402
238	173	301
301	200	374
238	301	374
173	119	201
201	147	222
173	201	222
119	64	148
148	86	162
119	148	162
64	43	87
87	53	109
64	87	109
43	20	88
88	29	110
43	88	110
317	89	302
20	317	302
317	8	375
89	317	375
145	111	377
377	89	376
145	377	376
12	111	145
111	20	302
302	89	377
111	302	377
380	117	379
91	380	379
380	54	378
117	380	378
303	117	383
55	303	383
303	91	379
117	303	379
91	13	304
304	54	380
91	304	380
306	112	382
90	306	382
306	54	381
112	306	381
112	8	305
305	90	382
112	305	382
391	117	384
90	391	384
391	55	383
117	391	383
306	117	378
54	306	378
306	90	384
117	306	384
308	149	399
164	308	399
308	60	385
149	308	385
307	149	386
55	307	386
307	164	399
149	307	399
390	163	400
164	390	400
2	163	390
308	163	358
60	308	358
308	164	400
163	308	400
285	91	309
60	285	309
13	91	285
303	149	387
91	303	387
303	55	386
149	303	386
309	149	385
60	309	385
309	91	387
149	309	387
195	16	312
13	195	312
195	4	310
16	195	310
389	107	311
54	389	311
389	16	388
107	389	388
107	8	112
311	112	381
54	311	381
107	112	311
312	54	304
13	312	304
312	16	389
54	312	389
92	41	223
30	92	223
313	92	315
8	313	315
41	92	313
203	41	236
414	203	236
203	30	223
41	203	223
316	165	314
55	316	314
30	165	316
164	165	394
394	2	390
164	394	390
314	164	307
55	314	307
165	164	314
90	92	392
392	55	391
90	392	391
315	90	305
8	315	305
92	90	315
92	30	316
316	55	392
92	316	392
36	20	42
418	36	42
36	8	317
20	36	317
56	43	63
422	56	63
20	43	56
93	64	118
427	93	118
43	64	93
150	119	172
430	150	172
64	119	150
202	173	237
435	202	237
119	173	202
318	238	401
441	318	401
173	238	318
450	238	402
406	450	402
450	441	401
238	450	401
441	435	237
237	173	318
441	237	318
435	430	172
172	119	202
435	172	202
430	427	118
118	64	150
430	118	150
427	422	63
63	43	93
427	63	93
422	418	42
42	20	56
422	42	56
443	41	239
418	443	239
443	414	236
41	443	236
36	41	313
8	36	313
36	418	239
41	36	239
319	120	403
431	319	403
319	18	393
120	319	393
442	120	240
414	442	240
442	431	403
120	442	403
451	116	404
431	451	404
411	116	451
319	116	348
18	319	348
319	431	404
116	319	404
141	30	151
18	141	151
165	141	347
347	2	394
165	347	394
30	141	165
203	120	204
30	203	204
203	414	240
120	203	240
151	120	393
18	151	393
151	30	204
120	151	204


==> data/ExamplePlate2_ele_01122.dat <==
37	547	44
0	37	44
532	547	37
61	555	65
21	61	65
547	555	61
113	559	121
45	113	121
555	559	113
166	565	174
66	166	174
559	565	166
224	575	241
122	224	241
565	575	224
395	580	405
175	395	405
575	580	395
591	242	516
580	591	516
591	533	409
242	591	409
242	175	405
405	580	516
242	405	516
175	122	241
241	575	395
175	241	395
122	66	174
174	565	224
122	174	224
66	45	121
121	559	166
66	121	166
45	21	65
65	555	113
45	65	113
44	21	407
0	44	407
44	547	61
21	44	61
469	46	468
31	469	468
469	21	467
46	469	467
406	46	412
3	406	412
406	31	468
46	406	468
407	31	473
0	407	473
407	21	469
31	407	469
57	45	67
408	67	471
27	408	471
57	67	408
21	45	57
94	66	123
48	94	123
45	66	94
152	122	176
79	152	176
66	122	152
205	175	243
136	205	243
122	175	205
320	242	410
188	320	410
175	242	320
409	267	470
242	409	470
409	533	447
267	409	447
267	188	410
410	242	470
267	410	470
188	136	243
243	175	320
188	243	320
136	79	176
176	122	205
136	176	205
79	48	123
123	66	152
79	123	152
446	67	411
48	446	411
446	27	471
67	446	471
67	45	94
94	48	411
67	94	411
158	46	413
27	158	413
158	3	412
46	158	412
467	57	472
46	467	472
21	57	467
413	57	408
27	413	408
413	46	472
57	413	472
177	38	178
178	3	414
177	178	414
177	534	225
38	177	225
474	31	517
38	474	517
474	0	473
31	474	473
178	31	406
3	178	406
178	38	517
31	178	517
475	38	518
548	475	518
475	0	474
38	475	474
566	38	225
534	566	225
566	548	518
38	566	518
415	548	587
535	415	587
415	0	475
548	415	475
551	0	415
535	551	415
551	532	37
0	551	37
245	24	244
10	245	244
245	5	321
24	245	321
95	68	322
322	24	416
95	322	416
4	68	95
244	68	261
10	244	261
244	24	322
68	244	322
33	22	324
324	10	323
33	324	323
69	33	98
1	69	98
22	33	69
245	22	502
5	245	502
245	10	324
22	245	324
32	23	128
128	12	246
32	128	246
32	5	124
23	32	124
155	47	127
29	155	127
23	47	155
154	70	126
53	154	126
47	70	154
153	125	180
86	153	180
70	125	153
206	179	248
147	206	248
125	179	206
325	247	418
200	325	418
179	247	325
417	300	476
247	417	476
417	533	464
300	417	464
300	200	418
418	247	476
300	418	476
200	147	248
248	179	325
200	248	325
147	86	180
180	125	206
147	180	206
86	53	126
126	70	153
86	126	153
53	29	127
127	47	154
53	127	154
29	12	128
128	23	155
29	128	155
249	71	396
85	249	396
326	249	477
24	326	477
71	249	326
329	129	328
71	329	328
329	12	327
129	329	327
396	129	372
85	396	372
396	71	328
129	396	328
463	95	419
85	463	419
4	95	463
416	249	478
95	416	478
416	24	477
249	416	477
249	85	419
419	95	478
249	419	478
321	32	250
24	321	250
5	32	321
71	32	246
246	12	329
71	246	329
250	71	326
24	250	326
32	71	250
182	97	207
251	207	330
73	251	330
182	207	251
14	97	182
252	210	479
181	252	479
97	210	252
420	210	480
9	420	480
420	181	479
210	420	479
332	207	331
181	332	331
332	73	330
207	332	330
207	97	252
252	181	331
207	252	331
184	96	209
73	184	209
184	6	208
96	184	208
182	96	211
14	182	211
209	182	251
73	209	251
96	182	209
425	72	422
14	425	422
4	72	425
482	197	421
97	482	421
72	197	482
459	210	481
197	459	481
459	9	480
210	459	480
210	97	421
421	197	481
210	421	481
97	14	422
422	72	482
97	422	482
183	17	185
423	185	424
9	423	424
183	185	423
183	536	430
17	183	430
156	73	253
17	156	253
156	6	184
73	156	184
181	185	333
333	73	332
181	333	332
424	181	420
9	424	420
185	181	424
185	17	253
253	73	333
185	253	333
336	114	335
75	336	335
336	25	334
114	336	334
254	114	339
34	254	339
254	75	335
114	254	335
75	10	255
255	25	336
75	255	336
257	99	338
74	257	338
257	25	337
99	257	337
99	6	256
256	74	338
99	256	338
345	114	340
74	345	340
345	34	339
114	345	339
257	114	334
25	257	334
257	74	340
114	257	340
259	115	342
100	259	342
259	33	341
115	259	341
258	115	343
34	258	343
258	100	342
115	258	342
100	1	98
98	33	259
100	98	259
323	75	260
33	323	260
10	75	323
254	115	344
75	254	344
254	34	343
115	254	343
260	115	341
33	260	341
260	75	344
115	260	344
68	14	186
186	10	261
68	186	261
68	4	425
14	68	425
262	212	426
426	96	483
262	426	483
25	212	262
212	14	211
211	96	426
212	211	426
208	99	427
96	208	427
6	99	208
337	262	484
99	337	484
25	262	337
427	262	483
96	427	483
427	99	484
262	427	484
186	25	255
10	186	255
186	14	212
25	186	212
429	76	428
39	429	428
429	35	485
76	429	485
263	76	266
6	263	266
263	39	428
76	263	428
187	168	486
39	187	486
187	540	520
168	187	520
429	168	488
35	429	488
429	39	486
168	429	486
264	101	265
34	264	265
35	101	264
101	1	100
265	100	258
34	265	258
101	100	265
74	76	346
346	34	345
74	346	345
266	74	256
6	266	256
76	74	266
264	76	485
35	264	485
264	34	346
76	264	346
130	17	167
543	130	167
130	6	156
17	130	156
430	560	431
17	430	431
430	536	585
560	430	585
560	543	167
167	17	431
560	167	431
571	39	226
543	571	226
571	540	187
39	571	187
130	39	263
6	130	263
130	543	226
39	130	226
157	131	432
552	157	432
40	131	157
433	563	487
131	433	487
433	540	586
563	433	586
563	552	432
432	131	487
563	432	487
588	169	519
552	588	519
588	537	523
169	588	523
157	169	494
40	157	494
157	552	519
169	157	519
102	35	132
132	40	434
102	132	434
101	102	492
1	101	492
35	102	101
435	168	489
131	435	489
435	35	488
168	435	488
433	168	520
540	433	520
433	131	489
168	433	489
131	40	132
132	35	435
131	132	435
436	133	491
77	436	491
436	40	490
133	436	490
439	133	521
550	439	521
439	77	491
133	439	491
438	102	493
77	438	493
438	1	492
102	438	492
436	102	434
40	436	434
436	77	493
102	436	493
437	169	522
561	437	522
437	40	494
169	437	494
581	169	523
537	581	523
581	561	522
169	581	522
589	133	524
561	589	524
589	550	521
133	589	521
437	133	490
40	437	490
437	561	524
133	437	524
573	26	227
582	227	525
550	582	525
573	227	582
573	534	228
26	573	228
440	78	496
77	440	496
440	26	495
78	440	495
438	78	442
1	438	442
438	77	496
78	438	496
439	227	497
77	439	497
439	550	525
227	439	525
227	26	440
440	77	497
227	440	497
443	213	498
28	443	498
26	213	443
441	213	500
3	441	500
441	28	498
213	441	498
80	78	499
28	80	499
80	1	442
78	80	442
443	78	495
26	443	495
443	28	499
78	443	499
177	26	228
534	177	228
213	177	414
414	3	500
213	414	500
26	177	213
445	139	526
140	445	526
445	27	501
139	445	501
444	139	449
5	444	449
444	140	526
139	444	526
158	140	503
3	158	503
158	27	445
140	158	445
134	48	138
23	134	138
134	27	446
48	134	446
135	79	137
47	135	137
48	79	135
170	136	189
70	170	189
79	136	170
229	188	268
125	229	268
136	188	229
397	267	448
179	397	448
188	267	397
447	247	527
267	447	527
447	533	417
247	447	417
247	179	448
448	267	527
247	448	527
179	125	268
268	188	397
179	268	397
125	70	189
189	136	229
125	189	229
70	47	137
137	79	170
70	137	170
47	23	138
138	48	135
47	138	135
139	23	124
124	5	449
139	124	449
134	139	501
27	134	501
23	139	134
450	22	528
28	450	528
450	5	502
22	450	502
80	22	69
1	80	69
80	28	528
22	80	528
441	140	504
28	441	504
441	3	503
140	441	503
450	140	444
5	450	444
450	28	504
140	450	504
269	49	270
18	269	270
269	544	273
49	269	273
141	49	272
272	2	347
141	272	347
141	18	270
49	141	270
116	556	349
349	18	348
116	349	348
538	556	116
269	556	579
544	269	579
269	18	349
556	269	349
271	171	451
564	271	451
271	11	452
171	271	452
583	171	529
544	583	529
583	564	451
171	583	451
564	539	142
271	142	350
11	271	350
564	142	271
454	58	453
49	454	453
454	11	505
58	454	505
272	58	275
2	272	275
272	49	453
58	272	453
273	171	506
49	273	506
273	544	529
171	273	529
454	171	452
11	454	452
454	49	506
171	454	506
190	62	214
51	190	214
190	11	274
62	190	274
192	62	230
542	192	230
192	51	214
62	192	214
58	51	143
275	143	279
2	275	279
58	143	275
190	58	505
11	190	505
51	58	190
277	142	398
553	277	398
277	11	350
142	277	350
142	539	576
576	553	398
142	576	398
574	62	276
553	574	276
574	542	230
62	574	230
277	62	274
11	277	274
277	553	276
62	277	276
191	50	231
546	191	231
191	7	215
50	191	215
567	50	232
542	567	232
567	546	231
50	567	231
233	572	507
19	233	507
546	572	233
458	572	590
536	458	590
458	19	507
572	458	507
191	19	196
7	191	196
191	546	233
19	191	233
280	81	278
52	280	278
51	81	280
103	81	281
281	7	351
103	281	351
278	103	288
52	278	288
81	103	278
144	143	353
353	52	352
144	353	352
279	144	286
2	279	286
143	144	279
143	51	280
280	52	353
143	280	353
192	50	234
51	192	234
192	542	232
50	192	232
81	50	215
215	7	281
81	215	281
81	51	234
50	81	234
216	59	194
15	216	194
216	13	282
59	216	282
456	283	455
104	456	455
456	82	508
283	456	508
283	59	354
354	104	455
283	354	455
104	7	193
193	82	456
104	193	456
219	194	457
82	219	457
15	194	219
194	59	283
457	283	508
82	457	508
194	283	457
195	15	461
4	195	461
195	13	216
15	195	216
357	159	356
83	357	356
357	60	355
159	357	355
284	159	360
52	284	360
284	83	356
159	284	356
83	13	285
285	60	357
83	285	357
287	163	359
144	287	359
287	60	358
163	287	358
163	2	286
286	144	359
163	286	359
352	159	361
144	352	361
352	52	360
159	352	360
287	159	355
60	287	355
287	144	361
159	287	361
289	105	363
103	289	363
289	59	362
105	289	362
288	105	365
52	288	365
288	103	363
105	288	363
351	104	364
103	351	364
7	104	351
289	104	354
59	289	354
289	103	364
104	289	364
282	83	290
59	282	290
13	83	282
284	105	366
83	284	366
284	52	365
105	284	365
290	105	362
59	290	362
290	83	366
105	290	366
292	218	291
84	292	291
19	218	292
217	218	510
510	9	509
217	510	509
291	217	294
84	291	294
218	217	291
196	84	198
7	196	198
196	19	292
84	196	292
183	19	458
536	183	458
218	183	423
423	9	510
218	423	510
19	183	218
513	106	460
72	513	460
15	106	513
512	220	511
197	512	511
106	220	512
459	220	514
9	459	514
459	197	511
220	459	511
197	72	460
460	106	512
197	460	512
72	4	461
461	15	513
72	461	513
199	82	235
235	84	293
199	235	293
199	15	219
82	199	219
198	82	193
7	198	193
198	84	235
82	198	235
295	221	367
217	295	367
106	221	295
294	221	368
84	294	368
294	217	367
221	294	367
509	220	462
217	509	462
509	9	514
220	509	514
220	106	295
295	217	462
220	295	462
106	15	199
221	199	293
293	84	368
221	293	368
106	199	221
146	108	160
296	160	369
89	296	369
146	160	296
16	108	146
161	145	297
108	161	297
12	145	161
376	160	370
145	376	370
376	89	369
160	376	369
160	108	297
297	145	370
160	297	370
375	107	298
89	375	298
8	107	375
388	146	371
107	388	371
16	146	388
298	146	296
89	298	296
298	107	371
146	298	371
310	85	299
16	310	299
310	4	463
85	310	463
129	108	373
373	85	372
129	373	372
161	129	327
12	161	327
108	129	161
108	16	299
299	85	373
108	299	373
111	29	88
20	111	88
12	29	111
110	53	87
43	110	87
29	53	110
109	86	148
64	109	148
53	86	109
162	147	201
119	162	201
86	147	162
222	200	301
173	222	301
147	200	222
374	300	465
238	374	465
200	300	374
464	402	515
300	464	515
464	533	531
402	464	531
402	238	465
465	300	515
402	465	515
238	173	301
301	200	374
238	301	374
173	119	201
201	147	222
173	201	222
119	64	148
148	86	162
119	148	162
64	43	87
87	53	109
64	87	109
43	20	88
88	29	110
43	88	110
317	89	302
20	317	302
317	8	375
89	317	375
145	111	377
377	89	376
145	377	376
12	111	145
111	20	302
302	89	377
111	302	377
380	117	379
91	380	379
380	54	378
117	380	378
303	117	383
55	303	383
303	91	379
117	303	379
91	13	304
304	54	380
91	304	380
306	112	382
90	306	382
306	54	381
112	306	381
112	8	305
305	90	382
112	305	382
391	117	384
90	391	384
391	55	383
117	391	383
306	117	378
54	306	378
306	90	384
117	306	384
308	149	399
164	308	399
308	60	385
149	308	385
307	149	386
55	307	386
307	164	399
149	307	399
390	163	400
164	390	400
2	163	390
308	163	358
60	308	358
308	164	400
163	308	400
285	91	309
60	285	309
13	91	285
303	149	387
91	303	387
303	55	386
149	303	386
309	149	385
60	309	385
309	91	387
149	309	387
195	16	312
13	195	312
195	4	310
16	195	310
389	107	311
54	389	311
389	16	388
107	389	388
107	8	112
311	112	381
54	311	381
107	112	311
312	54	304
13	312	304
312	16	389
54	312	389
92	41	223
30	92	223
313	92	315
8	313	315
41	92	313
203	41	236
541	203	236
203	30	223
41	203	223
316	165	314
55	316	314
30	165	316
164	165	394
394	2	390
164	394	390
314	164	307
55	314	307
165	164	314
90	92	392
392	55	391
90	392	391
315	90	305
8	315	305
92	90	315
92	30	316
316	55	392
92	316	392
36	20	42
545	36	42
36	8	317
20	36	317
56	43	63
549	56	63
20	43	56
93	64	118
554	93	118
43	64	93
150	119	172
557	150	172
64	119	150
202	173	237
562	202	237
119	173	202
318	238	401
568	318	401
173	238	318
466	402	530
577	466	530
238	402	466
584	402	531
533	584	531
584	577	530
402	584	530
577	568	401
401	238	466
577	401	466
568	562	237
237	173	318
568	237	318
562	557	172
172	119	202
562	172	202
557	554	118
118	64	150
557	118	150
554	549	63
63	43	93
554	63	93
549	545	42
42	20	56
549	42	56
570	41	239
545	570	239
570	541	236
41	570	236
36	41	313
8	36	313
36	545	239
41	36	239
319	120	403
558	319	403
319	18	393
120	319	393
569	120	240
541	569	240
569	558	403
120	569	403
578	116	404
558	578	404
538	116	578
319	116	348
18	319	348
319	558	404
116	319	404
141	30	151
18	141	151
165	141	347
347	2	394
165	347	394
30	141	165
203	120	204
30	203	204
203	541	240
120	203	240
151	120	393
18	151	393
151	30	204
120	151	204


==> data/ExamplePlate2_ele_01714.dat <==
44	37	532
532	833	540
44	532	540
0	37	44
37	818	878
878	833	532
37	878	532
65	61	533
533	841	538
65	533	538
534	65	684
21	534	684
61	65	534
61	833	879
879	841	533
61	879	533
113	845	121
535	121	683
45	535	683
113	121	535
841	845	113
166	851	174
66	166	174
845	851	166
224	861	241
122	224	241
851	861	224
395	866	405
175	395	405
861	866	395
516	877	536
242	516	536
866	877	516
897	409	792
877	897	792
897	819	545
409	897	545
409	242	536
536	877	792
409	536	792
242	175	405
405	866	516
242	405	516
175	122	241
241	861	395
175	241	395
122	66	174
174	851	224
122	174	224
544	121	537
66	544	537
544	45	683
121	544	683
121	845	166
166	66	537
121	166	537
542	65	539
45	542	539
542	21	684
65	542	684
538	113	685
65	538	685
841	113	538
539	113	535
45	539	535
539	65	685
113	539	685
407	44	541
21	407	541
0	44	407
540	61	686
44	540	686
833	61	540
541	61	534
21	541	534
541	44	686
61	541	686
469	46	468
31	469	468
469	21	467
46	469	467
406	46	412
3	406	412
406	31	468
46	406	468
407	31	473
0	407	473
407	21	469
31	407	469
67	57	687
45	67	687
408	67	471
27	408	471
57	67	408
542	57	548
21	542	548
542	45	687
57	542	687
94	66	123
543	123	689
48	543	689
94	123	543
94	45	544
66	94	544
152	122	176
79	152	176
66	122	152
205	175	243
136	205	243
122	175	205
320	242	410
188	320	410
175	242	320
470	409	546
267	470	546
242	409	470
545	447	688
409	545	688
545	819	607
447	545	607
447	267	546
546	409	688
447	546	688
267	188	410
410	242	470
267	410	470
188	136	243
243	175	320
188	243	320
136	79	176
176	122	205
136	176	205
606	123	547
79	606	547
606	48	689
123	606	689
123	66	152
152	79	547
123	152	547
446	67	411
48	446	411
446	27	471
67	446	471
67	45	94
411	94	543
48	411	543
67	94	411
158	46	413
27	158	413
158	3	412
46	158	412
467	57	472
46	467	472
467	21	548
57	467	548
413	57	408
27	413	408
413	46	472
57	413	472
178	177	550
38	178	550
178	3	414
177	178	414
549	225	690
177	549	690
549	820	793
225	549	793
225	38	550
550	177	690
225	550	690
474	31	517
38	474	517
474	0	473
31	474	473
178	31	406
3	178	406
178	38	517
31	178	517
475	38	518
834	475	518
475	0	474
38	475	474
852	38	225
880	225	793
820	880	793
852	225	880
852	834	518
38	852	518
415	834	873
821	415	873
415	0	475
834	415	475
837	0	415
821	837	415
837	818	37
0	837	37
244	245	552
552	24	691
244	552	691
551	244	555
10	551	555
245	244	551
245	5	321
321	24	552
245	321	552
694	322	553
95	694	553
68	322	694
696	416	693
322	696	693
696	24	692
416	696	692
416	95	553
553	322	693
416	553	693
95	4	554
554	68	694
95	554	694
556	261	695
244	556	695
68	261	556
555	261	724
10	555	724
555	244	695
261	555	695
691	322	697
244	691	697
691	24	696
322	691	696
322	68	556
556	244	697
322	556	697
558	324	557
33	558	557
22	324	558
323	324	701
701	10	698
323	701	698
557	323	583
33	557	583
324	323	557
98	69	700
700	33	699
98	700	699
1	69	98
69	22	558
558	33	700
69	558	700
245	22	502
5	245	502
324	245	551
551	10	701
324	551	701
22	245	324
560	128	559
32	560	559
560	23	702
128	560	702
246	128	705
12	246	705
246	32	559
128	246	559
568	124	703
32	568	703
5	124	568
560	124	737
23	560	737
560	32	703
124	560	703
155	47	127
29	155	127
155	23	561
47	155	561
154	70	126
53	154	126
47	70	154
153	125	180
86	153	180
70	125	153
206	179	248
147	206	248
125	179	206
325	247	418
200	325	418
179	247	325
476	417	563
300	476	563
247	417	476
562	464	704
417	562	704
562	819	658
464	562	658
464	300	563
563	417	704
464	563	704
300	200	418
418	247	476
300	418	476
200	147	248
248	179	325
200	248	325
147	86	180
180	125	206
147	180	206
86	53	126
126	70	153
86	126	153
53	29	127
127	47	154
53	127	154
657	128	564
29	657	564
657	12	705
128	657	705
155	128	702
23	155	702
155	29	564
128	155	564
566	396	707
249	566	707
566	71	706
396	566	706
396	85	565
565	249	707
396	565	707
326	249	477
24	326	477
326	71	566
249	326	566
328	329	567
129	328	567
71	329	328
329	12	327
567	327	770
129	567	770
329	327	567
396	129	372
85	396	372
328	396	706
71	328	706
129	396	328
463	95	419
85	463	419
4	95	463
416	249	478
95	416	478
477	416	692
24	477	692
249	416	477
419	249	565
85	419	565
419	95	478
249	419	478
321	32	250
24	321	250
321	5	568
32	321	568
71	32	246
246	12	329
71	246	329
250	71	326
24	250	326
32	71	250
708	207	569
182	708	569
97	207	708
251	207	330
73	251	330
569	251	713
182	569	713
207	251	569
182	14	570
570	97	708
182	570	708
710	479	709
252	710	709
210	479	710
571	479	711
181	571	711
571	252	709
479	571	709
252	97	572
572	210	710
252	572	710
420	210	480
9	420	480
479	420	716
716	181	711
479	716	711
210	420	479
332	207	331
181	332	331
332	73	330
207	332	330
207	97	252
331	252	571
181	331	571
207	252	331
209	184	574
574	96	712
209	574	712
573	209	575
73	573	575
184	209	573
184	6	208
208	96	574
184	208	574
211	182	576
96	211	576
14	182	211
715	251	714
209	715	714
715	182	713
251	715	713
251	73	575
575	209	714
251	575	714
576	209	712
96	576	712
576	182	715
209	576	715
425	72	422
14	425	422
4	72	425
482	197	421
97	482	421
72	197	482
459	210	481
197	459	481
459	9	480
210	459	480
421	210	572
97	421	572
421	197	481
210	421	481
422	97	570
14	422	570
422	72	482
97	422	482
183	17	185
423	185	424
9	423	424
183	185	423
183	822	430
17	183	430
253	156	577
73	253	577
17	156	253
184	156	727
6	184	727
577	184	573
73	577	573
156	184	577
333	181	578
185	333	578
333	73	332
181	333	332
420	424	717
717	181	716
420	717	716
9	424	420
424	185	578
578	181	717
424	578	717
185	17	253
253	73	333
185	253	333
335	336	579
114	335	579
75	336	335
336	25	334
579	334	718
114	579	718
336	334	579
254	114	339
34	254	339
254	75	335
114	254	335
255	75	584
10	255	584
255	25	336
75	255	336
257	99	338
74	257	338
337	257	580
25	337	580
99	257	337
99	6	256
256	74	338
99	256	338
345	114	340
74	345	340
345	34	339
114	345	339
581	334	719
257	581	719
581	114	718
334	581	718
334	25	580
580	257	719
334	580	719
257	74	340
340	114	581
257	340	581
342	259	582
115	342	582
100	259	342
721	341	720
259	721	720
33	341	721
582	341	723
115	582	723
582	259	720
341	582	720
258	115	343
34	258	343
258	100	342
115	258	342
98	100	725
1	98	725
259	98	699
699	33	721
259	699	721
100	98	259
722	260	794
323	722	794
75	260	722
583	260	585
33	583	585
583	323	794
260	583	794
584	323	698
10	584	698
584	75	722
323	584	722
254	115	344
75	254	344
254	34	343
115	254	343
341	260	586
586	115	723
341	586	723
341	33	585
260	341	585
260	75	344
344	115	586
260	344	586
68	14	186
261	186	587
587	10	724
261	587	724
68	186	261
425	68	554
4	425	554
14	68	425
262	212	426
426	96	483
262	426	483
25	212	262
212	14	211
211	96	426
212	211	426
208	99	427
96	208	427
6	99	208
337	262	484
99	337	484
25	262	337
427	262	483
96	427	483
427	99	484
262	427	484
186	25	255
255	10	587
186	255	587
186	14	212
25	186	212
429	76	428
39	429	428
429	35	485
76	429	485
263	76	266
6	263	266
263	39	428
76	263	428
187	168	486
486	39	588
187	486	588
187	826	520
168	187	520
429	168	488
35	429	488
429	39	486
168	429	486
264	101	265
34	264	265
264	35	589
101	264	589
599	100	795
101	599	795
599	1	725
100	599	725
265	100	258
34	265	258
265	101	795
100	265	795
74	76	346
346	34	345
74	346	345
266	74	256
6	266	256
76	74	266
264	76	485
35	264	485
264	34	346
76	264	346
590	167	726
130	590	726
17	167	590
593	167	796
829	593	796
593	130	726
167	593	726
592	156	728
130	592	728
592	6	727
156	592	727
156	17	590
590	130	728
156	590	728
430	846	431
17	430	431
430	822	871
846	430	871
167	846	890
890	829	796
167	890	796
167	17	431
846	167	431
591	226	797
857	591	797
591	39	729
226	591	729
881	226	798
829	881	798
881	857	797
226	881	797
894	187	799
857	894	799
826	187	894
591	187	588
39	591	588
591	857	799
187	591	799
263	130	594
39	263	594
263	6	592
130	263	592
593	226	730
130	593	730
593	829	798
226	593	798
594	226	729
39	594	729
594	130	730
226	594	730
432	157	731
131	432	731
838	157	432
595	157	596
40	595	596
595	131	731
157	595	731
433	849	487
131	433	487
433	826	872
849	433	872
849	838	432
432	131	487
849	432	487
874	169	519
838	874	519
874	823	523
169	874	523
157	169	494
494	40	596
157	494	596
157	838	519
169	157	519
600	132	597
102	600	597
600	35	732
132	600	732
434	132	733
40	434	733
434	102	597
132	434	597
492	101	598
102	492	598
492	1	599
101	492	599
600	101	589
35	600	589
600	102	598
101	600	598
435	168	489
131	435	489
435	35	488
168	435	488
433	168	520
826	433	520
433	131	489
168	433	489
595	132	601
131	595	601
595	40	733
132	595	733
435	132	732
35	435	732
435	131	601
132	435	601
436	133	491
77	436	491
436	40	490
133	436	490
439	133	521
836	439	521
439	77	491
133	439	491
438	102	493
77	438	493
438	1	492
102	438	492
436	102	434
40	436	434
436	77	493
102	436	493
437	169	522
847	437	522
437	40	494
169	437	494
867	169	523
823	867	523
867	847	522
169	867	522
875	133	524
847	875	524
875	836	521
133	875	521
437	133	490
40	437	490
437	847	524
133	437	524
602	227	800
859	602	800
602	26	734
227	602	734
868	227	525
836	868	525
868	859	800
227	868	800
895	228	801
859	895	801
895	820	802
228	895	802
228	26	602
602	859	801
228	602	801
440	78	496
77	440	496
440	26	495
78	440	495
438	78	442
1	438	442
438	77	496
78	438	496
439	227	497
77	439	497
439	836	525
227	439	525
440	227	734
26	440	734
440	77	497
227	440	497
443	213	498
28	443	498
443	26	603
213	443	603
441	213	500
3	441	500
441	28	498
213	441	498
80	78	499
28	80	499
80	1	442
78	80	442
443	78	495
26	443	495
443	28	499
78	443	499
228	177	604
26	228	604
549	228	802
820	549	802
177	228	549
414	213	735
177	414	735
414	3	500
213	414	500
604	213	603
26	604	603
604	177	735
213	604	735
445	139	526
140	445	526
445	27	501
139	445	501
444	139	449
5	444	449
444	140	526
139	444	526
158	140	503
3	158	503
158	27	445
140	158	445
134	48	138
605	138	736
23	605	736
134	138	605
134	27	446
48	134	446
135	79	137
47	135	137
135	48	606
79	135	606
170	136	189
70	170	189
79	136	170
229	188	268
125	229	268
136	188	229
397	267	448
179	397	448
188	267	397
527	447	608
247	527	608
267	447	527
607	417	803
447	607	803
607	819	562
417	607	562
417	247	608
608	447	803
417	608	803
247	179	448
448	267	527
247	448	527
179	125	268
268	188	397
179	268	397
125	70	189
189	136	229
125	189	229
70	47	137
137	79	170
70	137	170
561	138	609
47	561	609
561	23	736
138	561	736
138	48	135
135	47	609
138	135	609
611	124	804
139	611	804
611	23	737
124	611	737
124	5	449
449	139	804
124	449	804
501	134	610
139	501	610
27	134	501
611	134	605
23	611	605
611	139	610
134	611	610
450	22	528
28	450	528
450	5	502
22	450	502
80	22	69
1	80	69
80	28	528
22	80	528
441	140	504
28	441	504
441	3	503
140	441	503
450	140	444
5	450	444
450	28	504
140	450	504
269	49	270
612	270	738
18	612	738
269	270	612
273	269	613
830	273	613
49	269	273
272	141	614
49	272	614
272	2	347
141	272	347
680	270	739
141	680	739
680	18	738
270	680	738
270	49	614
614	141	739
270	614	739
349	116	615
842	349	615
349	18	348
116	349	348
882	116	805
824	882	805
882	842	615
116	882	615
616	865	740
269	616	740
616	842	887
865	616	887
865	830	613
613	269	740
865	613	740
349	269	612
18	349	612
349	842	616
269	349	616
271	171	451
850	271	451
271	11	452
171	271	452
869	171	529
830	869	529
869	850	451
171	869	451
891	142	806
850	891	806
891	825	620
142	891	620
271	142	350
11	271	350
271	850	806
142	271	806
454	58	453
49	454	453
454	11	505
58	454	505
272	58	275
2	272	275
272	49	453
58	272	453
273	171	506
49	273	506
273	830	529
171	273	529
454	171	452
11	454	452
454	49	506
171	454	506
190	62	214
214	51	617
190	214	617
190	11	274
62	190	274
192	62	230
828	192	230
192	51	214
62	192	214
619	143	618
58	619	618
619	51	741
143	619	741
275	143	279
2	275	279
275	58	618
143	275	618
505	190	742
58	505	742
11	190	505
619	190	617
51	619	617
619	58	742
190	619	742
277	142	398
839	277	398
277	11	350
142	277	350
620	862	621
142	620	621
620	825	888
862	620	888
862	839	398
398	142	621
862	398	621
860	62	276
839	860	276
860	828	230
62	860	230
277	62	274
11	277	274
277	839	276
62	277	276
622	231	744
191	622	744
622	50	743
231	622	743
625	231	807
832	625	807
625	191	744
231	625	744
215	191	624
7	215	624
215	50	622
191	215	622
623	232	808
853	623	808
623	50	745
232	623	745
232	828	883
883	853	808
232	883	808
892	231	809
853	892	809
892	832	807
231	892	807
623	231	743
50	623	743
623	853	809
231	623	809
233	858	507
19	233	507
884	233	810
832	884	810
858	233	884
458	858	876
822	458	876
458	19	507
858	458	507
626	196	746
191	626	746
19	196	626
624	196	635
7	624	635
624	191	746
196	624	746
625	233	747
191	625	747
625	832	810
233	625	810
233	19	626
626	191	747
233	626	747
280	81	278
52	280	278
51	81	280
103	81	281
281	7	351
103	281	351
278	103	288
52	278	288
81	103	278
144	143	353
353	52	352
144	353	352
279	144	286
2	279	286
143	144	279
280	143	741
51	280	741
280	52	353
143	280	353
234	192	627
50	234	627
51	192	234
192	828	232
627	232	745
50	627	745
192	232	627
81	50	215
215	7	281
81	215	281
81	51	234
50	81	234
194	216	628
628	59	748
194	628	748
15	216	194
216	13	282
282	59	628
216	282	628
456	283	455
104	456	455
456	82	508
283	456	508
354	283	750
750	59	749
354	750	749
354	104	455
283	354	455
104	7	193
193	82	456
104	193	456
219	194	457
82	219	457
15	194	219
283	194	748
748	59	750
283	748	750
457	283	508
82	457	508
194	283	457
195	15	461
4	195	461
195	13	216
15	195	216
357	159	356
83	357	356
357	60	355
159	357	355
284	159	360
52	284	360
284	83	356
159	284	356
83	13	285
285	60	357
83	285	357
359	287	629
163	359	629
144	287	359
630	358	751
287	630	751
60	358	630
629	358	777
163	629	777
629	287	751
358	629	751
163	2	286
286	144	359
163	286	359
352	159	361
144	352	361
352	52	360
159	352	360
287	159	355
355	60	630
287	355	630
287	144	361
159	287	361
289	105	363
103	289	363
362	289	631
59	362	631
105	289	362
288	105	365
52	288	365
288	103	363
105	288	363
351	104	364
103	351	364
7	104	351
632	354	752
289	632	752
104	354	632
631	354	749
59	631	749
631	289	752
354	631	752
289	103	364
364	104	632
289	364	632
282	83	290
59	282	290
13	83	282
284	105	366
83	284	366
284	52	365
105	284	365
290	105	362
59	290	362
290	83	366
105	290	366
292	218	291
84	292	291
19	218	292
633	510	634
217	633	634
218	510	633
510	9	509
634	509	643
217	634	643
510	509	634
291	217	294
84	291	294
291	218	633
217	291	633
198	196	636
636	84	753
198	636	753
198	7	635
196	198	635
196	19	292
292	84	636
196	292	636
183	19	458
822	183	458
218	183	423
423	9	510
218	423	510
19	183	218
513	106	460
72	513	460
513	15	637
106	513	637
512	220	511
197	512	511
512	106	638
220	512	638
459	220	514
9	459	514
459	197	511
220	459	511
197	72	460
460	106	512
197	460	512
72	4	461
461	15	513
72	461	513
640	235	639
199	640	639
640	82	754
235	640	754
756	293	755
235	756	755
84	293	756
639	293	759
199	639	759
639	235	755
293	639	755
199	15	219
219	82	640
199	219	640
193	198	641
82	193	641
7	198	193
235	198	753
753	84	756
235	753	756
641	235	754
82	641	754
198	235	641
295	221	367
367	217	642
295	367	642
106	221	295
294	221	368
84	294	368
294	217	367
221	294	367
509	220	462
643	462	757
217	643	757
509	462	643
509	9	514
220	509	514
638	295	644
220	638	644
106	295	638
642	462	758
295	642	758
642	217	757
462	642	757
462	220	644
644	295	758
462	644	758
637	199	645
106	637	645
15	199	637
293	221	760
760	199	759
293	760	759
293	84	368
221	293	368
221	106	645
645	199	760
221	645	760
761	160	646
146	761	646
108	160	761
296	160	369
89	296	369
646	296	767
146	646	767
160	296	646
146	16	647
647	108	761
146	647	761
764	297	763
161	764	763
764	145	762
297	764	762
297	108	648
648	161	763
297	648	763
649	161	655
12	649	655
649	145	764
161	649	764
376	160	370
145	376	370
376	89	369
160	376	369
160	108	297
370	297	762
145	370	762
160	297	370
298	375	766
766	107	765
298	766	765
650	298	653
89	650	653
375	298	650
375	8	651
651	107	766
375	651	766
388	146	371
652	371	768
107	652	768
388	371	652
16	146	388
654	296	811
298	654	811
654	146	767
296	654	767
296	89	653
653	298	811
296	653	811
765	371	769
298	765	769
765	107	768
371	765	768
371	146	654
654	298	769
371	654	769
310	85	299
16	310	299
310	4	463
85	310	463
373	129	656
108	373	656
373	85	372
129	373	372
772	327	771
161	772	771
772	129	770
327	772	770
327	12	655
655	161	771
327	655	771
656	161	648
108	656	648
656	129	772
161	656	772
299	108	647
16	299	647
299	85	373
108	299	373
88	111	773
29	88	773
20	111	88
657	111	661
12	657	661
657	29	773
111	657	773
110	53	87
43	110	87
29	53	110
109	86	148
64	109	148
53	86	109
162	147	201
119	162	201
86	147	162
222	200	301
173	222	301
147	200	222
374	300	465
238	374	465
200	300	374
515	464	659
402	515	659
300	464	515
658	531	774
464	658	774
658	819	814
531	658	814
531	402	659
659	464	774
531	659	774
402	238	465
465	300	515
402	465	515
238	173	301
301	200	374
238	301	374
173	119	201
201	147	222
173	201	222
119	64	148
148	86	162
119	148	162
64	43	87
87	53	109
64	87	109
43	20	88
88	29	110
43	88	110
302	317	660
89	302	660
20	317	302
375	317	783
8	375	783
660	375	650
89	660	650
317	375	660
145	111	377
377	89	376
145	377	376
661	145	649
12	661	649
111	145	661
111	20	302
302	89	377
111	302	377
380	117	379
91	380	379
380	54	378
117	380	378
303	117	383
55	303	383
303	91	379
117	303	379
91	13	304
304	54	380
91	304	380
382	306	662
112	382	662
90	306	382
663	381	776
306	663	776
663	54	775
381	663	775
381	112	662
662	306	776
381	662	776
112	8	305
305	90	382
112	305	382
391	117	384
90	391	384
391	55	383
117	391	383
306	117	378
378	54	663
306	378	663
306	90	384
117	306	384
308	149	399
164	308	399
385	308	664
60	385	664
149	308	385
307	149	386
55	307	386
307	164	399
149	307	399
390	163	400
164	390	400
2	163	390
665	358	778
308	665	778
665	163	777
358	665	777
358	60	664
664	308	778
358	664	778
308	164	400
400	163	665
308	400	665
285	91	309
60	285	309
13	91	285
303	149	387
91	303	387
303	55	386
149	303	386
309	149	385
60	309	385
309	91	387
149	309	387
195	16	312
13	195	312
195	4	310
16	195	310
311	389	667
667	107	779
311	667	779
666	311	668
54	666	668
389	311	666
389	16	388
667	388	652
107	667	652
389	388	667
651	112	669
107	651	669
8	112	651
381	311	780
112	381	780
668	381	775
54	668	775
311	381	668
669	311	779
107	669	779
669	112	780
311	669	780
304	312	670
54	304	670
13	312	304
312	16	389
670	389	666
54	670	666
312	389	670
92	41	223
30	92	223
313	92	315
315	8	671
313	315	671
41	92	313
236	203	672
672	41	781
236	672	781
827	203	236
203	30	223
223	41	672
203	223	672
316	165	314
55	316	314
316	30	673
165	316	673
164	165	394
394	2	390
164	394	390
314	164	307
55	314	307
165	164	314
90	92	392
392	55	391
90	392	391
315	90	305
8	315	305
92	90	315
92	30	316
316	55	392
92	316	392
674	42	782
36	674	782
20	42	674
679	42	812
831	679	812
679	36	782
42	679	782
678	317	784
36	678	784
678	8	783
317	678	783
317	20	674
674	36	784
317	674	784
56	43	63
835	56	63
20	43	56
93	64	118
840	93	118
43	64	93
150	119	172
843	150	172
64	119	150
202	173	237
848	202	237
119	173	202
318	238	401
854	318	401
173	238	318
466	402	530
863	466	530
238	402	466
675	531	813
870	675	813
402	531	675
885	531	814
819	885	814
885	870	813
531	885	813
870	863	530
530	402	675
870	530	675
863	854	401
401	238	466
863	401	466
854	848	237
237	173	318
854	237	318
848	843	172
172	119	202
848	172	202
843	840	118
118	64	150
843	118	150
840	835	63
63	43	93
840	63	93
42	835	889
889	831	812
42	889	812
42	20	56
835	42	56
676	239	815
856	676	815
676	41	785
239	676	785
886	239	816
831	886	816
886	856	815
239	886	815
893	236	817
856	893	817
827	236	893
676	236	781
41	676	781
676	856	817
236	676	817
677	313	786
36	677	786
41	313	677
678	313	671
8	678	671
678	36	786
313	678	786
679	239	787
36	679	787
679	831	816
239	679	816
677	239	785
41	677	785
677	36	787
239	677	787
319	120	403
844	319	403
319	18	393
120	319	393
855	120	240
827	855	240
855	844	403
120	855	403
404	864	788
116	404	788
844	864	404
805	864	896
824	805	896
805	116	788
864	805	788
319	116	348
18	319	348
319	844	404
116	319	404
681	151	790
141	681	790
681	30	789
151	681	789
680	151	682
18	680	682
680	141	790
151	680	790
347	165	791
141	347	791
347	2	394
165	347	394
681	165	673
30	681	673
681	141	791
165	681	791
203	120	204
30	203	204
203	827	240
120	203	240
151	120	393
393	18	682
151	393	682
204	151	789
30	204	789
120	151	204


==> data/ExamplePlate2_unif.dat <==
dofMIXED	nE	estMalt	estG	estInf
193	12	13.1761066902527	8.62762294456483	18.8015261368857
735	48	4.34656891380986	5.22093637099446	6.09246769110493
2863	192	2.03834938240442	1.41769753007814	1.79264700249655
11295	768	1.17994788629691	0.778058241278685	0.87909527455799
44863	3072	0.763600278869272	0.324166086873596	0.401917228537929
178815	12288	0.5146095252622	0.102299747864354	0.126789759976099


==> data/ExamplePlate3_adap.dat <==
dofMIXED	nE	estMalt	estG	estInf
193	12	0.79474779950884	1.79674493134587	2.00406684082887
372	24	0.578886395639771	0.886372161589036	1.16405650452884
863	57	0.345009713676629	0.529948116916116	0.5178946196905
1651	111	0.268288582597096	0.417807491964872	0.383022232307852
2231	151	0.268399442798461	0.329446015671228	0.271352688504036
3164	215	0.227329041453277	0.215175517118708	0.135559588999947
4056	276	0.192722967369071	0.111236389038417	0.0966075724374126
5057	344	0.134883558787693	0.0790370823136634	0.095217108734146
6749	460	0.10205052387014	0.0326200831142946	0.039573076262271
8538	582	0.0719792816990606	0.0461874299590337	0.0406499867242608
11385	778	0.0557716517942047	0.00825490145772217	0.0108839693033934
14982	1024	0.0378225990162769	0.0082540138518516	0.0103644767299447
21180	1448	0.026817488329094	0.00457307046086795	0.0104490550885884
31611	2166	0.0187268436182883	0.0050248682359705	0.00546129251224399
46867	3214	0.0130125404196294	0.00350448826867634	0.00489142925050415
68987	4734	0.0101960501497336	0.00297106743088616	0.00234588057237793


==> data/ExamplePlate3_coo_00582.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
0.75	0.25
0.75	0.75
0.25	0.75
-0.25	0.25
0.25	0.25
0.5	0.25
0.75	0.5
0.5	0.75
0.625	0.375
0.625	0.625
0.375	0.625
0.25	0.5
0.875	0.375
0.875	0.625
0.625	0.875
0.375	0.875
0	0.25
0.375	0.375
0.75	0
0.5	0.375
0.625	0.125
0.75	0.375
0.625	0.5
0.75	0.625
0.625	0.75
0.5	0.625
0.375	0.75
0.25	0.625
0.75	-0.25
0.5625	0.3125
0.625	0.25
0.5625	0.4375
0.6875	0.4375
0.6875	0.5625
0.5625	0.5625
0.5625	0.6875
0.4375	0.6875
0.4375	0.5625
0.125	0.625
0.375	0.5
0	0.75
-0.25	0.75
0.3125	0.5625
0.4375	0.4375
0.5	0.4375
0.5625	0.375
0.625	0.4375
0.5625	0.5
0.625	0.5625
0.5625	0.625
0.5	0.5625
0.4375	0.625
0.375	0.5625
0.53125	0.40625
0.53125	0.46875
0.59375	0.46875
0.59375	0.53125
0.53125	0.53125
0.53125	0.59375
0.46875	0.59375
0.46875	0.53125
0.4375	0.5
0.40625	0.53125
0.46875	0.46875
0.4375	0.375
0.375	0.25
0.5	0.46875
0.53125	0.4375
0.53125	0.5
0.5625	0.53125
0.53125	0.5625
0.5	0.53125
0.4375	0.53125
0.40625	0.46875
0.3125	0.4375
0.125	0.375
0.46875	0.4375
0.46875	0.40625
0.4375	0.3125
0.375	0.125
0.515625	0.453125
0.515625	0.484375
0.546875	0.515625
0.515625	0.515625
0.515625	0.546875
0.484375	0.515625
0.46875	0.5
0.4375	0.46875
0.375	0.4375
0.25	0.375
0.453125	0.515625
0.25	-0.75
0.25	0
0.25	-0.25
-0.75	0.25
-0.5	0.25
-0.125	0.125
0.484375	0.484375
0.5	0.484375
0.515625	0.46875
0.53125	0.484375
0.5625	0.46875
0.515625	0.5
0.53125	0.515625
0.515625	0.53125
0.5	0.515625
0.484375	0.546875
0.46875	0.5625
0.25	-0.5
0.5078125	0.4765625
0.5078125	0.4921875
0.5234375	0.4921875
0.546875	0.484375
0.5234375	0.5078125
0.5078125	0.5078125
0.5078125	0.5234375
0.4921875	0.5234375
0.484375	0.53125
0.4921875	0.5078125
0.484375	0.5
-0.375	0.125
0.125	-0.375
0.125	-0.125
-0.25	0.125
-0.125	0.375
-0.25	0.5
0.125	0.125
0.875	0.125
0.875	0.25
0.5078125	0.5
0.515625	0.5078125
0.5078125	0.515625
0.875	0.875
0.75	0.875
0.5	0.5078125
0.125	0.875
0.125	0
0.5	-0.25
0.125	-0.25
-0.0625	0.1875
-0.125	0.25
0.875	0.75
0.51171875	0.50390625
0.50390625	0.50390625
0.50390625	0.51171875
0.25	0.875
0.1875	-0.0625
0.375	-0.125
-0.1875	0.0625
-0.0625	0.0625
0	0.125
0.25	-0.125
0.0625	-0.1875
0.0625	-0.0625
-0.125	0.0625
-0.0625	0.125
-0.125	0.625
-0.75	0.75
0.4921875	0.4921875
0.0625	0.0625
0.875	0
0.5	0.4921875
0.6875	0.5
0.50390625	0.49609375
0.75	0.5625
0.6875	0.6875
0.50390625	0.5
0.5078125	0.50390625
0.65625	0.53125
0.875	0.5
0.8125	0.5625
0.5	0.6875
0.50390625	0.5078125
0.625	0.6875
0.5	0.875
0.75	-0.75
0.75	-0.5
0.875	-0.125
0.625	-0.125
0.0625	0
0.125	-0.0625
0.0625	-0.125
-0.5	0.75
0.71875	0.59375
0.6875	0.625
0.505859375	0.501953125
0.71875	0.53125
0.5625	0.75
0.5625	0.8125
0.53125	0.65625
0.501953125	0.501953125
0.501953125	0.505859375
0.53125	0.71875
0.59375	0.71875
0.5	0.50390625
0.49609375	0.50390625
0.4921875	0.5
0.09375	-0.03125
-0.09375	0.03125
-0.03125	0.09375
-0.03125	0.03125
-0.125	0.75
0	0.875
-0.375	0.875
-0.125	0.875
0	0.0625
0.875	-0.375
0.75	-0.125
0.03125	-0.09375
0.03125	-0.03125
-0.0625	0.03125
-0.03125	0.0625
0.49609375	0.49609375
0.03125	0.03125
0.09375	0.03125
0.1875	0.0625
0.25	0.125
0.5	0.49609375
0.9375	0.4375
0.501953125	0.498046875
0.9375	0.6875
0.8125	0.6875
0.9375	0.8125
0.501953125	0.5
0.50390625	0.501953125
0.6875	0.8125
0.5625	0.9375
0.501953125	0.50390625
0.8125	0.9375
0.8125	0.8125
0.9375	0.9375
0.3125	0.9375
0.0625	0.125
0.125	0.25
0.03125	0
0.0625	-0.03125
0.03125	-0.0625
0.0625	0.03125
0.125	0.0625
0.875	0.6875
0.9375	0.875
0.5029296875	0.5029296875
0.5029296875	0.5009765625
0.5009765625	0.5009765625
0.8125	0.875
0.875	0.9375
0.6875	0.875
0.5	0.501953125
0.498046875	0.501953125
0.03125	0.0625
0.03125	0.09375
0.0625	0.1875
0.49609375	0.5
0.046875	-0.015625
-0.046875	0.015625
-0.015625	0.046875
-0.015625	0.015625
0.9375	0.3125
0.9375	0.5625
0.9375	0.75
0.5009765625	0.5029296875
0.6875	0.9375
0.75	0.9375
0.4375	0.9375
0	0.03125
0.015625	-0.046875
0.015625	-0.015625
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
1	0.5
0.5	1
-0.5	0
1	0.25
0.75	1
1	0.75
0.25	1
-0.5	1
1	-0.5
0.5	-1
0	-0.5
0	-0.25
-1	0.5
-0.25	0
0	-0.125
1	0.125
0.875	1
1	0.875
0.125	1
-0.125	0
-0.25	1
0	-0.0625
1	-0.25
-0.0625	0
1	0.625
0.375	1
0	-0.03125
1	0.8125
1	0.375
0.625	1
0.8125	1
-0.03125	0


==> data/ExamplePlate3_coo_00778.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
0.75	0.25
0.75	0.75
0.25	0.75
-0.25	0.25
0.25	0.25
0.5	0.25
0.75	0.5
0.5	0.75
0.625	0.375
0.625	0.625
0.375	0.625
0.25	0.5
0.875	0.375
0.875	0.625
0.625	0.875
0.375	0.875
0	0.25
0.375	0.375
0.75	0
0.5	0.375
0.625	0.125
0.75	0.375
0.625	0.5
0.75	0.625
0.625	0.75
0.5	0.625
0.375	0.75
0.25	0.625
0.75	-0.25
0.5625	0.3125
0.625	0.25
0.5625	0.4375
0.6875	0.4375
0.6875	0.5625
0.5625	0.5625
0.5625	0.6875
0.4375	0.6875
0.4375	0.5625
0.125	0.625
0.375	0.5
0	0.75
-0.25	0.75
0.3125	0.5625
0.4375	0.4375
0.5	0.4375
0.5625	0.375
0.625	0.4375
0.5625	0.5
0.625	0.5625
0.5625	0.625
0.5	0.5625
0.4375	0.625
0.375	0.5625
0.53125	0.40625
0.53125	0.46875
0.59375	0.46875
0.59375	0.53125
0.53125	0.53125
0.53125	0.59375
0.46875	0.59375
0.46875	0.53125
0.4375	0.5
0.40625	0.53125
0.46875	0.46875
0.4375	0.375
0.375	0.25
0.5	0.46875
0.53125	0.4375
0.53125	0.5
0.5625	0.53125
0.53125	0.5625
0.5	0.53125
0.4375	0.53125
0.40625	0.46875
0.3125	0.4375
0.125	0.375
0.46875	0.4375
0.46875	0.40625
0.4375	0.3125
0.375	0.125
0.515625	0.453125
0.515625	0.484375
0.546875	0.515625
0.515625	0.515625
0.515625	0.546875
0.484375	0.515625
0.46875	0.5
0.4375	0.46875
0.375	0.4375
0.25	0.375
0.453125	0.515625
0.25	-0.75
0.25	0
0.25	-0.25
-0.75	0.25
-0.5	0.25
-0.125	0.125
0.484375	0.484375
0.5	0.484375
0.515625	0.46875
0.53125	0.484375
0.5625	0.46875
0.515625	0.5
0.53125	0.515625
0.515625	0.53125
0.5	0.515625
0.484375	0.546875
0.46875	0.5625
0.25	-0.5
0.5078125	0.4765625
0.5078125	0.4921875
0.5234375	0.4921875
0.546875	0.484375
0.5234375	0.5078125
0.5078125	0.5078125
0.5078125	0.5234375
0.4921875	0.5234375
0.484375	0.53125
0.4921875	0.5078125
0.484375	0.5
-0.375	0.125
0.125	-0.375
0.125	-0.125
-0.25	0.125
-0.125	0.375
-0.25	0.5
0.125	0.125
0.875	0.125
0.875	0.25
0.5078125	0.5
0.515625	0.5078125
0.5078125	0.515625
0.875	0.875
0.75	0.875
0.5	0.5078125
0.125	0.875
0.125	0
0.5	-0.25
0.125	-0.25
-0.0625	0.1875
-0.125	0.25
0.875	0.75
0.51171875	0.50390625
0.50390625	0.50390625
0.50390625	0.51171875
0.25	0.875
0.1875	-0.0625
0.375	-0.125
-0.1875	0.0625
-0.0625	0.0625
0	0.125
0.25	-0.125
0.0625	-0.1875
0.0625	-0.0625
-0.125	0.0625
-0.0625	0.125
-0.125	0.625
-0.75	0.75
0.4921875	0.4921875
0.0625	0.0625
0.875	0
0.5	0.4921875
0.6875	0.5
0.50390625	0.49609375
0.75	0.5625
0.6875	0.6875
0.50390625	0.5
0.5078125	0.50390625
0.65625	0.53125
0.875	0.5
0.8125	0.5625
0.5	0.6875
0.50390625	0.5078125
0.625	0.6875
0.5	0.875
0.75	-0.75
0.75	-0.5
0.875	-0.125
0.625	-0.125
0.0625	0
0.125	-0.0625
0.0625	-0.125
-0.5	0.75
0.71875	0.59375
0.6875	0.625
0.505859375	0.501953125
0.71875	0.53125
0.5625	0.75
0.5625	0.8125
0.53125	0.65625
0.501953125	0.501953125
0.501953125	0.505859375
0.53125	0.71875
0.59375	0.71875
0.5	0.50390625
0.49609375	0.50390625
0.4921875	0.5
0.09375	-0.03125
-0.09375	0.03125
-0.03125	0.09375
-0.03125	0.03125
-0.125	0.75
0	0.875
-0.375	0.875
-0.125	0.875
0	0.0625
0.875	-0.375
0.75	-0.125
0.03125	-0.09375
0.03125	-0.03125
-0.0625	0.03125
-0.03125	0.0625
0.49609375	0.49609375
0.03125	0.03125
0.09375	0.03125
0.1875	0.0625
0.25	0.125
0.5	0.49609375
0.9375	0.4375
0.501953125	0.498046875
0.9375	0.6875
0.8125	0.6875
0.9375	0.8125
0.501953125	0.5
0.50390625	0.501953125
0.6875	0.8125
0.5625	0.9375
0.501953125	0.50390625
0.8125	0.9375
0.8125	0.8125
0.9375	0.9375
0.3125	0.9375
0.0625	0.125
0.125	0.25
0.03125	0
0.0625	-0.03125
0.03125	-0.0625
0.0625	0.03125
0.125	0.0625
0.875	0.6875
0.9375	0.875
0.5029296875	0.5029296875
0.5029296875	0.5009765625
0.5009765625	0.5009765625
0.8125	0.875
0.875	0.9375
0.6875	0.875
0.5	0.501953125
0.498046875	0.501953125
0.03125	0.0625
0.03125	0.09375
0.0625	0.1875
0.49609375	0.5
0.046875	-0.015625
-0.046875	0.015625
-0.015625	0.046875
-0.015625	0.015625
0.9375	0.3125
0.9375	0.5625
0.9375	0.75
0.5009765625	0.5029296875
0.6875	0.9375
0.75	0.9375
0.4375	0.9375
0	0.03125
0.015625	-0.046875
0.015625	-0.015625
-0.03125	0.015625
-0.015625	0.03125
0	0.625
0.5	0.125
0.015625	0.015625
0.046875	0.015625
0.625	0
0.75	0.125
0.8125	0.4375
0.5078125	0.49609375
0.515625	0.4921875
0.8125	0.1875
0.65625	0.59375
0.75	0.53125
0.59375	0.59375
0.51171875	0.51171875
0.505859375	0.505859375
0.50390625	0.5009765625
0.5029296875	0.501953125
0.501953125	0.5009765625
0.5048828125	0.5009765625
0.6875	0.53125
0.65625	0.5625
0.8125	0.5
0.78125	0.53125
0.59375	0.65625
0.5	0.71875
0.53125	0.6875
0.505859375	0.509765625
0.5029296875	0.5048828125
0.5029296875	0.50390625
0.501953125	0.5029296875
0.50390625	0.505859375
0.5078125	0.51171875
0.4375	0.75
0.46875	0.71875
0.4375	0.875
0.4375	0.8125
0.1875	0.6875
0.125	0.5
0.0625	0.8125
0.125	0.75
0	0.375
0.015625	0.046875
0.1875	0.4375
0.375	0
0.015625	0
0.03125	-0.015625
0.015625	-0.03125
0.4375	0.1875
0.03125	0.015625
0.4375	0.0625
0.6875	0.1875
0.6875	0.0625
0.8125	0.0625
0.75	0.4375
0.875	0.4375
0.71875	0.5
0.505859375	0.5
0.505859375	0.498046875
0.51171875	0.49609375
0.71875	0.46875
0.509765625	0.505859375
0.51171875	0.5078125
0.5048828125	0.5029296875
0.505859375	0.50390625
0.50244140625	0.50146484375
0.50341796875	0.50146484375
0.50341796875	0.50341796875
0.50341796875	0.50244140625
0.50390625	0.5029296875
0.5048828125	0.501953125
0.5078125	0.505859375
0.734375	0.515625
0.703125	0.515625
0.625	0.59375
0.53125	0.75
0.53125	0.78125
0.5625	0.65625
0.515625	0.703125
0.50244140625	0.50244140625
0.50244140625	0.50341796875
0.505859375	0.5078125
0.59375	0.625
0.515625	0.734375
0.5	0.8125
0.1875	0.8125
0.015625	0.03125
0.0625	0.4375
0.0234375	-0.0078125
-0.0234375	0.0078125
-0.0078125	0.0234375
-0.0078125	0.0078125
0.0625	0.6875
0	0.015625
0.0078125	-0.0234375
0.0078125	-0.0078125
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
1	0.5
0.5	1
-0.5	0
1	0.25
0.75	1
1	0.75
0.25	1
-0.5	1
1	-0.5
0.5	-1
0	-0.5
0	-0.25
-1	0.5
-0.25	0
0	-0.125
1	0.125
0.875	1
1	0.875
0.125	1
-0.125	0
-0.25	1
0	-0.0625
1	-0.25
-0.0625	0
1	0.625
0.375	1
0	-0.03125
1	0.8125
1	0.375
0.625	1
0.8125	1
-0.03125	0
0	-0.015625
-0.015625	0


==> data/ExamplePlate3_ele_00582.dat <==
99	282	100
0	99	100
272	282	99
125	293	128
8	125	128
282	293	125
153	299	159
101	153	159
293	299	153
203	303	215
154	203	215
299	303	203
311	205	259
303	311	259
311	273	261
205	311	261
205	154	215
215	303	259
205	215	259
154	101	159
159	299	203
154	159	203
101	8	128
128	293	153
101	128	153
8	0	100
100	282	125
8	100	125
130	8	129
3	130	129
0	8	130
145	101	144
21	145	144
8	101	145
160	154	204
155	160	204
101	154	160
216	205	260
210	216	260
154	205	216
269	205	261
273	269	261
269	210	260
205	269	260
210	155	204
204	154	216
210	204	216
155	21	144
144	101	160
155	144	160
21	3	129
129	8	145
21	129	145
161	45	206
46	161	206
3	45	161
209	45	207
274	209	207
209	46	206
45	209	206
46	0	130
130	3	161
46	130	161
187	46	208
287	187	208
0	46	187
300	46	209
274	300	209
300	287	208
46	300	208
287	275	162
162	0	187
287	162	187
292	0	162
275	292	162
292	272	99
0	292	99
84	10	70
9	84	70
4	10	84
83	24	69
22	83	69
10	24	83
82	49	81
48	82	81
24	49	82
68	49	71
102	71	103
163	103	166
217	166	222
1	217	222
163	166	217
102	103	163
68	71	102
68	48	81
49	68	81
48	22	69
69	24	82
48	69	82
22	9	70
70	10	83
22	70	83
221	131	220
97	221	220
9	131	221
243	164	219
141	243	219
131	164	243
218	184	242
164	218	242
218	273	239
184	218	239
184	141	219
219	164	242
184	219	242
141	97	220
220	131	243
141	220	243
97	4	84
84	9	221
97	84	221
23	5	25
4	23	25
132	23	165
276	132	165
5	23	132
35	13	34
10	35	34
5	13	35
50	36	58
24	50	58
13	36	50
72	59	85
49	72	85
36	59	72
104	86	114
71	104	114
59	86	104
103	86	115
166	115	168
222	168	224
1	222	224
166	168	222
103	115	166
103	71	114
86	103	114
71	49	85
85	59	104
71	85	104
49	24	58
58	36	72
49	58	72
24	10	34
34	13	50
24	34	50
10	4	25
25	5	35
10	25	35
17	11	26
5	17	26
174	17	223
280	174	223
11	17	174
37	27	51
13	37	51
37	11	167
27	37	167
60	52	106
36	60	106
27	52	60
117	73	105
59	117	105
52	73	117
107	86	116
73	107	116
115	107	134
168	134	171
224	171	228
1	224	228
168	171	224
115	134	168
86	107	115
86	59	105
105	73	116
86	105	116
59	36	106
106	52	117
59	106	117
36	13	51
51	27	60
36	51	60
13	5	26
26	11	37
13	26	37
132	283	133
5	132	133
132	276	295
283	132	295
308	17	262
283	308	262
308	280	223
17	308	223
17	5	133
133	283	262
17	133	262
225	146	244
18	225	244
225	285	264
146	225	264
146	6	226
226	18	244
146	226	244
304	18	263
280	304	263
304	285	225
18	304	225
227	297	245
137	227	245
227	285	307
297	227	307
297	277	235
235	137	245
297	235	245
146	137	234
6	146	234
227	146	264
285	227	264
137	146	227
189	38	188
28	189	188
14	38	189
169	38	191
11	169	191
169	28	188
38	169	188
28	6	170
170	14	189
28	170	189
53	39	61
27	53	61
14	39	53
74	62	87
52	74	87
39	62	74
108	88	118
73	108	118
62	88	108
135	119	147
107	135	147
88	119	135
172	148	190
134	172	190
119	148	172
229	195	247
171	229	247
229	148	246
195	229	246
228	195	248
1	228	248
228	171	247
195	228	247
171	134	190
190	148	229
171	190	229
134	107	147
147	119	172
134	147	172
107	73	118
118	88	135
107	118	135
73	52	87
87	62	108
73	87	108
52	27	61
61	39	74
52	61	74
167	38	173
27	167	173
167	11	191
38	167	191
38	14	53
53	27	173
38	53	173
174	18	175
11	174	175
174	280	263
18	174	263
28	18	226
6	28	226
175	28	169
11	175	169
18	28	175
29	19	193
193	12	192
29	193	192
29	6	230
19	29	230
179	19	231
281	179	231
179	12	193
19	179	193
54	40	194
30	54	194
14	40	54
176	40	197
12	176	197
176	30	194
40	176	194
63	55	75
39	63	75
30	55	63
89	76	109
62	89	109
55	76	89
120	110	136
88	120	136
76	110	120
149	139	177
119	149	177
110	139	149
196	199	232
148	196	232
139	199	196
252	195	265
199	252	265
252	1	248
195	252	248
232	195	246
148	232	246
232	199	265
195	232	265
148	119	177
177	139	196
148	177	196
119	88	136
136	110	149
119	136	149
88	62	109
109	76	120
88	109	120
62	39	75
75	55	89
62	75	89
39	14	54
54	30	63
39	54	63
170	29	178
14	170	178
6	29	170
192	40	198
29	192	198
192	12	197
40	192	197
40	14	178
178	29	198
40	178	198
233	138	249
137	233	249
233	284	267
138	233	267
138	6	234
234	137	249
138	234	249
235	296	250
137	235	250
277	296	235
233	296	310
284	233	310
233	137	250
296	233	250
309	19	266
284	309	266
309	281	231
19	309	231
230	138	251
19	230	251
6	138	230
266	138	267
284	266	267
266	19	251
138	266	251
150	20	236
286	150	236
7	20	150
305	20	268
281	305	268
305	286	236
20	305	236
140	286	298
274	140	298
140	7	150
286	140	150
31	15	41
12	31	41
7	15	31
56	42	64
30	56	64
15	42	56
112	65	111
55	112	111
42	65	112
122	90	121
76	122	121
65	90	122
110	90	123
139	123	200
199	200	253
253	1	252
199	253	252
139	200	199
110	123	139
110	76	121
90	110	121
76	55	111
111	65	122
76	111	122
55	30	64
64	42	112
55	64	112
41	30	176
12	41	176
41	15	56
30	41	56
20	12	179
179	281	268
20	179	268
20	7	31
12	20	31
43	16	32
7	43	32
3	16	43
47	44	57
15	47	57
16	44	47
67	66	77
42	67	77
44	66	67
91	65	95
66	91	95
90	91	124
123	124	201
200	201	257
257	1	253
200	257	253
123	201	200
90	124	123
65	91	90
65	42	77
77	66	95
65	77	95
42	15	57
57	44	67
42	57	67
15	7	32
32	16	47
15	32	47
45	7	140
140	274	207
45	140	207
45	3	43
7	45	43
80	21	238
9	80	238
3	21	80
256	155	237
131	256	237
21	155	256
255	210	254
164	255	254
155	210	255
218	210	269
273	218	269
218	164	254
210	218	254
164	131	237
237	155	255
164	237	255
131	9	238
238	21	256
131	238	256
94	22	79
16	94	79
9	22	94
93	48	78
44	93	78
22	48	93
68	66	92
48	68	92
91	68	102
124	102	163
201	163	217
217	1	257
201	217	257
124	163	201
91	102	124
66	68	91
66	44	78
78	48	92
66	78	92
44	16	79
79	22	93
44	79	93
16	3	80
80	9	94
16	80	94
289	2	96
278	289	96
289	279	180
2	289	180
180	288	181
2	180	181
279	288	180
302	33	211
288	302	211
302	276	182
33	302	182
33	2	181
181	288	211
33	181	211
142	33	183
4	142	183
2	33	142
182	23	212
33	182	212
182	276	165
23	182	165
23	4	183
183	33	212
23	183	212
152	97	156
98	152	156
4	97	152
151	141	185
127	151	185
97	141	151
202	184	240
158	202	240
141	184	202
239	214	258
184	239	258
239	273	271
214	239	271
214	158	240
240	184	258
214	240	258
158	127	185
185	141	202
158	185	202
127	98	156
156	97	151
127	156	151
98	2	142
142	4	152
98	142	152
113	98	126
290	113	126
2	98	113
143	127	157
291	143	157
98	127	143
186	158	213
294	186	213
127	158	186
241	214	270
301	241	270
158	214	241
306	214	271
273	306	271
306	301	270
214	306	270
301	294	213
213	158	241
301	213	241
294	291	157
157	127	186
294	157	186
291	290	126
126	98	143
291	126	143
290	278	96
96	2	113
290	96	113


==> data/ExamplePlate3_ele_00778.dat <==
99	379	100
0	99	100
369	379	99
125	390	128
8	125	128
379	390	125
153	396	159
101	153	159
390	396	153
203	400	215
154	203	215
396	400	203
259	408	272
205	259	272
400	408	259
410	261	362
408	410	362
410	370	364
261	410	364
261	205	272
272	408	362
261	272	362
205	154	215
215	400	259
205	215	259
154	101	159
159	396	203
154	159	203
101	8	128
128	390	153
101	128	153
8	0	100
100	379	125
8	100	125
130	8	129
3	130	129
0	8	130
145	101	144
21	145	144
8	101	145
160	154	204
155	160	204
101	154	160
216	205	260
210	216	260
154	205	216
273	261	363
269	273	363
205	261	273
366	261	364
370	366	364
366	269	363
261	366	363
269	210	260
260	205	273
269	260	273
210	155	204
204	154	216
210	204	216
155	21	144
144	101	160
155	144	160
129	21	314
3	129	314
129	8	145
21	129	145
161	45	206
46	161	206
161	3	274
45	161	274
209	45	207
371	209	207
209	46	206
45	209	206
46	0	130
130	3	161
46	130	161
187	46	208
384	187	208
0	46	187
397	46	209
371	397	209
397	384	208
46	397	208
384	372	162
162	0	187
384	162	187
389	0	162
372	389	162
389	369	99
0	389	99
70	84	321
10	70	321
9	84	70
275	84	323
4	275	323
275	10	321
84	275	321
83	24	69
22	83	69
10	24	83
82	49	81
48	82	81
24	49	82
68	49	71
102	71	103
163	103	166
217	166	222
1	217	222
163	166	217
102	103	163
68	71	102
68	48	81
49	68	81
48	22	69
69	24	82
48	69	82
22	9	70
70	10	83
22	70	83
221	131	220
97	221	220
9	131	221
243	164	219
141	243	219
131	164	243
242	218	277
184	242	277
164	218	242
276	239	322
218	276	322
276	370	318
239	276	318
239	184	277
277	218	322
239	277	322
184	141	219
219	164	242
184	219	242
141	97	220
220	131	243
141	220	243
84	97	317
317	4	323
84	317	323
84	9	221
97	84	221
279	25	325
23	279	325
279	5	324
25	279	324
25	4	278
278	23	325
25	278	325
165	132	326
23	165	326
373	132	165
279	132	283
5	279	283
279	23	326
132	279	326
35	13	34
10	35	34
5	13	35
50	36	58
24	50	58
13	36	50
72	59	85
49	72	85
36	59	72
104	86	114
71	104	114
59	86	104
103	86	115
166	115	168
222	168	224
1	222	224
166	168	222
103	115	166
103	71	114
86	103	114
71	49	85
85	59	104
71	85	104
49	24	58
58	36	72
49	58	72
24	10	34
34	13	50
24	34	50
25	10	275
4	25	275
35	25	324
5	35	324
10	25	35
26	17	280
280	11	327
26	280	327
5	17	26
223	174	328
17	223	328
377	174	223
280	174	295
11	280	295
280	17	328
174	280	328
37	27	51
13	37	51
167	37	333
333	11	329
167	333	329
27	37	167
60	52	106
36	60	106
27	52	60
117	73	105
59	117	105
52	73	117
116	107	282
86	116	282
73	107	116
332	134	281
115	332	281
107	134	332
171	168	331
331	134	330
171	331	330
224	171	228
1	224	228
168	171	224
168	115	281
281	134	331
168	281	331
115	86	282
282	107	332
115	282	332
86	59	105
105	73	116
86	105	116
59	36	106
106	52	117
59	106	117
36	13	51
51	27	60
36	51	60
13	5	26
37	26	327
327	11	333
37	327	333
13	26	37
132	380	133
133	5	283
132	133	283
132	373	392
380	132	392
405	17	262
380	405	262
405	377	223
17	405	223
17	5	133
133	380	262
17	133	262
225	146	244
18	225	244
225	382	264
146	225	264
146	6	226
226	18	244
146	226	244
401	18	263
377	401	263
401	382	225
18	401	225
227	394	245
137	227	245
227	382	404
394	227	404
394	374	235
235	137	245
394	235	245
146	137	234
6	146	234
227	146	264
382	227	264
137	146	227
189	38	188
28	189	188
189	14	284
38	189	284
169	38	191
285	191	345
11	285	345
169	191	285
169	28	188
38	169	188
28	6	170
170	14	189
28	170	189
53	39	61
27	53	61
286	53	347
14	286	347
39	53	286
74	62	87
52	74	87
39	62	74
108	88	118
73	108	118
62	88	108
147	135	335
335	119	334
147	335	334
107	135	147
135	88	287
287	119	335
135	287	335
190	172	337
337	148	336
190	337	336
134	172	190
288	172	344
119	288	344
288	148	337
172	288	337
290	247	339
229	290	339
290	195	338
247	290	338
247	171	289
289	229	339
247	289	339
342	246	341
229	342	341
342	148	340
246	342	340
290	246	352
195	290	352
290	229	341
246	290	341
248	228	291
195	248	291
1	228	248
228	171	247
291	247	338
195	291	338
228	247	291
330	190	292
171	330	292
134	190	330
336	229	343
190	336	343
336	148	342
229	336	342
292	229	289
171	292	289
292	190	343
229	292	343
134	107	147
172	147	334
334	119	344
172	334	344
134	147	172
107	73	118
118	88	135
107	118	135
73	52	87
87	62	108
73	87	108
52	27	61
61	39	74
52	61	74
173	167	293
38	173	293
27	167	173
329	191	346
167	329	346
329	11	345
191	329	345
191	38	293
293	167	346
191	293	346
284	53	294
38	284	294
284	14	347
53	284	347
53	27	173
173	38	294
53	173	294
174	18	175
295	175	296
11	295	296
174	175	295
174	377	263
18	174	263
28	18	226
6	28	226
175	28	169
296	169	285
11	296	285
175	169	296
18	28	175
29	19	193
192	193	349
349	12	348
192	349	348
29	193	192
29	6	230
19	29	230
179	19	231
378	179	231
193	179	357
357	12	349
193	357	349
19	179	193
194	54	350
40	194	350
30	54	194
297	54	355
14	297	355
297	40	350
54	297	350
299	197	351
176	299	351
40	197	299
298	197	356
12	298	356
298	176	351
197	298	351
176	30	194
194	40	299
176	194	299
63	55	75
39	63	75
30	55	63
89	76	109
62	89	109
55	76	89
120	110	136
88	120	136
76	110	120
149	139	177
300	177	354
119	300	354
149	177	300
110	139	149
196	199	232
301	232	302
148	301	302
196	232	301
139	199	196
252	195	265
199	252	265
252	1	248
195	252	248
303	246	353
232	303	353
303	195	352
246	303	352
302	246	340
148	302	340
302	232	353
246	302	353
232	199	265
265	195	303
232	265	303
288	177	304
148	288	304
288	119	354
177	288	354
177	139	196
304	196	301
148	304	301
177	196	304
287	136	305
119	287	305
88	136	287
136	110	149
305	149	300
119	305	300
136	149	305
88	62	109
109	76	120
88	109	120
62	39	75
75	55	89
62	75	89
54	39	286
286	14	355
54	286	355
54	30	63
39	54	63
170	29	178
14	170	178
6	29	170
192	40	198
29	192	198
197	192	348
348	12	356
197	348	356
40	192	197
178	40	297
14	178	297
178	29	198
40	178	198
233	138	249
137	233	249
233	381	267
138	233	267
138	6	234
234	137	249
138	234	249
235	393	250
137	235	250
374	393	235
233	393	407
381	233	407
233	137	250
393	233	250
406	19	266
381	406	266
406	378	231
19	406	231
230	138	251
19	230	251
6	138	230
266	138	267
381	266	267
266	19	251
138	266	251
150	20	236
383	150	236
7	20	150
402	20	268
378	402	268
402	383	236
20	402	236
140	383	395
371	140	395
150	140	358
7	150	358
383	140	150
31	15	41
306	41	307
12	306	307
31	41	306
7	15	31
56	42	64
30	56	64
15	42	56
112	65	111
55	112	111
42	65	112
122	90	121
76	122	121
65	90	122
110	90	123
139	123	200
199	200	253
253	1	252
199	253	252
139	200	199
110	123	139
110	76	121
90	110	121
76	55	111
111	65	122
76	111	122
55	30	64
64	42	112
55	64	112
41	30	176
307	176	298
12	307	298
41	176	307
41	15	56
30	41	56
309	179	308
20	309	308
309	12	357
179	309	357
179	378	268
268	20	308
179	268	308
20	7	31
309	31	306
12	309	306
20	31	309
43	16	32
32	7	310
43	32	310
43	3	311
16	43	311
47	44	57
15	47	57
16	44	47
67	66	77
42	67	77
44	66	67
91	65	95
66	91	95
90	91	124
123	124	201
200	201	257
257	1	253
200	257	253
123	201	200
90	124	123
65	91	90
65	42	77
77	66	95
65	77	95
42	15	57
57	44	67
42	57	67
15	7	32
32	16	47
15	32	47
313	140	312
45	313	312
313	7	358
140	313	358
140	371	207
207	45	312
140	207	312
274	43	365
45	274	365
3	43	274
313	43	310
7	313	310
313	45	365
43	313	365
80	21	238
9	80	238
314	80	360
3	314	360
21	80	314
256	155	237
131	256	237
21	155	256
255	210	254
164	255	254
155	210	255
315	269	359
218	315	359
210	269	315
276	269	366
370	276	366
276	218	359
269	276	359
218	164	254
254	210	315
218	254	315
164	131	237
237	155	255
164	237	255
131	9	238
238	21	256
131	238	256
94	22	79
16	94	79
9	22	94
93	48	78
44	93	78
22	48	93
68	66	92
48	68	92
91	68	102
124	102	163
201	163	217
217	1	257
201	217	257
124	163	201
91	102	124
66	68	91
66	44	78
78	48	92
66	78	92
44	16	79
79	22	93
44	79	93
311	80	316
16	311	316
311	3	360
80	311	360
80	9	94
94	16	316
80	94	316
386	2	96
375	386	96
386	376	180
2	386	180
180	385	181
2	180	181
376	385	180
399	33	211
385	399	211
399	373	182
33	399	182
33	2	181
181	385	211
33	181	211
142	33	183
4	142	183
2	33	142
182	23	212
33	182	212
182	373	165
23	182	165
183	23	278
4	183	278
183	33	212
23	183	212
152	97	156
98	152	156
152	4	317
97	152	317
151	141	185
127	151	185
97	141	151
202	184	240
158	202	240
141	184	202
258	239	319
214	258	319
184	239	258
318	271	361
239	318	361
318	370	368
271	318	368
271	214	319
319	239	361
271	319	361
214	158	240
240	184	258
214	240	258
158	127	185
185	141	202
158	185	202
127	98	156
156	97	151
127	156	151
98	2	142
142	4	152
98	142	152
113	98	126
387	113	126
2	98	113
143	127	157
388	143	157
98	127	143
186	158	213
391	186	213
127	158	186
241	214	270
398	241	270
158	214	241
320	271	367
403	320	367
214	271	320
409	271	368
370	409	368
409	403	367
271	409	367
403	398	270
270	214	320
403	270	320
398	391	213
213	158	241
398	213	241
391	388	157
157	127	186
391	157	186
388	387	126
126	98	143
388	126	143
387	375	96
96	2	113
387	96	113


==> data/ExamplePlate3_sol_00582.dat <==
-0.75	0.25	-0.000256065804797687
-0.5	0	-0.000128827595878833
-0.5	0.25	0.000979659456098109
-0.5	0.5	0.00325761031299133
-0.75	0.25	-0.00111684085667373
-0.5	0.25	0.00152666400983272
-1	0	2.70317135716861e-05
-0.5	0	-1.11960297617619e-05
-0.75	0.25	-0.00017047436578469
-0.375	0.125	0.00123859780830795
-0.25	0	-0.000540721591648054
-0.25	0.125	0.00268036932440401
-0.25	0.25	0.00995918418225317
-0.375	0.125	0.000123511681790825
-0.25	0.125	0.00321477958077724
-0.5	0	-0.00021589876747294
-0.25	0	-3.04877658131573e-05
-0.375	0.125	0.000801718550294791
-0.1875	0.0625	0.00123040463332614
-0.125	0	-0.000458145453986347
-0.125	0.0625	0.00177070479709342
-0.125	0.125	0.0070283380781466
-0.1875	0.0625	0.000778187473866178
-0.125	0.0625	0.00196499806170492
-0.25	0	-0.000168072299512241
-0.125	0	-8.86470183215645e-05
-0.1875	0.0625	0.000882044622511219
-0.09375	0.03125	0.000619462166092547
-0.0625	0	-0.000223923398539216
-0.0625	0.03125	0.000785919725515768
-0.0625	0.0625	0.00321270150604902
-0.09375	0.03125	0.000472598639293414
-0.0625	0.03125	0.000844668590559679
-0.125	0	-7.82635929256485e-05
-0.0625	0	-5.43457636916336e-05
-0.09375	0.03125	0.000457086908449178
-0.03125	0	-0.00021920467169072
-0.03125	0.03125	0.00110918853351967
-0.046875	0.015625	0.000224722912393367
-0.0625	0	-3.02613164218693e-05
-0.03125	0	-2.36048404166021e-05
-0.046875	0.015625	0.000185534413910302
-0.03125	0	-8.47964627027827e-05
0	0	-1.55867608675797e-05
-0.015625	0.015625	0.000352756281718756
-0.03125	0.03125	0.00119434184653825
-0.03125	0	-0.000300696780523222
-0.015625	0.015625	0.00045116649855571
-0.03125	0.03125	0.00136316760328501
-0.0625	0.0625	0.00343435183825337
-0.0625	0.03125	0.000756671447140739
-0.0625	0.03125	0.000757560671232735
-0.0625	0	-0.000176252255370991
-0.046875	0.015625	0.000243209054402848
-0.03125	0.03125	0.00127528193637607
-0.0625	0.03125	0.000886082723664503
-0.046875	0.015625	0.000178356179186846
-0.0625	0.0625	0.00359517225871487
-0.125	0.125	0.0077191817413134
-0.125	0.0625	0.00169566262945327
-0.125	0.0625	0.00174760116125626
-0.125	0	-0.000417147704041267
-0.09375	0.03125	0.000602943095028491
-0.0625	0.0625	0.00324815649248088
-0.125	0.0625	0.00202837191261739
-0.09375	0.03125	0.000446359419703998
-0.125	0.125	0.00813996416211727
-0.25	0.25	0.0117359803031243
-0.25	0.125	0.00249926763710373
-0.25	0.125	0.00283180244355308
-0.25	0	-0.000737805480112549
-0.1875	0.0625	0.00117021574488454
-0.125	0.125	0.00693977528387048
-0.25	0.125	0.00318544849660057
-0.1875	0.0625	0.000870615685767636
-0.25	0.25	0.0107078877505561
-0.5	0.5	0.00460168345301565
-0.5	0.25	0.000570196420094255
-0.5	0.25	0.00143905097244051
-0.5	0	-0.000586235665376007
-0.375	0.125	0.00104305220709271
-0.25	0.25	0.00900282609871635
-0.5	0.25	0.00110102581152282
-0.375	0.125	0.000744231220990859
-0.25	0.5	0.0233771369190697
-0.25	0.25	0.011383490148573
-0.125	0.375	0.0361766018723728
0	0.5	0.0694186775082393
-0.25	0.5	0.0179331810862767
-0.125	0.375	0.0386678738146431
-0.5	0.5	0.00180713477248972
-0.25	0.25	0.0137344804499065
-0.25	0.5	0.0207333070869117
-0.125	0.25	0.0245980653790142
-0.125	0.125	0.00681747926374447
-0.0625	0.1875	0.0230070769974259
0	0.25	0.0465172241394111
-0.125	0.25	0.0236303694851873
-0.0625	0.1875	0.0234246628551134
-0.25	0.25	0.011270726231127
-0.125	0.125	0.00846697038652495
-0.125	0.25	0.0232813199961803
-0.0625	0.125	0.0123399384561674
-0.0625	0.0625	0.00297692756656599
-0.03125	0.09375	0.00990068140234212
0	0.125	0.0198385394000889
-0.0625	0.125	0.0122589296122259
-0.03125	0.09375	0.00994760319020202
-0.125	0.125	0.00784062669797144
-0.0625	0.0625	0.00341521230523329
-0.0625	0.125	0.0120006154607425
-0.03125	0.0625	0.00496405810716002
-0.03125	0.03125	0.00114346790107657
-0.015625	0.046875	0.00376864866640762
0	0.0625	0.00750429108393319
-0.03125	0.0625	0.00497490725631298
-0.015625	0.046875	0.00377118405136658
-0.0625	0.0625	0.00353147734340785
-0.03125	0.03125	0.00124656807166386
-0.03125	0.0625	0.00487644051243691
0	0.03125	0.00253800384912287
-0.03125	0.03125	0.00130710540501759
-0.015625	0.015625	0.000382950541719879
0	0	-0.000218546298235239
0	0.03125	0.00247168149076428
-0.015625	0.015625	0.000382216885270765
0	0.03125	0.00271314295979041
0	0.0625	0.00752279272409026
-0.015625	0.046875	0.003754745775751
-0.03125	0.03125	0.00116702973229915
0	0.03125	0.00269258003269805
-0.015625	0.046875	0.00375189099249987
0	0.0625	0.00755381256302519
0	0.125	0.0200016480254325
-0.03125	0.09375	0.00986336220975642
-0.03125	0.09375	0.00973183281415295
-0.0625	0.0625	0.00322700989825622
-0.03125	0.0625	0.00500898900961656
0	0.0625	0.00759513352567849
-0.03125	0.09375	0.0100341447001726
-0.03125	0.0625	0.00487948837836067
0	0.125	0.0208075898053792
0	0.25	0.0477855265931348
-0.0625	0.1875	0.0229513283278783
-0.0625	0.1875	0.0227274436385816
-0.125	0.125	0.00691903023771921
-0.0625	0.125	0.0124191526017558
0	0.125	0.0202364178050756
-0.0625	0.1875	0.0236671433355844
-0.0625	0.125	0.0120313986996995
0	0.25	0.0532117917458271
0	0.5	0.0774183855721106
-0.125	0.375	0.0364873191061353
-0.125	0.375	0.037136174891831
-0.25	0.25	0.00910954198348332
-0.125	0.25	0.0243848846292771
0	0.25	0.0477657649891416
-0.125	0.375	0.0392123393255892
-0.125	0.25	0.0234906433009071
-0.125	0.625	0.0361299152898402
0	0.75	0.036437806042938
-0.125	0.75	0.0194752510215055
-0.25	0.75	0.00848605302473654
-0.125	0.625	0.0335268915757284
-0.125	0.75	0.0204054381573703
0	0.5	0.0755242725154089
0	0.75	0.0403037642082002
-0.125	0.625	0.0335578744828007
-0.125	0.875	0.00373586803433448
0	0.75	0.0329024668042824
0	0.875	0.0109558272231765
0	1	-0.00209594000630449
-0.125	0.875	0.00608832367796967
0	0.875	0.00961550697872631
-0.125	0.875	0.00632650100388871
-0.25	0.75	0.0105890634755253
-0.125	0.75	0.0193636219677
0	0.75	0.0329972904101221
-0.125	0.875	0.00358520644242752
-0.125	0.75	0.0202237539242188
-0.25	0.75	0.0127934416749554
-0.5	0.5	0.00211428301727006
-0.25	0.5	0.0205110318443497
-0.25	0.5	0.0185878173905008
0	0.5	0.06859531225244
-0.125	0.625	0.0352388276274512
-0.25	0.75	0.00997338480692813
-0.25	0.5	0.0234782643383657
-0.125	0.625	0.0332956789356848
-0.5	0.75	0.00130487907840863
-0.25	0.75	0.00847336187376122
-0.375	0.875	0.000828430068539739
-0.5	1	-0.000582273854845546
-0.5	0.75	0.00154432043552595
-0.375	0.875	0.00108738792967567
-0.5	0.5	0.00468213456085667
-0.25	0.75	0.0102043446722911
-0.5	0.75	0.000759219512593528
-0.25	1	-0.00275930874818351
-0.25	0.75	0.00998174761755026
-0.125	0.875	0.00560849204497494
0	1	-0.000308802118888244
-0.25	1	-0.000906837654516662
-0.125	0.875	0.00435516520912369
-0.25	1	-3.47945188874079e-05
-0.5	1	-0.000215178179543272
-0.375	0.875	0.000847618418841947
-0.25	0.75	0.00825521069541718
-0.25	1	-0.00118773797358609
-0.375	0.875	0.000807816925558141
-0.5	1	-3.10824044231402e-06
-1	1	1.19161269407702e-05
-0.75	0.75	-0.000132834204750209
-0.75	0.75	-0.00105398698137402
-0.5	0.5	0.0032758133693642
-0.5	0.75	0.0016272054736048
-0.5	1	-0.000119343475905621
-0.75	0.75	-0.000203580496764739
-0.5	0.75	0.00108860145981193
-1	0.5	-0.000617406119349801
-0.5	0.5	0.00164276763697478
-0.75	0.75	-0.000275116974850879
-1	1	2.89770071902362e-05
-1	0.5	-1.02265311282963e-05
-0.75	0.75	-0.000160101350630805
-1	0.5	-9.00779096096104e-06
-1	0	3.40568257720138e-05
-0.75	0.25	-0.000186432184085368
-0.5	0.5	0.00162339861888144
-1	0.5	-0.000602830555618955
-0.75	0.25	-0.000325440320830648
0.375	0.125	0.111766310851607
0.5	0.25	0.174193652980957
0.375	0.25	0.164302234898778
0.25	0.25	0.13235996910439
0.375	0.125	0.113255157268282
0.375	0.25	0.163126299979021
0.5	0	0.0698698512016194
0.5	0.25	0.16877454295305
0.375	0.125	0.114833003373465
0.4375	0.3125	0.197982255249416
0.5	0.375	0.224313018716714
0.4375	0.375	0.221736671151194
0.375	0.375	0.209722350864901
0.4375	0.3125	0.198673015577978
0.4375	0.375	0.221342917712821
0.5	0.25	0.170920345138769
0.5	0.375	0.223886686644627
0.4375	0.3125	0.198826631658154
0.46875	0.40625	0.234084700481327
0.5	0.4375	0.242748094502738
0.46875	0.4375	0.242300081611799
0.4375	0.4375	0.238517174483285
0.46875	0.40625	0.234307413573863
0.46875	0.4375	0.24218709353498
0.5	0.375	0.223262102595989
0.5	0.4375	0.242932383129782
0.46875	0.40625	0.234307576221145
0.46875	0.46875	0.248287520570564
0.5	0.4375	0.242876947218768
0.5	0.46875	0.248543952498928
0.484375	0.484375	0.250065881391652
0.5	0.46875	0.248399735884047
0.5	0.484375	0.249879624652235
0.4921875	0.4921875	0.250322728496593
0.5	0.484375	0.249830428552089
0.5	0.4921875	0.250129773053569
0.49609375	0.49609375	0.250256953702752
0.5	0.4921875	0.250114689869827
0.5	0.49609375	0.250131521252995
0.5	0.5	0.250060591374423
0.49609375	0.49609375	0.250252720279539
0.5	0.49609375	0.250133766033005
0.4921875	0.4921875	0.250268909644275
0.5	0.4921875	0.250140215244696
0.49609375	0.49609375	0.25025242160542
0.484375	0.484375	0.249878864655216
0.5	0.484375	0.249922061936179
0.4921875	0.4921875	0.250303570666637
0.46875	0.46875	0.247665714907613
0.5	0.46875	0.248714875919366
0.484375	0.484375	0.249986600433598
0.46875	0.46875	0.247801910351309
0.4375	0.4375	0.23824815012088
0.46875	0.4375	0.242323971329405
0.5	0.4375	0.243014393027443
0.46875	0.46875	0.248135838234136
0.46875	0.4375	0.242258510398092
0.4375	0.4375	0.239074683835912
0.375	0.375	0.208830235377058
0.4375	0.375	0.221841713883689
0.4375	0.375	0.221828895147958
0.5	0.375	0.223779334320042
0.46875	0.40625	0.234051202907657
0.4375	0.4375	0.23892918782352
0.4375	0.375	0.221438510480581
0.46875	0.40625	0.234253101325238
0.375	0.375	0.209536530403584
0.25	0.25	0.130101455309388
0.375	0.25	0.16469030649323
0.375	0.25	0.165123568562427
0.5	0.25	0.173230086799141
0.4375	0.3125	0.1977459786348
0.375	0.375	0.210248372246733
0.375	0.25	0.163404152302388
0.4375	0.3125	0.198623823475754
0.25	0.125	0.0852304435895126
0.125	0.125	0.0497898231204662
0.1875	0.0625	0.0491452313381837
0.25	0	0.0475157351973627
0.25	0.125	0.0840982842879097
0.1875	0.0625	0.0495950122929785
0.25	0.25	0.127785994578288
0.125	0.125	0.0485923528819624
0.25	0.125	0.0858142798236499
0.125	0.0625	0.0327381055630959
0.0625	0.0625	0.0178371594169654
0.09375	0.03125	0.0185833796025916
0.125	0	0.0201022938577999
0.125	0.0625	0.0325543514521777
0.09375	0.03125	0.0186805227826966
0.125	0.125	0.0488302291899809
0.0625	0.0625	0.0172612908466921
0.125	0.0625	0.0328851134887773
0.03125	0.03125	0.00626319498708154
0.0625	0	0.007469306462102
0.0625	0.03125	0.011909531140062
0.0625	0.0625	0.0177648132014269
0.03125	0.03125	0.00613617058676888
0.0625	0.03125	0.0119735772704519
0.03125	0.03125	0.00589869474488905
0	0	-0.000749191274212813
0.03125	0	0.00260839573611672
0.0625	0	0.00752590429636103
0.03125	0.03125	0.00618818227856022
0.03125	0	0.00257506664487673
0.0625	0	0.00721776031291739
0.125	0	0.0203161364981186
0.09375	0.03125	0.018556971159794
0.09375	0.03125	0.0186852363984102
0.0625	0.0625	0.0179112824620557
0.0625	0.03125	0.0119511928222436
0.0625	0	0.0073046065916851
0.09375	0.03125	0.0185154533410914
0.0625	0.03125	0.011990846977924
0.125	0	0.0197567034556211
0.25	0	0.0487875229300358
0.1875	0.0625	0.048975885522356
0.1875	0.0625	0.049604297368327
0.125	0.125	0.0493909447332018
0.125	0.0625	0.0328101395457863
0.125	0	0.0193670951815728
0.1875	0.0625	0.0489791686815339
0.125	0.0625	0.0329381388621758
0.25	0	0.0515542208184016
0.5	0	0.078703499567872
0.375	0.125	0.110561969179584
0.375	0.125	0.115080717397581
0.25	0.25	0.130577508633116
0.25	0.125	0.0855367026097832
0.25	0	0.0459510067421022
0.375	0.125	0.112578610826038
0.25	0.125	0.0858509364412821
0.75	0	0.0305277941442622
0.75	0.25	0.087287393270719
0.625	0.125	0.0977986438598875
0.5	0	0.0792465186440188
0.75	0	0.0361304724806029
0.625	0.125	0.0951995736932927
0.875	0.125	0.0192123615701655
0.75	0	0.0365620182313306
0.875	0	0.00970703767002578
1	0	-0.0044746828411342
0.875	0.125	0.0151919553858403
0.875	0	0.0103886568993125
0.75	0.25	0.0794813352576468
0.75	0	0.0366996040155647
0.875	0.125	0.0161185903274719
0.625	0.25	0.140913959862493
0.625	0.375	0.187235392357704
0.5625	0.3125	0.187399100997031
0.5	0.25	0.17342251433586
0.625	0.25	0.143220333194025
0.5625	0.3125	0.186377615152587
0.75	0.25	0.0848132957853257
0.625	0.375	0.185152489283582
0.625	0.25	0.142838571372677
0.5625	0.375	0.210743327923765
0.5625	0.4375	0.22968958731286
0.53125	0.40625	0.22937367794758
0.5	0.375	0.22375194363858
0.5625	0.375	0.211258622549698
0.53125	0.40625	0.229130092032908
0.625	0.375	0.186655328045492
0.5625	0.4375	0.2300659914177
0.5625	0.375	0.211120731458207
0.53125	0.4375	0.237820722688011
0.53125	0.46875	0.243824197711323
0.515625	0.453125	0.244057720964222
0.5	0.4375	0.242499998556719
0.53125	0.4375	0.237932697614959
0.515625	0.453125	0.24400143180409
0.5625	0.4375	0.229266747237875
0.53125	0.46875	0.244075732046994
0.53125	0.4375	0.237896306021624
0.515625	0.46875	0.246581210095685
0.515625	0.484375	0.248202821068458
0.5078125	0.4765625	0.248516103906487
0.5	0.46875	0.248270274067954
0.515625	0.46875	0.246608446344992
0.5078125	0.4765625	0.248502108026252
0.53125	0.46875	0.243650553490064
0.515625	0.484375	0.248299763339299
0.515625	0.46875	0.246598344057434
0.5	0.484375	0.249918631757931
0.515625	0.484375	0.248231377861165
0.5078125	0.4921875	0.249545998419731
0.5	0.4921875	0.250139333027767
0.5078125	0.4921875	0.249519078562066
0.50390625	0.49609375	0.249900090311867
0.5	0.49609375	0.250133609556911
0.50390625	0.49609375	0.249892275914139
0.501953125	0.498046875	0.24999947960489
0.5	0.5	0.250051590734041
0.5	0.49609375	0.250132040426535
0.501953125	0.498046875	0.250000433783404
0.5	0.4921875	0.250111491130834
0.50390625	0.49609375	0.249903165727587
0.5	0.49609375	0.250133107682686
0.5	0.484375	0.249820743505262
0.5078125	0.4921875	0.249561054330542
0.5	0.4921875	0.250134682780172
0.5	0.484375	0.249874954017031
0.5	0.46875	0.248239465209647
0.5078125	0.4765625	0.248517828287283
0.515625	0.484375	0.248235546104487
0.5	0.484375	0.249913206373557
0.5078125	0.4765625	0.248510783160497
0.5	0.46875	0.248510018725332
0.5	0.4375	0.24237133119114
0.515625	0.453125	0.244067301619241
0.515625	0.453125	0.2440452705149
0.53125	0.46875	0.243677809987403
0.515625	0.46875	0.246578166591648
0.5	0.46875	0.248391988244511
0.515625	0.453125	0.244030395886145
0.515625	0.46875	0.246589951854118
0.5	0.4375	0.243026006780876
0.5	0.375	0.223180477939329
0.53125	0.40625	0.229419874791197
0.53125	0.40625	0.229327068192579
0.5625	0.4375	0.229392799230173
0.53125	0.4375	0.23780520040467
0.5	0.4375	0.242843272623883
0.53125	0.40625	0.229240939496383
0.53125	0.4375	0.237863326507776
0.5	0.375	0.223933715717997
0.5	0.25	0.170930466626581
0.5625	0.3125	0.187664640701593
0.5625	0.3125	0.18727539115676
0.625	0.375	0.187343285801652
0.5625	0.375	0.210683259059045
0.5	0.375	0.224479851356167
0.5625	0.3125	0.186715201072422
0.5625	0.375	0.21099765212539
0.5	0.25	0.16735699402504
0.5	0	0.0712543580975914
0.625	0.125	0.099286335869589
0.625	0.125	0.098555713684437
0.75	0.25	0.0895315783275518
0.625	0.25	0.140675959062731
0.5	0.25	0.173311171933137
0.625	0.125	0.0949453333345197
0.625	0.25	0.142683086807993
0.875	0.375	0.0320681079218109
0.75	0.5	0.126486676337884
0.75	0.375	0.113098852684865
0.75	0.25	0.087930660400373
0.875	0.375	0.0362944650602572
0.75	0.375	0.110960188692651
0.875	0.5	0.0402237500137774
0.875	0.375	0.0366329858769265
0.9375	0.4375	0.00916283790633488
1	0.5	-0.00682730956970588
0.875	0.5	0.034974825705285
0.9375	0.4375	0.0103553818311177
0.75	0.5	0.122669357253369
0.875	0.375	0.0352353055564401
0.875	0.5	0.0397170511452117
0.6875	0.4375	0.165381940381969
0.625	0.5	0.208584287216413
0.625	0.4375	0.201922670913211
0.625	0.375	0.187010342105462
0.6875	0.4375	0.165798861149654
0.625	0.4375	0.201563435709346
0.6875	0.4375	0.165736513004208
0.75	0.5	0.126437505698892
0.6875	0.5	0.169700372279723
0.625	0.5	0.208126647425771
0.6875	0.4375	0.16574071553866
0.6875	0.5	0.169795284612072
0.59375	0.46875	0.221548016440104
0.5625	0.5	0.236031740529107
0.5625	0.46875	0.234315085298775
0.5625	0.4375	0.229353185248262
0.59375	0.46875	0.221635043570298
0.5625	0.46875	0.234240412495353
0.625	0.5	0.207449373391401
0.5625	0.5	0.236421802215528
0.59375	0.46875	0.221651015770706
0.546875	0.484375	0.240714893985932
0.53125	0.5	0.245280390859292
0.53125	0.484375	0.245011241600531
0.53125	0.46875	0.243672954354558
0.546875	0.484375	0.240739922471739
0.53125	0.484375	0.244991790426923
0.5625	0.5	0.235605863901198
0.53125	0.5	0.245434922673518
0.546875	0.484375	0.240743841402225
0.515625	0.5	0.248463436540349
0.515625	0.484375	0.248231847377694
0.5234375	0.4921875	0.246996532866187
0.53125	0.5	0.245146098693039
0.515625	0.5	0.248438832179017
0.5234375	0.4921875	0.247000350842088
0.5078125	0.4921875	0.249565848592642
0.515625	0.5	0.24839244487201
0.5078125	0.5	0.249461823793467
0.50390625	0.49609375	0.249904416008668
0.5078125	0.5	0.249445491694662
0.50390625	0.5	0.249815785209332
0.501953125	0.498046875	0.249999948427129
0.50390625	0.5	0.249810337866928
0.501953125	0.5	0.249943890321121
0.5	0.5	0.250045822992306
0.501953125	0.498046875	0.250000500684446
0.501953125	0.5	0.249943633494993
0.50390625	0.49609375	0.249890539894942
0.50390625	0.5	0.249815683021394
0.501953125	0.498046875	0.250000522843137
0.5078125	0.4921875	0.24951409124277
0.5078125	0.5	0.249467944827698
0.50390625	0.49609375	0.24990379044032
0.515625	0.484375	0.248219641915667
0.515625	0.5	0.24847953059397
0.5078125	0.4921875	0.249555339724371
0.515625	0.484375	0.248314575377659
0.53125	0.46875	0.243637672555643
0.53125	0.484375	0.245015106209282
0.53125	0.484375	0.245016988444442
0.53125	0.5	0.245166786271119
0.5234375	0.4921875	0.246987821032193
0.515625	0.484375	0.248218715533284
0.53125	0.484375	0.245004389007203
0.5234375	0.4921875	0.246995465244622
0.53125	0.46875	0.244131780592446
0.5625	0.4375	0.229213481758309
0.5625	0.46875	0.234330780674793
0.5625	0.46875	0.234343464074044
0.5625	0.5	0.235689253272113
0.546875	0.484375	0.240692908958037
0.53125	0.46875	0.243873583518968
0.5625	0.46875	0.234290362641698
0.546875	0.484375	0.240725791557347
0.5625	0.4375	0.230385890768502
0.625	0.375	0.186331162883401
0.625	0.4375	0.201968236405007
0.625	0.4375	0.20200562410355
0.625	0.5	0.207739515392482
0.59375	0.46875	0.221454357305398
0.5625	0.4375	0.229922910197696
0.625	0.4375	0.2018444710557
0.59375	0.46875	0.221567377433337
0.625	0.375	0.186372559798045
0.75	0.25	0.0836458302929506
0.75	0.375	0.114018190102869
0.75	0.375	0.113324637087318
0.75	0.5	0.128210615219752
0.6875	0.4375	0.164812584847367
0.625	0.375	0.188308126920729
0.75	0.375	0.112932801953285
0.6875	0.4375	0.165156940827397
0.875	0.125	0.0180365724357618
1	0.25	-0.00574171135036605
0.875	0.25	0.0244293847515644
0.75	0.25	0.0803794380740705
0.875	0.125	0.0144173264127573
0.875	0.25	0.0271081920289799
0.875	0.125	0.0125028046525755
1	0	-0.00212177944978406
1	0.125	-0.00153455875374516
1	0.25	-0.00145130596030907
0.875	0.125	0.0143121396671336
1	0.125	-0.00214111240002365
1	0.375	-0.00579627760416565
0.875	0.375	0.0309128104892178
0.9375	0.3125	0.00815867165843071
1	0.25	-0.000997137958525629
1	0.375	-0.000791608775458467
0.9375	0.3125	0.00645887514950009
1	0.375	-0.00116151992183742
1	0.5	-0.00105992641999278
0.9375	0.4375	0.00806413323942245
0.875	0.375	0.0317770307976395
1	0.375	-0.00654023452472193
0.9375	0.4375	0.0104328386115084
0.875	0.375	0.0381608819001184
0.75	0.25	0.0860628190899994
0.875	0.25	0.0253935739133992
0.875	0.25	0.0239714832399274
1	0.25	-0.0051580361778082
0.9375	0.3125	0.00838348169645577
0.875	0.375	0.0352119476870497
0.875	0.25	0.0275280149727618
0.9375	0.3125	0.007239025187922
0.9375	0.6875	0.00710365173855769
0.875	0.75	0.0204721871120614
0.875	0.6875	0.0268515114597686
0.875	0.625	0.0330695176930555
0.9375	0.6875	0.00547401870131486
0.875	0.6875	0.0274359959031905
0.9375	0.6875	0.00668769419246522
1	0.75	-0.00204709308057477
0.9375	0.75	0.00514732628437909
0.875	0.75	0.0196110559619507
0.9375	0.6875	0.0080325677718469
0.9375	0.75	0.00484848878010255
0.875	0.75	0.0170997261686483
0.75	0.75	0.0642126570581924
0.8125	0.6875	0.055112077821069
0.8125	0.6875	0.0553170732763945
0.875	0.625	0.0349594625090139
0.875	0.6875	0.0269980234566346
0.875	0.75	0.0186815131453211
0.8125	0.6875	0.0532713017677865
0.875	0.6875	0.0276273108283005
1	0.625	-0.00630983777230742
0.875	0.625	0.0301551840610337
0.9375	0.5625	0.0103457722374731
1	0.5	-0.0010239215431103
1	0.625	-0.00115937500446054
0.9375	0.5625	0.00793913371100183
1	0.625	-0.00061103093549702
1	0.75	-0.000932015916838882
0.9375	0.6875	0.00558558618293627
0.875	0.625	0.0288800148006459
1	0.625	-0.00520818903506184
0.9375	0.6875	0.00701003403363486
0.9375	0.8125	0.00259016071169901
1	0.875	-0.000797003464046416
0.9375	0.875	0.0013430337366147
0.875	0.875	0.00588566735509979
0.9375	0.8125	0.00359378750787356
0.9375	0.875	0.00102818668350696
0.9375	0.8125	0.00254493316663986
1	0.75	-0.000244970818080875
1	0.8125	-0.000405123795539644
1	0.875	-0.000403304683994158
0.9375	0.8125	0.00210040077221474
1	0.8125	-0.000256948973692277
1	0.875	1.11829499214111e-05
1	1	-6.48337609536352e-05
0.9375	0.9375	0.000130968882355857
0.9375	0.9375	-0.000443698932101171
0.875	0.875	0.00476630143224929
0.9375	0.875	0.00138230963473885
1	0.875	-0.000188642220325282
0.9375	0.9375	0.000290195369371548
0.9375	0.875	0.00112916699311921
0.875	0.75	0.0207910333612107
0.875	0.875	0.00378180190876458
0.8125	0.8125	0.024774636121412
0.75	0.75	0.0609478390479487
0.875	0.75	0.020175721820063
0.8125	0.8125	0.0249329751074234
0.9375	0.8125	0.00217467469117618
0.875	0.75	0.018057124273881
0.9375	0.75	0.00534703710950901
1	0.75	-0.00115628885471532
0.9375	0.8125	0.00331339375452188
0.9375	0.75	0.00483962381562281
0.875	0.875	0.00616961998103191
0.875	0.75	0.0182160580251984
0.9375	0.8125	0.00244732531088248
0.6875	0.625	0.14463518886527
0.6875	0.5625	0.16288580760304
0.71875	0.59375	0.134727204739777
0.75	0.625	0.106027141651891
0.6875	0.625	0.144239029695647
0.71875	0.59375	0.134749766174803
0.625	0.625	0.178007258380494
0.6875	0.5625	0.164635185226375
0.6875	0.625	0.144138056919364
0.75	0.5625	0.120197565086308
0.6875	0.5625	0.162829284928919
0.71875	0.53125	0.146575368901103
0.75	0.5	0.126199087801324
0.75	0.5625	0.120685701529446
0.71875	0.53125	0.146351316628396
0.75	0.5625	0.120871895398686
0.75	0.625	0.106382354330065
0.71875	0.59375	0.134594136230181
0.6875	0.5625	0.16249225559147
0.75	0.5625	0.120518252953799
0.71875	0.59375	0.134822780236186
0.75	0.625	0.108967735016854
0.75	0.75	0.0625909846249375
0.6875	0.6875	0.117461753894837
0.6875	0.6875	0.117297459994782
0.625	0.625	0.176402908522194
0.6875	0.625	0.144491663425039
0.75	0.625	0.107665681548621
0.6875	0.6875	0.118947124911134
0.6875	0.625	0.143742108697548
0.625	0.5625	0.198794884345621
0.5625	0.5625	0.225309111391009
0.59375	0.53125	0.219954746803103
0.625	0.5	0.20794785357902
0.625	0.5625	0.19911150492602
0.59375	0.53125	0.219774043730652
0.625	0.625	0.177428338347471
0.5625	0.5625	0.225699415068698
0.625	0.5625	0.199213984401609
0.5625	0.53125	0.232112498289721
0.53125	0.53125	0.241313943937875
0.546875	0.515625	0.239591547009621
0.5625	0.5	0.23572684720617
0.5625	0.53125	0.232191918128365
0.546875	0.515625	0.239545052872083
0.5625	0.5625	0.224479477453349
0.53125	0.53125	0.241491767975034
0.5625	0.53125	0.232226027475981
0.53125	0.515625	0.243758741722367
0.515625	0.515625	0.246911956033784
0.5234375	0.5078125	0.246374488817942
0.53125	0.5	0.245175047410701
0.53125	0.515625	0.243780192831392
0.5234375	0.5078125	0.246361796170185
0.53125	0.53125	0.241048861410565
0.515625	0.515625	0.246986861588047
0.53125	0.515625	0.243787215655204
0.515625	0.5078125	0.247794191271089
0.5078125	0.5078125	0.248885871394696
0.51171875	0.50390625	0.248718364004307
0.515625	0.5	0.248351410375717
0.515625	0.5078125	0.247800287296786
0.51171875	0.50390625	0.248714578751355
0.515625	0.515625	0.246831353638149
0.5078125	0.5078125	0.248913477458338
0.515625	0.5078125	0.247801244290674
0.5078125	0.50390625	0.249211426959996
0.50390625	0.50390625	0.249601378425568
0.505859375	0.501953125	0.249545265090075
0.5078125	0.5	0.249431741963432
0.5078125	0.50390625	0.249213307074607
0.505859375	0.501953125	0.249544029029305
0.5078125	0.5078125	0.248862073746119
0.50390625	0.50390625	0.249611461048115
0.5078125	0.50390625	0.249212951852982
0.50390625	0.501953125	0.249719848273603
0.501953125	0.501953125	0.249857437248446
0.5029296875	0.5009765625	0.249839838740505
0.50390625	0.5	0.249806454253484
0.50390625	0.501953125	0.249719463838244
0.5029296875	0.5009765625	0.249839825896226
0.50390625	0.501953125	0.249719859922086
0.50390625	0.50390625	0.249591810636376
0.5029296875	0.5029296875	0.249733481217962
0.501953125	0.501953125	0.249857491425306
0.50390625	0.501953125	0.249719865176411
0.5029296875	0.5029296875	0.249733490713604
0.501953125	0.5	0.249944048158021
0.501953125	0.501953125	0.249856647383301
0.5009765625	0.5009765625	0.249956025871418
0.5	0.5	0.250041542167121
0.501953125	0.5	0.249944269675543
0.5009765625	0.5009765625	0.249955846717595
0.501953125	0.5	0.249944179166709
0.50390625	0.5	0.249806760442116
0.5029296875	0.5009765625	0.249839629788369
0.501953125	0.501953125	0.249856933277287
0.501953125	0.5	0.249943804157528
0.5029296875	0.5009765625	0.249839889224063
0.50390625	0.5	0.249817424051297
0.5078125	0.5	0.249430555517102
0.505859375	0.501953125	0.249544878724975
0.505859375	0.501953125	0.249544890038763
0.50390625	0.50390625	0.249595684414099
0.50390625	0.501953125	0.249719632306457
0.50390625	0.5	0.249810592992602
0.505859375	0.501953125	0.249545242110092
0.50390625	0.501953125	0.24971921310243
0.5078125	0.5	0.249461742245106
0.515625	0.5	0.248344436636455
0.51171875	0.50390625	0.248718902498361
0.51171875	0.50390625	0.248718895913941
0.5078125	0.5078125	0.248866324998466
0.5078125	0.50390625	0.249210567793934
0.5078125	0.5	0.249444402501682
0.51171875	0.50390625	0.248716366142653
0.5078125	0.50390625	0.249211894711576
0.515625	0.5	0.248437849154234
0.53125	0.5	0.245148553205087
0.5234375	0.5078125	0.246377154332137
0.5234375	0.5078125	0.24637871246485
0.515625	0.515625	0.246849029476149
0.515625	0.5078125	0.247792081009393
0.515625	0.5	0.248386698947677
0.5234375	0.5078125	0.246365141491237
0.515625	0.5078125	0.247798801330047
0.53125	0.5	0.245418156383809
0.5625	0.5	0.235626138768751
0.546875	0.515625	0.239601579726628
0.546875	0.515625	0.239611176391887
0.53125	0.53125	0.241121871880196
0.53125	0.515625	0.243751087777909
0.53125	0.5	0.245275619918781
0.546875	0.515625	0.23955205013859
0.53125	0.515625	0.243779165667139
0.5625	0.5	0.236340216444882
0.625	0.5	0.207546567998868
0.59375	0.53125	0.219979916792136
0.59375	0.53125	0.220022154942259
0.5625	0.5625	0.224765209626787
0.5625	0.53125	0.232087268128896
0.5625	0.5	0.235997320091694
0.59375	0.53125	0.219785355908956
0.5625	0.53125	0.232196327700516
0.6875	0.5	0.170221698872383
0.6875	0.5625	0.163258828588288
0.65625	0.53125	0.186923360461453
0.625	0.5	0.207191151145582
0.6875	0.5	0.169745808763913
0.65625	0.53125	0.18710302277226
0.6875	0.5	0.169555854391003
0.75	0.5	0.125725338864181
0.71875	0.53125	0.146642064451067
0.6875	0.5625	0.163389613625132
0.6875	0.5	0.170096116307867
0.71875	0.53125	0.146516737494848
0.6875	0.5625	0.164377407558757
0.625	0.625	0.178364337174884
0.625	0.5625	0.198757509792429
0.625	0.5625	0.199339840109384
0.625	0.5	0.207712553358474
0.65625	0.53125	0.186987811901947
0.6875	0.5625	0.162833430728249
0.625	0.5625	0.198879493890329
0.65625	0.53125	0.187114757468034
0.875	0.5	0.041465638436769
0.875	0.625	0.0339897296802042
0.8125	0.5625	0.0757640283144595
0.75	0.5	0.124130171294418
0.875	0.5	0.0384120827885295
0.8125	0.5625	0.077398646892686
0.875	0.5	0.0349096723031926
1	0.5	-0.00676425507160777
0.9375	0.5625	0.0101843203349936
0.875	0.625	0.0349771658169592
0.875	0.5	0.0402581951156515
0.9375	0.5625	0.00905839686522845
0.75	0.625	0.103890379935842
0.875	0.625	0.0335152811882455
0.8125	0.6875	0.0552718911972875
0.75	0.75	0.0655617320197639
0.75	0.625	0.105806094173213
0.8125	0.6875	0.0549586677798987
0.8125	0.5625	0.0773985665891549
0.75	0.625	0.107738894189978
0.75	0.5625	0.12001815381026
0.75	0.5	0.126232031398308
0.8125	0.5625	0.0763555353285977
0.75	0.5625	0.12046695692912
0.875	0.625	0.0312373120309721
0.75	0.625	0.106336777219641
0.8125	0.5625	0.0773128551404203
0.625	0.75	0.106326614521838
0.625	0.875	0.0312305602440941
0.5625	0.8125	0.0773020974980791
0.5625	0.8125	0.0763441258250143
0.5	0.75	0.126227885754099
0.5625	0.75	0.120456044804836
0.625	0.75	0.107729456679181
0.5625	0.8125	0.0773876023210632
0.5625	0.75	0.12000750900836
0.625	0.75	0.105797642461572
0.75	0.75	0.0655618658726794
0.6875	0.8125	0.0549529257664202
0.625	0.875	0.033508146974978
0.625	0.75	0.103880830261367
0.6875	0.8125	0.055266352178207
0.5	0.875	0.0402529610400682
0.625	0.875	0.0349704585740474
0.5625	0.9375	0.0090560375314638
0.5	1	-0.00676336818046391
0.5	0.875	0.0349053730289163
0.5625	0.9375	0.0101819294405039
0.5	0.875	0.0384076991044369
0.5	0.75	0.124125800561723
0.5625	0.8125	0.0773873801168495
0.625	0.875	0.0339827089682266
0.5	0.875	0.0414607424054489
0.5625	0.8125	0.0757537442798038
0.5625	0.625	0.198888623380596
0.5625	0.6875	0.162829538811364
0.53125	0.65625	0.187127657404567
0.5	0.625	0.207752084117641
0.5625	0.625	0.199347385594958
0.53125	0.65625	0.187001588905421
0.625	0.625	0.178362223643036
0.5625	0.6875	0.164375294026908
0.5625	0.625	0.198763850387975
0.5	0.6875	0.170108716807408
0.5625	0.6875	0.163385710654105
0.53125	0.71875	0.146511942937361
0.5	0.75	0.125722870903363
0.5	0.6875	0.169568588413099
0.53125	0.71875	0.146636931420429
0.5	0.6875	0.169761133134297
0.5	0.625	0.207231782820898
0.53125	0.65625	0.187116301301937
0.5625	0.6875	0.163253491098883
0.5	0.6875	0.170235859937344
0.53125	0.65625	0.186936654153549
0.53125	0.59375	0.219813564313258
0.5	0.5625	0.23604985387513
0.53125	0.5625	0.232219774002297
0.5625	0.5625	0.224764647251397
0.53125	0.59375	0.220052056053838
0.53125	0.5625	0.23210965840976
0.5	0.625	0.20759069330199
0.5	0.5625	0.236395158017542
0.53125	0.59375	0.220007696092778
0.515625	0.546875	0.239584023725601
0.5	0.53125	0.245318682111116
0.515625	0.53125	0.243799839169152
0.53125	0.53125	0.241121760606139
0.515625	0.546875	0.239644133824504
0.515625	0.53125	0.243771168447167
0.5	0.5625	0.235681519339376
0.5	0.53125	0.245462396905082
0.515625	0.546875	0.23963357189212
0.5078125	0.5234375	0.246389680660858
0.5	0.515625	0.248416810594864
0.5078125	0.515625	0.247813476239431
0.515625	0.515625	0.246848989735839
0.5078125	0.5234375	0.246403812225135
0.5078125	0.515625	0.247806423464335
0.5	0.53125	0.245192911358012
0.5	0.515625	0.248468421790928
0.5078125	0.5234375	0.246401795032625
0.50390625	0.51171875	0.248732993336717
0.5	0.5078125	0.249464818747593
0.50390625	0.5078125	0.249221820310554
0.5078125	0.5078125	0.248866139720806
0.50390625	0.51171875	0.248735931641836
0.50390625	0.5078125	0.249220077776364
0.5	0.515625	0.248375180844623
0.5	0.5078125	0.249482137427599
0.50390625	0.51171875	0.248735752365309
0.501953125	0.505859375	0.249557573796219
0.5	0.50390625	0.2498235002155
0.501953125	0.50390625	0.249726946198112
0.50390625	0.50390625	0.24959636576462
0.501953125	0.505859375	0.249557371173441
0.501953125	0.50390625	0.249727360250529
0.5	0.5078125	0.249451175767692
0.5	0.50390625	0.249830609463318
0.501953125	0.505859375	0.249557125890381
0.5	0.501953125	0.249950336343353
0.501953125	0.501953125	0.249857280045919
0.5009765625	0.5029296875	0.249847096454827
0.5	0.50390625	0.249819559390837
0.5	0.501953125	0.249950656729931
0.5009765625	0.5029296875	0.249846833987389
0.5	0.501953125	0.249950686609892
0.5	0.5	0.250041455953096
0.5009765625	0.5009765625	0.249955902969122
0.501953125	0.501953125	0.249856833473046
0.5	0.501953125	0.24995069797032
0.5009765625	0.5009765625	0.249956002015995
0.501953125	0.50390625	0.249727812012223
0.501953125	0.501953125	0.249857605388186
0.5029296875	0.5029296875	0.249733630795282
0.50390625	0.50390625	0.249591933687925
0.501953125	0.50390625	0.249727781123049
0.5029296875	0.5029296875	0.249733614955168
0.501953125	0.50390625	0.249727132127339
0.5	0.50390625	0.249819225481819
0.5009765625	0.5029296875	0.249847081734445
0.501953125	0.501953125	0.249857727600919
0.501953125	0.50390625	0.249727586917334
0.5009765625	0.5029296875	0.24984711526479
0.50390625	0.50390625	0.249611971919985
0.5078125	0.5078125	0.248861614659615
0.50390625	0.5078125	0.249222589287915
0.50390625	0.5078125	0.24922302817871
0.5	0.5078125	0.249452416627367
0.501953125	0.505859375	0.24955608294223
0.50390625	0.50390625	0.249602500169283
0.50390625	0.5078125	0.249221133988854
0.501953125	0.505859375	0.249557437881645
0.5078125	0.5078125	0.248913913166595
0.515625	0.515625	0.24683099072176
0.5078125	0.515625	0.247815763961426
0.5078125	0.515625	0.247814488099415
0.5	0.515625	0.248382039067853
0.50390625	0.51171875	0.24873144776816
0.5078125	0.5078125	0.24888635521645
0.5078125	0.515625	0.24780884483595
0.50390625	0.51171875	0.248734979822053
0.515625	0.515625	0.246987778538935
0.53125	0.53125	0.241048114481933
0.515625	0.53125	0.243807647898464
0.515625	0.53125	0.243800035203054
0.5	0.53125	0.245218945178832
0.5078125	0.5234375	0.246386580629311
0.515625	0.515625	0.246913073227978
0.515625	0.53125	0.243779436552727
0.5078125	0.5234375	0.246398885967975
0.53125	0.53125	0.241493701225598
0.5625	0.5625	0.224477851656073
0.53125	0.5625	0.232249095796036
0.53125	0.5625	0.232213736335304
0.5	0.5625	0.2357809912824
0.515625	0.546875	0.239577418819982
0.53125	0.53125	0.241316193019487
0.53125	0.5625	0.232136238039038
0.515625	0.546875	0.239623097740258
0.5625	0.5625	0.225703073853453
0.625	0.625	0.177425198886717
0.5625	0.625	0.199222669795537
0.5625	0.625	0.19911757769891
0.5	0.625	0.207989194292188
0.53125	0.59375	0.21980258895781
0.5625	0.5625	0.225313288389489
0.5625	0.625	0.19880513816811
0.53125	0.59375	0.219981736315888
0.6875	0.6875	0.118946971812811
0.625	0.75	0.107657001162063
0.625	0.6875	0.143738172711967
0.625	0.625	0.176403128058779
0.6875	0.6875	0.117297231687784
0.625	0.6875	0.144488040777131
0.75	0.75	0.0625912598681975
0.625	0.75	0.10895925011822
0.6875	0.6875	0.117461577249022
0.5625	0.75	0.120507501443043
0.5625	0.6875	0.162488587033101
0.59375	0.71875	0.13481466050087
0.625	0.75	0.106373526077998
0.5625	0.75	0.12086123178786
0.59375	0.71875	0.134586164600093
0.5625	0.75	0.120674064668947
0.5	0.75	0.126196630688953
0.53125	0.71875	0.146346583200197
0.5625	0.6875	0.162826113919582
0.5625	0.75	0.120186290676035
0.53125	0.71875	0.146570704009332
0.5625	0.6875	0.164631762067128
0.625	0.625	0.178007466569241
0.625	0.6875	0.144134186828488
0.625	0.6875	0.144235271856386
0.625	0.75	0.10601834288892
0.59375	0.71875	0.134741913699677
0.5625	0.6875	0.16288189308263
0.625	0.6875	0.144631168899937
0.59375	0.71875	0.134719316033361
0.8125	0.9375	0.00162956766688395
0.75	0.875	0.0186697788563251
0.8125	0.875	0.0122934630662005
0.875	0.875	0.00610180289729164
0.8125	0.9375	0.00326463797449954
0.8125	0.875	0.0117035279463996
0.8125	0.9375	0.00331292239709867
0.75	1	-0.00115620569928184
0.75	0.9375	0.00483888661318437
0.75	0.875	0.0180562082131876
0.8125	0.9375	0.00217411215013304
0.75	0.9375	0.00534628026081631
0.75	0.875	0.0201729664967106
0.75	0.75	0.0609472445279505
0.8125	0.8125	0.0249333009018528
0.8125	0.8125	0.0237361542208719
0.875	0.875	0.00439159496727096
0.8125	0.875	0.0123547279968964
0.75	0.875	0.0206782551303839
0.8125	0.8125	0.0258135687903958
0.8125	0.875	0.0117180720376495
0.9375	0.9375	0.000290149377589628
0.875	1	-0.000188638756289454
0.875	0.9375	0.00112894912325386
0.875	0.875	0.00476624319677381
0.9375	0.9375	-0.000443658045268039
0.875	0.9375	0.00138198733074964
1	1	-6.48177534103535e-05
0.875	1	1.1170903673387e-05
0.9375	0.9375	0.000130944492454971
0.8125	0.9375	0.00210046268354066
0.875	1	-0.000403349019596139
0.8125	1	-0.000256939457962606
0.75	1	-0.000245083118863274
0.8125	0.9375	0.00254477237288234
0.8125	1	-0.000405059336602651
0.8125	0.9375	0.0035935762534578
0.875	0.875	0.0058855040075525
0.875	0.9375	0.00102781381201886
0.875	1	-0.000796988929973193
0.8125	0.9375	0.00259016151102778
0.875	0.9375	0.0013427620773103
0.625	1	-0.0052074595885818
0.625	0.875	0.0288747223902579
0.6875	0.9375	0.00700887341241863
0.75	1	-0.000931831849305462
0.625	1	-0.000610971896285149
0.6875	0.9375	0.00558466483569308
0.625	1	-0.00115916357513365
0.5	1	-0.00102368824997364
0.5625	0.9375	0.00793740376623182
0.625	0.875	0.0301495053866637
0.625	1	-0.00630878524975404
0.5625	0.9375	0.0103434843997294
0.6875	0.8125	0.0532658542839681
0.75	0.875	0.0186799793225418
0.6875	0.875	0.0276234475600934
0.625	0.875	0.0349532079857892
0.6875	0.8125	0.0553111950623582
0.6875	0.875	0.0269942371274368
0.75	0.75	0.0642117654328853
0.75	0.875	0.0170973461314366
0.6875	0.8125	0.0551068209464854
0.6875	0.9375	0.00803118511961399
0.75	0.875	0.0196095772844271
0.75	0.9375	0.00484804330378073
0.75	1	-0.00204686075952038
0.6875	0.9375	0.00668675005689204
0.75	0.9375	0.00514669547978891
0.6875	0.9375	0.00547305632328227
0.625	0.875	0.033063771332278
0.6875	0.875	0.0274321669514725
0.75	0.875	0.0204705207319284
0.6875	0.9375	0.00710233558834356
0.6875	0.875	0.0268478468020723
0.25	0.875	0.0275417305927147
0.375	0.875	0.0352204139148087
0.3125	0.9375	0.00724156389607492
0.25	1	-0.00516016563117236
0.25	0.875	0.0239830302046492
0.3125	0.9375	0.00838643296287542
0.25	0.75	0.0861066949808144
0.375	0.875	0.0381681526166849
0.25	0.875	0.0254070564276779
0.375	1	-0.00654095446097493
0.375	0.875	0.0317824663683332
0.4375	0.9375	0.0104326787389865
0.5	1	-0.00106007082367203
0.375	1	-0.00116138686093009
0.4375	0.9375	0.00806409651142681
0.375	1	-0.00079200241762595
0.25	1	-0.000997370321185144
0.3125	0.9375	0.00646114738581911
0.375	0.875	0.0309194473359771
0.375	1	-0.00579803728679804
0.3125	0.9375	0.00816175575329786
0.125	0.875	0.0143217745076914
0.25	1	-0.00145245023765925
0.125	1	-0.00214243216899524
0	1	-0.00212316397013861
0.125	0.875	0.0125117740882896
0.125	1	-0.00153566621435152
0.125	0.875	0.0144293395604918
0.25	0.75	0.0804228457857014
0.25	0.875	0.0271215459676974
0.25	1	-0.00574531489080938
0.125	0.875	0.0180487453818976
0.25	0.875	0.0244421152317203
0.375	0.75	0.112966507000989
0.375	0.625	0.188392989034657
0.4375	0.6875	0.165200232403515
0.5	0.75	0.128207899486895
0.375	0.75	0.113362144641441
0.4375	0.6875	0.164852425348923
0.25	0.75	0.0836930826458661
0.375	0.625	0.186455217848603
0.375	0.75	0.114054633195869
0.4375	0.625	0.201917034563641
0.4375	0.5625	0.230014956154822
0.46875	0.59375	0.221639149170747
0.5	0.625	0.207781631139776
0.4375	0.625	0.202078327882444
0.46875	0.59375	0.221525461622544
0.375	0.625	0.186415993168751
0.4375	0.5625	0.230478535899496
0.4375	0.625	0.202041221490185
0.46875	0.5625	0.234368939755405
0.46875	0.53125	0.243948162953222
0.484375	0.546875	0.240792847385171
0.5	0.5625	0.235743463192572
0.46875	0.5625	0.234422170999564
0.484375	0.546875	0.240759612268792
0.4375	0.5625	0.229304301906121
0.46875	0.53125	0.244207406297411
0.46875	0.5625	0.234409249474348
0.484375	0.53125	0.245066824448284
0.484375	0.515625	0.248270742858375
0.4921875	0.5234375	0.247044883339614
0.5	0.53125	0.245210676263446
0.484375	0.53125	0.245079566972191
0.4921875	0.5234375	0.247037054152427
0.46875	0.53125	0.243711809759218
0.484375	0.515625	0.248367233911193
0.484375	0.53125	0.24507755152657
0.5	0.515625	0.248511489300186
0.484375	0.515625	0.248272253580138
0.4921875	0.5078125	0.249589629804098
0.5	0.5078125	0.249489167869597
0.4921875	0.5078125	0.249548043730014
0.49609375	0.50390625	0.249924470361029
0.5	0.50390625	0.249828419933507
0.49609375	0.50390625	0.249910959818269
0.498046875	0.501953125	0.250011877461698
0.498046875	0.501953125	0.250011973085523
0.5	0.5	0.250045874822874
0.5	0.501953125	0.249950047016367
0.5	0.50390625	0.249823044241678
0.498046875	0.501953125	0.250011205212087
0.5	0.501953125	0.249950466620145
0.5	0.5078125	0.249466527429582
0.49609375	0.50390625	0.249924978219598
0.5	0.50390625	0.249828795728219
0.5	0.515625	0.248423326111526
0.4921875	0.5078125	0.249600420310276
0.5	0.5078125	0.249482760666174
0.5	0.515625	0.248470232179434
0.5	0.53125	0.245189808761524
0.4921875	0.5234375	0.247049804611405
0.484375	0.515625	0.248284307077724
0.5	0.515625	0.248495453929803
0.4921875	0.5234375	0.247045973648294
0.5	0.53125	0.245480688220579
0.5	0.5625	0.235660043862535
0.484375	0.546875	0.240810872341519
0.484375	0.546875	0.240806900014134
0.46875	0.53125	0.243746904916317
0.484375	0.53125	0.245054140412968
0.5	0.53125	0.245325391782404
0.484375	0.546875	0.24078226292146
0.484375	0.53125	0.245073477450296
0.5	0.5625	0.236479250064383
0.5	0.625	0.207491668804915
0.46875	0.59375	0.221722734496823
0.46875	0.59375	0.221706991547218
0.4375	0.5625	0.229444028345918
0.46875	0.5625	0.234318506340972
0.5	0.5625	0.236087836191801
0.46875	0.59375	0.221620358288294
0.46875	0.5625	0.234393162639723
0.4375	0.6875	0.165783440948952
0.5	0.625	0.208169060411552
0.5	0.6875	0.169809944104524
0.5	0.75	0.126432494191906
0.4375	0.6875	0.165777104135811
0.5	0.6875	0.169714868602736
0.4375	0.6875	0.165841609065396
0.375	0.625	0.18709645316856
0.4375	0.625	0.20163494446076
0.5	0.625	0.208627899464811
0.4375	0.6875	0.165423856206384
0.4375	0.625	0.201994426189425
0.375	0.875	0.0352453170179463
0.5	0.75	0.122668812299336
0.5	0.875	0.0397109952462887
0.5	0.875	0.0349714870321064
0.5	1	-0.00682722914920058
0.4375	0.9375	0.0103554317025893
0.375	0.875	0.0366394438495714
0.5	0.875	0.0402203142537583
0.4375	0.9375	0.00916251013686636
0.375	0.875	0.0362981752154892
0.25	0.75	0.0879782302405957
0.375	0.75	0.110995480219448
0.5	0.75	0.126488867014234
0.375	0.875	0.0320755181393419
0.375	0.75	0.113132373844672
0.125	0.625	0.0950064795426404
0.25	0.5	0.173392591207462
0.25	0.625	0.142762366344154
0.25	0.75	0.0895809944057674
0.125	0.625	0.0986180190339385
0.25	0.625	0.140753533046317
0	0.5	0.0712987130953956
0.25	0.5	0.167435313229717
0.125	0.625	0.0993495673766156
0.3125	0.5625	0.186806757107567
0.375	0.5	0.22456114062233
0.375	0.5625	0.211092826026766
0.375	0.625	0.187430118444479
0.3125	0.5625	0.187366734523871
0.375	0.5625	0.210778113022359
0.25	0.5	0.171005359339669
0.375	0.5	0.224014180612812
0.3125	0.5625	0.187756935771801
0.40625	0.53125	0.229330399362478
0.4375	0.5	0.242908190771395
0.4375	0.53125	0.237947694135778
0.4375	0.5625	0.22948400832625
0.40625	0.53125	0.229415837981207
0.4375	0.53125	0.23788969622247
0.375	0.5	0.223256806457923
0.4375	0.5	0.243091100491377
0.40625	0.53125	0.229509337329037
0.46875	0.5	0.248713194852712
0.46875	0.53125	0.244028298745591
0.453125	0.515625	0.244108206797038
0.4375	0.5	0.242433289856294
0.46875	0.5	0.248556150533668
0.453125	0.515625	0.244137657032477
0.484375	0.515625	0.248435100485282
0.46875	0.5	0.248414083509545
0.484375	0.5	0.249923903745173
0.4921875	0.5078125	0.249595114349099
0.484375	0.5	0.249849516382001
0.4921875	0.5	0.25015272726626
0.49609375	0.50390625	0.249923367078513
0.4921875	0.5	0.250128989044877
0.49609375	0.5	0.250143301666197
0.49609375	0.5	0.250142180880747
0.5	0.5	0.250052008154943
0.498046875	0.501953125	0.250011681696433
0.49609375	0.50390625	0.249912703230572
0.49609375	0.5	0.250143584750009
0.498046875	0.501953125	0.250010795773306
0.4921875	0.5078125	0.249553266550748
0.4921875	0.5	0.250157098134889
0.49609375	0.50390625	0.249920444528419
0.484375	0.515625	0.248284419806662
0.484375	0.5	0.249948559244353
0.4921875	0.5078125	0.249579916567675
0.46875	0.53125	0.244001634391116
0.46875	0.5	0.24874758572884
0.484375	0.515625	0.248370402542319
0.46875	0.53125	0.244150754597392
0.4375	0.5625	0.229358087587756
0.4375	0.53125	0.237981040046519
0.4375	0.53125	0.238018142364738
0.4375	0.5	0.2425626236456
0.453125	0.515625	0.244071506640164
0.46875	0.53125	0.243898048844313
0.4375	0.53125	0.23790535070222
0.453125	0.515625	0.244128400119559
0.4375	0.5625	0.230157806195923
0.375	0.625	0.186740886392642
0.375	0.5625	0.21121647784308
0.375	0.5625	0.211355473554772
0.375	0.5	0.223829903507378
0.40625	0.53125	0.229218394488942
0.4375	0.5625	0.229780709443793
0.375	0.5625	0.21083833673229
0.40625	0.53125	0.229463147857152
0.375	0.625	0.185237173011439
0.25	0.75	0.0848589772504224
0.25	0.625	0.142918299256058
0.25	0.625	0.143301420862644
0.25	0.5	0.17350064126586
0.3125	0.5625	0.186467599020763
0.375	0.625	0.187322174376702
0.25	0.625	0.140992145009587
0.3125	0.5625	0.18749103675023
0	0.75	0.0367286417674947
0.25	0.75	0.0795269766989304
0.125	0.875	0.0161303228501856
0.125	0.875	0.0152029161498338
0	1	-0.00447783072568135
0	0.875	0.0103970964191081
0	0.75	0.0365896420585544
0.125	0.875	0.0192256432456059
0	0.875	0.00971530164066014
0	0.75	0.0361601287680286
0	0.5	0.0792959313400918
0.125	0.625	0.0952590752170113
0.25	0.75	0.08733726650175
0	0.75	0.0305539401155864
0.125	0.625	0.0978603659466813
0.125	0.375	0.112617927974659
0	0.25	0.0459696426639407
0.125	0.25	0.0858678193688676
0.25	0.25	0.130580871648775
0.125	0.375	0.115123005128666
0.125	0.25	0.0855529778817784
0	0.5	0.0787526484928224
0	0.25	0.0515724120564828
0.125	0.375	0.110603834301996
0.0625	0.1875	0.0489890999130834
0	0.125	0.0193726380011139
0.0625	0.125	0.0329420389566027
0.125	0.125	0.0493912636596615
0.0625	0.1875	0.0496143552031488
0.0625	0.125	0.0328140285907707
0	0.25	0.0488058966711313
0	0.125	0.0197614974766935
0.0625	0.1875	0.0489863581791169
0.03125	0.09375	0.018518047642919
0	0.0625	0.0073061397172531
0.03125	0.0625	0.0119918500863914
0.0625	0.0625	0.0179113375551676
0.03125	0.09375	0.0186878248482504
0.03125	0.0625	0.0119522037543249
0	0.125	0.0203213724445877
0	0.0625	0.00721907859448392
0.03125	0.09375	0.0185596690735518
0.03125	0.03125	0.00618821876608228
0	0.0625	0.00752730702702862
0	0.03125	0.00257546725803331
0	0	-0.000749260856595673
0.03125	0.03125	0.00589875651003296
0	0.03125	0.00260878491612999
0.03125	0.03125	0.00613610777276811
0.0625	0.0625	0.0177648744079872
0.03125	0.0625	0.0119745856645237
0	0.0625	0.00747082163997407
0.03125	0.03125	0.00626311643409866
0.03125	0.0625	0.0119105389272
0.0625	0.0625	0.017261031908834
0.125	0.125	0.0488304934552979
0.0625	0.125	0.0328890139503275
0.0625	0.125	0.0325583962182415
0	0.125	0.0201078386284723
0.03125	0.09375	0.0186831174292118
0.0625	0.0625	0.0178369673116881
0.0625	0.125	0.0327418062774752
0.03125	0.09375	0.0185860882474614
0.125	0.125	0.0485910109982941
0.25	0.25	0.127787561495262
0.125	0.25	0.0858308796046394
0.125	0.25	0.0841150872181153
0	0.25	0.0475352399558904
0.0625	0.1875	0.0496050846406668
0.125	0.125	0.0497890916459337
0.125	0.25	0.0852457091454014
0.0625	0.1875	0.0491557237974291
0.25	0.375	0.16344122735349
0.375	0.375	0.210253423861184
0.3125	0.4375	0.198675455798843
0.25	0.5	0.173308011345681
0.25	0.375	0.165158205821055
0.3125	0.4375	0.197798817136786
0.25	0.25	0.130098775696268
0.375	0.375	0.209540100872892
0.25	0.375	0.164726999651876
0.375	0.4375	0.221475804452055
0.4375	0.4375	0.238932275593347
0.40625	0.46875	0.234299634822185
0.375	0.5	0.223857211704704
0.375	0.4375	0.221864420304703
0.40625	0.46875	0.234098634452507
0.375	0.375	0.20882849171464
0.4375	0.4375	0.239076964759588
0.375	0.4375	0.221878648314356
0.46875	0.46875	0.248139423426457
0.4375	0.5	0.243078661781754
0.4375	0.46875	0.242288045185542
0.4375	0.4375	0.238247125025595
0.46875	0.46875	0.247803225470484
0.4375	0.46875	0.242353796673839
0.46875	0.5	0.248759618365136
0.46875	0.46875	0.247664371903564
0.484375	0.484375	0.249987754891529
0.484375	0.5	0.249950724205633
0.484375	0.484375	0.249878173597342
0.4921875	0.4921875	0.250304121553945
0.4921875	0.5	0.250157633681479
0.4921875	0.4921875	0.250268560316058
0.49609375	0.49609375	0.250252645701645
0.49609375	0.49609375	0.250252503287279
0.5	0.5	0.250060881559658
0.49609375	0.5	0.250143874244268
0.4921875	0.5	0.250132516488821
0.49609375	0.49609375	0.250256980328841
0.49609375	0.5	0.250141487190341
0.484375	0.5	0.249859871069793
0.4921875	0.4921875	0.250322917412158
0.4921875	0.5	0.250147178874944
0.46875	0.5	0.248445573425224
0.484375	0.484375	0.250066578693335
0.484375	0.5	0.249907942304456
0.4375	0.5	0.242942644223629
0.46875	0.46875	0.248289235270876
0.46875	0.5	0.248587921544498
0.4375	0.5	0.242994699170804
0.375	0.5	0.223340590948388
0.40625	0.46875	0.234354837525406
0.40625	0.46875	0.234355848303952
0.4375	0.4375	0.23851724059018
0.4375	0.46875	0.2422163297694
0.4375	0.5	0.242809365688097
0.40625	0.46875	0.234131422486692
0.4375	0.46875	0.242330312945582
0.375	0.5	0.223962962843201
0.25	0.5	0.170998394905585
0.3125	0.4375	0.198879521828788
0.3125	0.4375	0.198727753202454
0.375	0.375	0.209722562013622
0.375	0.4375	0.221378731825092
0.375	0.5	0.224388398589793
0.3125	0.4375	0.198033969857196
0.375	0.4375	0.221774317978593
0.25	0.5	0.168848200513572
0	0.5	0.0699175402923862
0.125	0.375	0.114875484508806
0.125	0.375	0.113300126667178
0.25	0.25	0.132360244982924
0.25	0.375	0.163161089868943
0.25	0.5	0.174267794638347
0.125	0.375	0.111806821288285
0.25	0.375	0.164339895832671
0.5	-1	-0.000601979892457502
0.5	-0.5	0.00161927034187376
0.25	-0.75	-0.000325860673340835
0	-1	3.41607970233616e-05
0.5	-1	-9.01614910456293e-06
0.25	-0.75	-0.000186726142807031
0.5	-1	-1.02356620871234e-05
1	-1	2.90777332681924e-05
0.75	-0.75	-0.000160378469700228
0.5	-0.5	0.0016386509006779
0.5	-1	-0.000616564445757282
0.75	-0.75	-0.000275505422982419
0.75	-0.75	-0.000204093011269594
1	-0.5	-0.000119096479445337
0.75	-0.5	0.00108619626464161
0.5	-0.5	0.0032700589992905
0.75	-0.75	-0.00105355747408089
0.75	-0.5	0.0016241128612169
1	-1	1.20579725514058e-05
1	-0.5	-3.14720116566236e-06
0.75	-0.75	-0.000133164102909861
1	-0.25	-0.00118648274089874
0.75	-0.25	0.00824646940170961
0.875	-0.375	0.000806401736614091
1	-0.5	-0.000214914226801797
1	-0.25	-3.47067700002212e-05
0.875	-0.375	0.00084635397836458
1	-0.25	-0.000906048637700344
1	0	-0.000308473828149886
0.875	-0.125	0.0043510454129293
0.75	-0.25	0.00997168729452742
1	-0.25	-0.00275684239172942
0.875	-0.125	0.00560323767778669
0.75	-0.25	0.0101937242895293
0.5	-0.5	0.00467502215339551
0.75	-0.5	0.000756784445002882
0.75	-0.5	0.00154145845010238
1	-0.5	-0.000581483590078062
0.875	-0.375	0.00108577102642824
0.75	-0.25	0.00846431099090728
0.75	-0.5	0.00130204172505836
0.875	-0.375	0.000826976328651271
0.5	-0.25	0.0234575772138256
0.75	-0.25	0.0099625523800215
0.625	-0.125	0.0332688610388371
0.5	0	0.0685512610172802
0.5	-0.25	0.0185699271842501
0.625	-0.125	0.0352104691638216
0.5	-0.5	0.00210901087895806
0.75	-0.25	0.0127807456804971
0.5	-0.25	0.0204920976263045
0.875	-0.125	0.00358103085533521
0.75	0	0.0329717711281156
0.75	-0.125	0.0202063935480814
0.75	-0.25	0.0105784711247409
0.875	-0.125	0.00632064283764869
0.75	-0.125	0.0193468266476066
0.875	-0.125	0.00608275145812164
1	0	-0.00209417315956684
0.875	0	0.00960757485380743
0.75	0	0.0328769931149655
0.875	-0.125	0.00373161461038224
0.875	0	0.0109469212422307
0.75	0	0.0402728578018631
0.5	0	0.0754757934526247
0.625	-0.125	0.0335305330319779
0.625	-0.125	0.03349967649259
0.75	-0.25	0.00847667285224532
0.75	-0.125	0.0203879420073103
0.75	0	0.036410258043877
0.625	-0.125	0.0361012840463317
0.75	-0.125	0.019458225398884
0.375	-0.125	0.0391863738095611
0.25	0	0.0477459340106785
0.25	-0.125	0.023476046155904
0.25	-0.25	0.00910047389408655
0.375	-0.125	0.0371116931517551
0.25	-0.125	0.0243699428535493
0.5	0	0.0773724352792833
0.25	0	0.0531907456548238
0.375	-0.125	0.0364622124214637
0.1875	-0.0625	0.0236564844039801
0.125	0	0.0202308633674079
0.125	-0.0625	0.012026050103157
0.125	-0.125	0.00691439359648587
0.1875	-0.0625	0.0227169717379762
0.125	-0.0625	0.0124137720547277
0.25	0	0.0477675122748761
0.125	0	0.0208025349752711
0.1875	-0.0625	0.0229405262900831
0.09375	-0.03125	0.0100308872701565
0.0625	0	0.00759363934756092
0.0625	-0.03125	0.00487788984280312
0.0625	-0.0625	0.00322544893162982
0.09375	-0.03125	0.00972857717081779
0.0625	-0.03125	0.00500739631947147
0.125	0	0.0199964139484866
0.0625	0	0.0075525071240489
0.09375	-0.03125	0.00986002224752149
0.03125	0	0.00269217042571664
0.03125	-0.03125	0.00116656721919506
0.046875	-0.015625	0.0037509733309313
0.0625	0	0.00752134985712935
0.03125	0	0.00271279660828767
0.046875	-0.015625	0.00375380430840193
0.03125	0	0.00247132886447138
0	0	-0.000218473421761391
0.015625	-0.015625	0.000382093962553799
0.03125	-0.03125	0.00130665151381993
0.03125	0	0.00253758559885631
0.015625	-0.015625	0.000382848407904659
0.03125	-0.03125	0.00124620048762466
0.0625	-0.0625	0.00352991796062271
0.0625	-0.03125	0.0048748514209194
0.0625	-0.03125	0.00497328593804066
0.0625	0	0.00750278279988902
0.046875	-0.015625	0.00377026370516503
0.03125	-0.03125	0.00114306263494533
0.0625	-0.03125	0.00496249685383351
0.046875	-0.015625	0.00376771090482423
0.0625	-0.0625	0.00341383591713478
0.125	-0.125	0.00783585522467413
0.125	-0.0625	0.0119953057778189
0.125	-0.0625	0.0122534664224033
0.125	0	0.0198330711841813
0.09375	-0.03125	0.00994433228902168
0.0625	-0.0625	0.00297552218748154
0.125	-0.0625	0.0123346731702754
0.09375	-0.03125	0.00989735242473124
0.125	-0.125	0.00846211242109886
0.25	-0.25	0.0112606384290941
0.25	-0.125	0.0232669284897438
0.25	-0.125	0.0236153117353096
0.25	0	0.0464985987122377
0.1875	-0.0625	0.0234140128244589
0.125	-0.125	0.00681317415891177
0.25	-0.125	0.0245833790044361
0.1875	-0.0625	0.0229963144513461
0.25	-0.25	0.0137224416115617
0.5	-0.5	0.00180165197694475
0.5	-0.25	0.0207145419579918
0.5	-0.25	0.0179146906039332
0.5	0	0.0693754530328558
0.375	-0.125	0.0386422920557424
0.25	-0.25	0.0113735717449674
0.5	-0.25	0.0233564174421742
0.375	-0.125	0.036151973405244
0.25	-0.5	0.00109806124859636
0.25	-0.25	0.00899412826951544
0.125	-0.375	0.000742717382247133
0	-0.5	-0.000585449088146282
0.25	-0.5	0.00143612058787028
0.125	-0.375	0.00104140440690927
0.5	-0.5	0.0045945246909779
0.25	-0.25	0.0106976183993268
0.25	-0.5	0.000567641159574309
0.125	-0.25	0.00318230498544412
0.125	-0.125	0.00693522913215978
0.0625	-0.1875	0.000869731944302195
0	-0.25	-0.000737192860224164
0.125	-0.25	0.00282905430177255
0.0625	-0.1875	0.00116918841491173
0.25	-0.25	0.0117260501064906
0.125	-0.125	0.00813490376629606
0.125	-0.25	0.00249645239445259
0.0625	-0.125	0.00202702404310586
0.0625	-0.0625	0.00324661674178751
0.03125	-0.09375	0.000446049286949351
0	-0.125	-0.000416901229338076
0.0625	-0.125	0.0017464402837818
0.03125	-0.09375	0.000602574562670739
0.125	-0.125	0.00771460091376692
0.0625	-0.0625	0.00359360724676493
0.0625	-0.125	0.00169441511353492
0.03125	-0.0625	0.000885655732170947
0.03125	-0.03125	0.00127483391612116
0.015625	-0.046875	0.000178265533655444
0	-0.0625	-0.000176175520579992
0.03125	-0.0625	0.000757194130971175
0.015625	-0.046875	0.000243100164652345
0.0625	-0.0625	0.00343286009362572
0.03125	-0.03125	0.00136273511700222
0.03125	-0.0625	0.000756270709831168
0	-0.03125	-0.00030061810806185
0.03125	-0.03125	0.00119395362391935
0.015625	-0.015625	0.000451050105081342
0	0	-1.55750663925735e-05
0	-0.03125	-8.47830851960359e-05
0.015625	-0.015625	0.000352664047020545
0	-0.03125	-2.35933675413913e-05
0	-0.0625	-3.02489947957748e-05
0.015625	-0.046875	0.000185449621502839
0.03125	-0.03125	0.00110880147602665
0	-0.03125	-0.000219127203651071
0.015625	-0.046875	0.000224614241159307
0	-0.0625	-5.43087857495979e-05
0	-0.125	-7.82208148898343e-05
0.03125	-0.09375	0.000456801300296152
0.03125	-0.09375	0.000472239330157957
0.0625	-0.0625	0.00321122434064653
0.03125	-0.0625	0.000844264072597191
0	-0.0625	-0.000223804647235551
0.03125	-0.09375	0.000619093831559943
0.03125	-0.0625	0.000785527337289186
0	-0.125	-8.85569133171023e-05
0	-0.25	-0.000167943323807287
0.0625	-0.1875	0.000881254051882368
0.0625	-0.1875	0.00077725164467784
0.125	-0.125	0.00702391138996771
0.0625	-0.125	0.00196370467979484
0	-0.125	-0.000457809697647205
0.0625	-0.1875	0.00122936495403917
0.0625	-0.125	0.00176948557996026
0	-0.25	-3.03979898302661e-05
0	-0.5	-0.000215633706630182
0.125	-0.375	0.000800429826013021
0.125	-0.375	0.000122311880949473
0.25	-0.25	0.00995016159942157
0.125	-0.25	0.00321168219302127
0	-0.25	-0.000540133590343087
0.125	-0.375	0.00123681389413498
0.125	-0.25	0.00267763130231918
0	-0.5	-1.12408157738725e-05
0	-1	2.71837338571376e-05
0.25	-0.75	-0.000170828430603453
0.25	-0.75	-0.00111645273822546
0.5	-0.5	0.00325184751959839
0.25	-0.5	0.00152351028966182
0	-0.5	-0.000128589215511335
0.25	-0.75	-0.000256611563571119
0.25	-0.5	0.00097718449902694


==> data/ExamplePlate3_sol_00778.dat <==
-0.75	0.25	-0.000256496443502075
-0.5	0	-0.000128387000096792
-0.5	0.25	0.000974833931048885
-0.5	0.5	0.00324707075330031
-0.75	0.25	-0.00111533736056526
-0.5	0.25	0.00152034523671414
-1	0	2.72208523503647e-05
-0.5	0	-1.12492652796241e-05
-0.75	0.25	-0.000170803447581854
-0.375	0.125	0.00123370141282146
-0.25	0	-0.000538850840955643
-0.25	0.125	0.00267003440509339
-0.25	0.25	0.00992778209490979
-0.375	0.125	0.000121725228531213
-0.25	0.125	0.00320233694520406
-0.5	0	-0.000215061319804903
-0.25	0	-3.03363451920298e-05
-0.375	0.125	0.000798262166584273
-0.1875	0.0625	0.00122480032352492
-0.125	0	-0.000456059064692991
-0.125	0.0625	0.00176101588287257
-0.125	0.125	0.00699612110943801
-0.1875	0.0625	0.000775042877595594
-0.125	0.0625	0.00195370542521687
-0.25	0	-0.000167239707885189
-0.125	0	-8.83090010223787e-05
-0.1875	0.0625	0.000877958115840874
-0.09375	0.03125	0.000614784502644993
-0.0625	0	-0.000222131401923671
-0.0625	0.03125	0.000778349080960697
-0.0625	0.0625	0.00318591303859579
-0.09375	0.03125	0.000469880543397057
-0.0625	0.03125	0.000835862705579694
-0.125	0	-7.76062707335874e-05
-0.0625	0	-5.40192493352631e-05
-0.09375	0.03125	0.000453688441104444
-0.046875	0.015625	0.000245300518427757
-0.03125	0	-8.80579959022665e-05
-0.03125	0.015625	0.00029687134231765
-0.03125	0.03125	0.00123292112142764
-0.046875	0.015625	0.000198043542612012
-0.03125	0.015625	0.000314605481487788
-0.0625	0	-3.01000955028731e-05
-0.03125	0	-2.30153194990136e-05
-0.046875	0.015625	0.000182776214651843
-0.015625	0	-7.95475987396925e-05
-0.015625	0.015625	0.000397456597438714
-0.0234375	0.0078125	8.20794638131761e-05
-0.03125	0	-1.08459136901447e-05
-0.015625	0	-8.75468353439841e-06
-0.0234375	0.0078125	6.73966194313384e-05
-0.015625	0	-2.92806423881741e-05
0	0	-5.77416018049146e-06
-0.0078125	0.0078125	0.000122826062849457
-0.015625	0.015625	0.000425721360697221
-0.015625	0	-0.000106671875337197
-0.0078125	0.0078125	0.000157114243634005
-0.015625	0.015625	0.000482311098340649
-0.03125	0.03125	0.00130391977223332
-0.03125	0.015625	0.000286025009165264
-0.03125	0.015625	0.000283456816104239
-0.03125	0	-6.54149560129759e-05
-0.0234375	0.0078125	8.81963154035175e-05
-0.015625	0.015625	0.000458914188962608
-0.03125	0.015625	0.000332675035254069
-0.0234375	0.0078125	6.42294271782251e-05
-0.03125	0.03125	0.00134245158549436
-0.0625	0.0625	0.00340477704843324
-0.0625	0.03125	0.000749303421733953
-0.0625	0.03125	0.000749801729033889
-0.0625	0	-0.000174340871130834
-0.046875	0.015625	0.000240099058366504
-0.03125	0.03125	0.00125681896053395
-0.0625	0.03125	0.000877539957034848
-0.046875	0.015625	0.00017615514976821
-0.0625	0.0625	0.0035673723379328
-0.125	0.125	0.00768367064641311
-0.125	0.0625	0.00168616841937282
-0.125	0.0625	0.00173740136790226
-0.125	0	-0.000414547395254378
-0.09375	0.03125	0.000598543919425944
-0.0625	0.0625	0.00322292861201051
-0.125	0.0625	0.00201764544341057
-0.09375	0.03125	0.000442666165387227
-0.125	0.125	0.00810674453410919
-0.25	0.25	0.0117004065778931
-0.25	0.125	0.00248899941871569
-0.25	0.125	0.00282057367214119
-0.25	0	-0.000734877141853554
-0.1875	0.0625	0.00116496236245184
-0.125	0.125	0.00690979034182328
-0.25	0.125	0.00317397436090678
-0.1875	0.0625	0.000866023126928814
-0.25	0.25	0.0106777157937074
-0.5	0.5	0.00458975562217808
-0.5	0.25	0.000565570485838255
-0.5	0.25	0.00143276927999064
-0.5	0	-0.000584203546902832
-0.375	0.125	0.0010387361597021
-0.25	0.25	0.00897509387687883
-0.5	0.25	0.00109609373888667
-0.375	0.125	0.000740098550622544
-0.25	0.5	0.0233392376524966
-0.25	0.25	0.0113438911257685
-0.125	0.375	0.0361018195830312
0	0.5	0.0693197947406023
-0.25	0.5	0.0179035989882575
-0.125	0.375	0.0385950457272752
-0.5	0.5	0.00180074666808899
-0.25	0.25	0.0136965137595023
-0.25	0.5	0.0206954234471388
-0.125	0.25	0.0245293935136682
-0.125	0.125	0.00678088460861442
-0.0625	0.1875	0.0229271670215017
0	0.25	0.0464045697874731
-0.125	0.25	0.0235639904425424
-0.0625	0.1875	0.0233428257643586
-0.25	0.25	0.0112383631287017
-0.125	0.125	0.00842934879556298
-0.125	0.25	0.0232139422369812
-0.0625	0.125	0.0122756494230413
-0.0625	0.0625	0.00294715670807916
-0.03125	0.09375	0.00982980170988106
0	0.125	0.0197290489323825
-0.0625	0.125	0.0121976993729505
-0.03125	0.09375	0.00987480807043497
-0.125	0.125	0.00780760053358917
-0.0625	0.0625	0.00338412472937695
-0.0625	0.125	0.0119379833614925
-0.03125	0.0625	0.00491165050899964
-0.03125	0.03125	0.00112232088525667
-0.015625	0.046875	0.00371369656191026
0	0.0625	0.00741359365630724
-0.03125	0.0625	0.00492496063763594
-0.015625	0.046875	0.00371432717272541
-0.0625	0.0625	0.0035034871362998
-0.03125	0.03125	0.00122383271629784
-0.03125	0.0625	0.00482551407949946
-0.015625	0.03125	0.00181134052319361
-0.015625	0.015625	0.000406758319949728
-0.0078125	0.0234375	0.00134241807285054
0	0.03125	0.00267259373793339
-0.015625	0.03125	0.00182151867272131
-0.0078125	0.0234375	0.00134082492588286
-0.03125	0.03125	0.00134684028305971
-0.015625	0.015625	0.000432771466412077
-0.015625	0.03125	0.00178649873858892
0	0.015625	0.000885535887913098
-0.015625	0.015625	0.000468310085064666
-0.0078125	0.0078125	0.000132040404143182
0	0	-7.82445963419378e-05
0	0.015625	0.00085946744982097
-0.0078125	0.0078125	0.000133417483209128
0	0.015625	0.000938906272855825
0	0.03125	0.00267306211505256
-0.0078125	0.0234375	0.00133742893505539
-0.015625	0.015625	0.00042105019901584
0	0.015625	0.000937484280254426
-0.0078125	0.0234375	0.00133490844976434
0	0.03125	0.00264233530562978
0	0.0625	0.00743054586147181
-0.015625	0.046875	0.00369909735764823
-0.015625	0.046875	0.00364677474747245
-0.03125	0.03125	0.00124679308996288
-0.015625	0.03125	0.00182915306388317
0	0.03125	0.00269507306049676
-0.015625	0.046875	0.00374471701648806
-0.015625	0.03125	0.0017860699850019
0	0.0625	0.00746333833737661
0	0.125	0.0198898178034632
-0.03125	0.09375	0.00979165560476693
-0.03125	0.09375	0.00965903953677894
-0.0625	0.0625	0.00320018824211012
-0.03125	0.0625	0.00495753402945655
0	0.0625	0.00750684586270325
-0.03125	0.09375	0.00996217546765138
-0.03125	0.0625	0.00482760978273438
0	0.125	0.0206979062183946
0	0.25	0.0476705785932956
-0.0625	0.1875	0.0228706722074457
-0.0625	0.1875	0.0226447498339559
-0.125	0.125	0.00688647383971215
-0.0625	0.125	0.0123564385493133
0	0.125	0.0201300255020912
-0.0625	0.1875	0.0235864593914876
-0.0625	0.125	0.01196770110689
-0.125	0.375	0.0369141893728593
0	0.25	0.0500603902748058
0	0.375	0.0678611213924844
0	0.5	0.0745007628062935
-0.125	0.375	0.0359088350167332
0	0.375	0.0684159552876421
-0.125	0.375	0.0370564506344394
-0.25	0.25	0.0090778344373945
-0.125	0.25	0.0243174392908297
0	0.25	0.0476558124424459
-0.125	0.375	0.0391339215111391
-0.125	0.25	0.0234214923221224
-0.125	0.625	0.0360860142717109
0	0.75	0.0364049793643695
-0.125	0.75	0.019454272406481
-0.25	0.75	0.00847048906569869
-0.125	0.625	0.0334823484412156
-0.125	0.75	0.0203828638326027
-0.125	0.625	0.0323185515182682
0	0.5	0.0735118111039854
0	0.625	0.0606788175284965
0	0.75	0.0377450174336145
-0.125	0.625	0.0347129566764127
0	0.625	0.0595009413872304
-0.125	0.875	0.00372782414094029
0	0.75	0.0328658976605904
0	0.875	0.0109396578328293
0	1	-0.00209201717742712
-0.125	0.875	0.00607743275232999
0	0.875	0.00960295156995259
-0.125	0.875	0.00631779803488633
-0.25	0.75	0.0105720317966491
-0.125	0.75	0.0193408135571705
0	0.75	0.0329631904102426
-0.125	0.875	0.00357650854929988
-0.125	0.75	0.020201895333946
-0.25	0.75	0.0127729760693778
-0.5	0.5	0.00210425771630234
-0.25	0.5	0.0204759040873322
-0.25	0.5	0.0185545275105904
0	0.5	0.0685021397626363
-0.125	0.625	0.0352013897625291
-0.25	0.75	0.00995633247840804
-0.25	0.5	0.0234406645454321
-0.125	0.625	0.0332504080406168
-0.5	0.75	0.00130006900951698
-0.25	0.75	0.00845871422168686
-0.375	0.875	0.000826123043649453
-0.5	1	-0.000580973732105824
-0.5	0.75	0.00153967799259936
-0.375	0.875	0.00108476390520829
-0.5	0.5	0.00466948879407935
-0.25	0.75	0.0101866109859939
-0.5	0.75	0.000755386299021588
-0.25	1	-0.00275564153028658
-0.25	0.75	0.00996621995081602
-0.125	0.875	0.00560023666412078
0	1	-0.000308304935795869
-0.25	1	-0.000905411021706928
-0.125	0.875	0.00434776046586704
-0.25	1	-3.46473911199037e-05
-0.5	1	-0.000214759429312929
-0.375	0.875	0.000845591484292586
-0.25	0.75	0.00824141084046362
-0.25	1	-0.0011857183655341
-0.375	0.875	0.00080549969887403
-0.5	1	-3.17141662463113e-06
-1	1	1.21175656482895e-05
-0.75	0.75	-0.000133236231110375
-0.75	0.75	-0.00105287439114642
-0.5	0.5	0.00326604319623456
-0.5	0.75	0.00162222030492181
-0.5	1	-0.000118963375093799
-0.75	0.75	-0.000204227750700179
-0.5	0.75	0.00108474953194221
-1	0.5	-0.00061586729472466
-0.5	0.5	0.00163603140785721
-0.75	0.75	-0.000275472749220549
-1	1	2.91003560221193e-05
-1	0.5	-1.02320906764814e-05
-0.75	0.75	-0.000160403871530386
-1	0.5	-9.01869178881791e-06
-1	0	3.41779195893958e-05
-0.75	0.25	-0.00018667133040546
-0.5	0.5	0.00161643529275976
-1	0.5	-0.000601196899295538
-0.75	0.25	-0.000325812466772654
0.375	0.25	0.162991657900548
0.375	0.125	0.111172163677188
0.4375	0.1875	0.144247271016287
0.5	0.25	0.172725149512878
0.375	0.25	0.165521628811259
0.4375	0.1875	0.14360224138041
0.25	0.25	0.132247950577006
0.375	0.125	0.113177997506247
0.375	0.25	0.163071322408567
0.5	0.125	0.118680033973982
0.375	0.125	0.113573806421948
0.4375	0.0625	0.0933630014135926
0.5	0	0.071814413334659
0.5	0.125	0.115984518489668
0.4375	0.0625	0.0941156671352377
0.5	0.125	0.116215190622151
0.5	0.25	0.169840837446818
0.4375	0.1875	0.144315283205704
0.375	0.125	0.113473781909906
0.5	0.125	0.118771801308496
0.4375	0.1875	0.14326554679214
0.4375	0.3125	0.197962230804313
0.5	0.375	0.224318956495906
0.4375	0.375	0.221724225409551
0.375	0.375	0.209685011673766
0.4375	0.3125	0.198655834453585
0.4375	0.375	0.22132924837589
0.5	0.25	0.170897697672422
0.5	0.375	0.223892131510612
0.4375	0.3125	0.198807255559487
0.46875	0.40625	0.234084911054074
0.5	0.4375	0.242763779306143
0.46875	0.4375	0.242299802103231
0.4375	0.4375	0.238498452412528
0.46875	0.40625	0.234308972885889
0.46875	0.4375	0.242186075244175
0.5	0.375	0.223269047363457
0.5	0.4375	0.242948069152634
0.46875	0.40625	0.234308458848334
0.46875	0.46875	0.248279857565038
0.5	0.4375	0.242895177824978
0.5	0.46875	0.248559431663723
0.484375	0.484375	0.250061819643257
0.5	0.46875	0.24841650919188
0.5	0.484375	0.24989136060622
0.4921875	0.4921875	0.250320789691933
0.5	0.484375	0.249842772726207
0.5	0.4921875	0.25013769322805
0.49609375	0.49609375	0.250256297318428
0.5	0.4921875	0.250122849744444
0.5	0.49609375	0.250136561156007
0.5	0.5	0.250061618106491
0.49609375	0.49609375	0.25025191337198
0.5	0.49609375	0.250138885388757
0.4921875	0.4921875	0.250266618168508
0.5	0.4921875	0.250148184901182
0.49609375	0.49609375	0.250251849427222
0.484375	0.484375	0.249873788948505
0.5	0.484375	0.249934088038693
0.4921875	0.4921875	0.250301762004701
0.46875	0.46875	0.247655523700887
0.5	0.46875	0.248731326900621
0.484375	0.484375	0.249982625424661
0.46875	0.46875	0.247792985076676
0.4375	0.4375	0.238228277575765
0.46875	0.4375	0.242323501719686
0.5	0.4375	0.243032241620657
0.46875	0.46875	0.248128835911538
0.46875	0.4375	0.242257715450501
0.4375	0.4375	0.239056530166066
0.375	0.375	0.208790929288654
0.4375	0.375	0.221829212555332
0.4375	0.375	0.221815375008307
0.5	0.375	0.223786744190762
0.46875	0.40625	0.234051824950772
0.4375	0.4375	0.23891213645341
0.4375	0.375	0.221425446414255
0.46875	0.40625	0.23425359707853
0.375	0.375	0.209504788341876
0.25	0.25	0.129989483590364
0.375	0.25	0.164640363851136
0.375	0.25	0.165083835247737
0.5	0.25	0.173210165064418
0.4375	0.3125	0.197727166764962
0.375	0.375	0.210212208880121
0.375	0.25	0.163359369213398
0.4375	0.3125	0.198607120262915
0.25	0.125	0.0851032213258305
0.125	0.125	0.049631224656735
0.1875	0.0625	0.0490101956533729
0.25	0	0.0474193258255989
0.25	0.125	0.0839677230748021
0.1875	0.0625	0.0494617273609987
0.25	0.25	0.127669754479326
0.125	0.125	0.0484301825146316
0.25	0.125	0.0856881394440391
0.125	0.0625	0.0325944554855826
0.0625	0.0625	0.0176944871769159
0.09375	0.03125	0.0184554490473474
0.125	0	0.0199974812649287
0.125	0.0625	0.0324094256571889
0.09375	0.03125	0.0185538629199301
0.125	0.125	0.0486726507621314
0.0625	0.0625	0.0171177088513564
0.125	0.0625	0.0327408693343381
0.0625	0.03125	0.0118047670201386
0.03125	0.03125	0.00624713771745725
0.046875	0.015625	0.00664459975728015
0.0625	0	0.00748734134186757
0.0625	0.03125	0.0117643041763205
0.046875	0.015625	0.00667006436574061
0.0625	0.0625	0.0176229369789107
0.03125	0.03125	0.00601974931140754
0.0625	0.03125	0.0118484908475936
0.015625	0.015625	0.00216607872580702
0.03125	0	0.00265150064414168
0.03125	0.015625	0.0041894785789047
0.03125	0.03125	0.00625695401997026
0.015625	0.015625	0.00212404687440815
0.03125	0.015625	0.00420938103535118
0.015625	0.015625	0.00204767788698243
0	0	-0.000264805808231794
0.015625	0	0.000906861259433426
0.03125	0	0.00266630534417178
0.015625	0.015625	0.00214469883631923
0.015625	0	0.000894211660388751
0.03125	0	0.00253360201944245
0.0625	0	0.00753234605773381
0.046875	0.015625	0.006638811018484
0.046875	0.015625	0.00667281293183437
0.03125	0.03125	0.00630223531440009
0.03125	0.015625	0.00420179879997591
0.03125	0	0.00259718684150451
0.046875	0.015625	0.00661992470047778
0.03125	0.015625	0.00421509835695316
0.0625	0	0.00712495506693313
0.125	0	0.0202121664528258
0.09375	0.03125	0.0184294430675074
0.09375	0.03125	0.018558067762421
0.0625	0.0625	0.0177686812347326
0.0625	0.03125	0.0118267626847269
0.0625	0	0.00721223828116
0.09375	0.03125	0.0183876002985148
0.0625	0.03125	0.0118667460699809
0.125	0	0.0196469535345178
0.25	0	0.0486941884561825
0.1875	0.0625	0.0488415485434831
0.1875	0.0625	0.0494706343812141
0.125	0.125	0.0492330215793119
0.125	0.0625	0.0326666357565147
0.125	0	0.0192585274294462
0.1875	0.0625	0.048844488035772
0.125	0.0625	0.0327949545342759
0.375	0.125	0.109823368724915
0.25	0	0.0484012267402528
0.375	0	0.0684888303019142
0.375	0	0.0694512292521812
0.5	0	0.0741691625105203
0.4375	0.0625	0.0931746468206423
0.375	0.125	0.110973006068208
0.375	0	0.0671453203660553
0.4375	0.0625	0.0940696442629495
0.375	0.125	0.115007864108441
0.25	0.25	0.130463438803335
0.25	0.125	0.0854125272150869
0.25	0	0.0458464742628891
0.375	0.125	0.112502540539821
0.25	0.125	0.085725455258244
0.75	0.125	0.059056728256818
0.625	0.125	0.0965013847500354
0.6875	0.0625	0.0622884910739773
0.75	0	0.034339725038549
0.75	0.125	0.0578956774624198
0.6875	0.0625	0.0625804633997935
0.75	0.125	0.0563539353315311
0.75	0.25	0.0857318189512267
0.6875	0.1875	0.0962571358556042
0.625	0.125	0.0981047202734373
0.75	0.125	0.0574411791769335
0.6875	0.1875	0.0958625949681477
0.625	0.125	0.0969869244014221
0.5	0	0.0759035578585173
0.625	0	0.0598799262450585
0.625	0	0.0613706236358372
0.75	0	0.0353379564171993
0.6875	0.0625	0.0622007240620023
0.625	0.125	0.0948808502772694
0.625	0	0.0599606251107977
0.6875	0.0625	0.0627660171041037
0.875	0	0.00993342698386961
0.875	0.125	0.0183995860754506
0.8125	0.0625	0.0285187350936898
0.75	0	0.0358446061565156
0.875	0	0.00947280219363122
0.8125	0.0625	0.0287612701654927
1	0	-0.00447292887866356
0.875	0.125	0.0151915731961005
0.875	0	0.010388652995443
0.75	0.125	0.057874613308043
0.875	0.125	0.0160594068567126
0.8125	0.1875	0.044974893622329
0.75	0.25	0.0836932847134778
0.75	0.125	0.0581605321969233
0.8125	0.1875	0.04495923074938
0.75	0.125	0.0562394470594288
0.75	0	0.0358171851283091
0.8125	0.0625	0.0287600302105176
0.875	0.125	0.0177471624021406
0.75	0.125	0.0561443845108773
0.8125	0.0625	0.0287168908933129
0.625	0.25	0.140916345664999
0.625	0.375	0.187234733661494
0.5625	0.3125	0.187400512475421
0.5	0.25	0.173403850429458
0.625	0.25	0.143227911786372
0.5625	0.3125	0.186377286233727
0.75	0.25	0.084810127564695
0.625	0.375	0.18515069037893
0.625	0.25	0.14283939398938
0.5625	0.375	0.210750459911615
0.5625	0.4375	0.229702936981994
0.53125	0.40625	0.229390061405234
0.5	0.375	0.223759592982075
0.5625	0.375	0.211267294708095
0.53125	0.40625	0.229145440602722
0.625	0.375	0.186649534032191
0.5625	0.4375	0.230075472431857
0.5625	0.375	0.211129608622294
0.53125	0.4375	0.23784185447227
0.53125	0.46875	0.243849661111096
0.515625	0.453125	0.244080848568384
0.5	0.4375	0.242516534165105
0.53125	0.4375	0.237954977447411
0.515625	0.453125	0.244023950874721
0.5625	0.4375	0.22927927124771
0.53125	0.46875	0.244101158339686
0.53125	0.4375	0.237918098843517
0.515625	0.46875	0.246605372862733
0.515625	0.484375	0.24822693421191
0.5078125	0.4765625	0.248536557933234
0.5	0.46875	0.248286052834291
0.515625	0.46875	0.24663302274604
0.5078125	0.4765625	0.24852235148161
0.53125	0.46875	0.243676601197483
0.515625	0.484375	0.248324526746257
0.515625	0.46875	0.246622595535934
0.5	0.484375	0.249930969069862
0.515625	0.484375	0.248256528290724
0.5078125	0.4921875	0.249563623062597
0.5	0.4921875	0.25014737417505
0.5078125	0.4921875	0.249536914253473
0.50390625	0.49609375	0.249911137099634
0.5	0.49609375	0.250138647819575
0.50390625	0.49609375	0.249903326079453
0.501953125	0.498046875	0.250005987165904
0.5	0.5	0.250052700541357
0.5	0.49609375	0.250137166802788
0.501953125	0.498046875	0.250006911658689
0.5	0.4921875	0.250119456677118
0.50390625	0.49609375	0.249914088032951
0.5	0.49609375	0.250138263070069
0.5	0.484375	0.249832523068574
0.5078125	0.4921875	0.2495786170201
0.5	0.4921875	0.250142965515359
0.5	0.484375	0.249887410810812
0.5	0.46875	0.248254993993045
0.5078125	0.4765625	0.248538215468368
0.515625	0.484375	0.248260253807257
0.5	0.484375	0.249926048917381
0.5078125	0.4765625	0.248531116146049
0.5	0.46875	0.248526722397338
0.5	0.4375	0.242386956996807
0.515625	0.453125	0.244090359155063
0.515625	0.453125	0.244067898389534
0.53125	0.46875	0.243703707745046
0.515625	0.46875	0.246602413596473
0.5	0.46875	0.248408732347297
0.515625	0.453125	0.24405337571534
0.515625	0.46875	0.246614030090238
0.5	0.4375	0.243043067718399
0.5	0.375	0.223186459771141
0.53125	0.40625	0.229436449189832
0.53125	0.40625	0.229343301373805
0.5625	0.4375	0.229406584024618
0.53125	0.4375	0.237826447112964
0.5	0.4375	0.242861124969777
0.53125	0.40625	0.229256758321192
0.53125	0.4375	0.237884836341268
0.5	0.375	0.223938965186518
0.5	0.25	0.170908778855304
0.5625	0.3125	0.187665725182524
0.5625	0.3125	0.187277710804307
0.625	0.375	0.187342381697873
0.5625	0.375	0.21069019413074
0.5	0.375	0.224487141648488
0.5625	0.3125	0.18671431081769
0.5625	0.375	0.21100639302361
0.625	0.125	0.0983302300457207
0.5	0.25	0.169527268175607
0.5	0.125	0.117788275961353
0.5	0	0.0729057991914423
0.625	0.125	0.100198478143164
0.5	0.125	0.116923071718889
0.625	0.25	0.139827846111514
0.625	0.125	0.0965716847749219
0.6875	0.1875	0.0965794259031998
0.75	0.25	0.086948031251868
0.625	0.25	0.141539664738406
0.6875	0.1875	0.0960624708364694
0.5	0.25	0.173295667450261
0.625	0.125	0.0949410971328222
0.625	0.25	0.142697337381558
0.75	0.375	0.111929368263841
0.875	0.375	0.0336466405133499
0.8125	0.4375	0.0783829923640186
0.8125	0.4375	0.0777539574494731
0.75	0.5	0.126007895431608
0.75	0.4375	0.121944400861513
0.75	0.375	0.11308177244531
0.8125	0.4375	0.078480061995635
0.75	0.4375	0.12157772839572
0.75	0.25	0.0879351241650648
0.875	0.375	0.0363083554890762
0.75	0.375	0.110962096530829
0.9375	0.4375	0.0089289252266247
0.875	0.5	0.0399507851966619
0.875	0.4375	0.0388964765938933
0.875	0.375	0.036213758735142
0.9375	0.4375	0.00940062828829656
0.875	0.4375	0.03870460998295
1	0.5	-0.00682858624873338
0.875	0.5	0.0349915125875926
0.9375	0.4375	0.010359686287574
0.8125	0.4375	0.0786088611056658
0.875	0.5	0.0394162591886867
0.8125	0.5	0.080093326419668
0.75	0.5	0.125136217889888
0.8125	0.4375	0.0785247574423149
0.8125	0.5	0.0803769223603844
0.8125	0.4375	0.0767712249077511
0.875	0.375	0.0356891857194622
0.875	0.4375	0.0391484739075528
0.875	0.5	0.0405294487291432
0.8125	0.4375	0.0774308677594012
0.875	0.4375	0.0389737331829268
0.6875	0.4375	0.165357277490388
0.625	0.5	0.208528401938801
0.625	0.4375	0.201900323725618
0.625	0.375	0.187009140631825
0.6875	0.4375	0.165775017458499
0.625	0.4375	0.201541504552464
0.6875	0.5	0.169834976109585
0.6875	0.4375	0.164874393287799
0.71875	0.46875	0.146823940430249
0.71875	0.46875	0.146927817110647
0.75	0.5	0.125491945794624
0.71875	0.5	0.147858099588835
0.6875	0.5	0.16923983909443
0.71875	0.46875	0.146914985856383
0.71875	0.5	0.147889678561136
0.625	0.5	0.208061798647302
0.6875	0.4375	0.165723558704749
0.6875	0.5	0.169748217147588
0.59375	0.46875	0.221531799341693
0.5625	0.5	0.236030392586632
0.5625	0.46875	0.234324985823052
0.5625	0.4375	0.22936671788909
0.59375	0.46875	0.221620804342569
0.5625	0.46875	0.234249402440409
0.625	0.5	0.207393894674928
0.5625	0.5	0.236418093693824
0.59375	0.46875	0.221635493003457
0.546875	0.484375	0.24073258637473
0.53125	0.5	0.245301261447205
0.53125	0.484375	0.245036470004387
0.53125	0.46875	0.243698724475135
0.546875	0.484375	0.240758098621501
0.53125	0.484375	0.245016709373443
0.5625	0.5	0.235604831950274
0.53125	0.5	0.245456547510731
0.546875	0.484375	0.240761593498197
0.5234375	0.4921875	0.247017668506286
0.515625	0.5	0.248404585456057
0.515625	0.4921875	0.248453596388814
0.515625	0.484375	0.248175345506861
0.5234375	0.4921875	0.247025391931912
0.515625	0.4921875	0.248448020178273
0.53125	0.5	0.245167085246993
0.515625	0.5	0.248460454443991
0.5234375	0.4921875	0.247025216692401
0.51171875	0.49609375	0.249045259766095
0.5078125	0.5	0.24945472547395
0.5078125	0.49609375	0.249529867306111
0.5078125	0.4921875	0.24951154037167
0.51171875	0.49609375	0.249047451654702
0.5078125	0.49609375	0.249528351374276
0.515625	0.5	0.248366261034469
0.5078125	0.5	0.249474336860406
0.51171875	0.49609375	0.249046833977065
0.50390625	0.5	0.249823343007742
0.50390625	0.49609375	0.249901778423623
0.505859375	0.498046875	0.249701269246083
0.505859375	0.498046875	0.249701369891219
0.5078125	0.5	0.249438181350984
0.505859375	0.5	0.249641281381722
0.50390625	0.5	0.249817578229828
0.505859375	0.498046875	0.249700845303078
0.505859375	0.5	0.249641644960107
0.501953125	0.498046875	0.250006441759877
0.50390625	0.5	0.249818281547955
0.501953125	0.5	0.249948445446383
0.5	0.5	0.2500467601399
0.501953125	0.498046875	0.250007085590936
0.501953125	0.5	0.249948121195624
0.50390625	0.49609375	0.249901619982338
0.50390625	0.5	0.249823678956742
0.501953125	0.498046875	0.250007042917891
0.50390625	0.49609375	0.249913512274426
0.5078125	0.4921875	0.249509637894287
0.5078125	0.49609375	0.249529690156114
0.5078125	0.49609375	0.2495292802743
0.5078125	0.5	0.249444654025081
0.505859375	0.498046875	0.249700887311621
0.50390625	0.49609375	0.249902831183823
0.5078125	0.49609375	0.249529843377319
0.505859375	0.498046875	0.24970057071735
0.5078125	0.4921875	0.249566513657812
0.515625	0.484375	0.248166306313499
0.515625	0.4921875	0.248454079550593
0.515625	0.4921875	0.248453683123588
0.515625	0.5	0.248369871748944
0.51171875	0.49609375	0.249044249763804
0.5078125	0.4921875	0.249534084608817
0.515625	0.4921875	0.248452132337818
0.51171875	0.49609375	0.249045210473957
0.515625	0.484375	0.248340088112451
0.53125	0.46875	0.243663101569898
0.53125	0.484375	0.245040316202586
0.53125	0.484375	0.245042016387524
0.53125	0.5	0.245187444192564
0.5234375	0.4921875	0.24701270435248
0.515625	0.484375	0.248243712959501
0.53125	0.484375	0.245029750860883
0.5234375	0.4921875	0.247020171231551
0.53125	0.46875	0.244158416428458
0.5625	0.4375	0.229225059997975
0.5625	0.46875	0.234341105765359
0.5625	0.46875	0.234353159660472
0.5625	0.5	0.235688344813751
0.546875	0.484375	0.240710328935478
0.53125	0.46875	0.243900664735389
0.5625	0.46875	0.234300245465194
0.546875	0.484375	0.240743312515172
0.5625	0.4375	0.23039386277284
0.625	0.375	0.186326954585365
0.625	0.4375	0.201948984401264
0.625	0.4375	0.201984926253291
0.625	0.5	0.207686939723329
0.59375	0.46875	0.22143715436262
0.5625	0.4375	0.229936063282026
0.625	0.4375	0.201821360516599
0.59375	0.46875	0.221552276023889
0.625	0.375	0.18636647492862
0.75	0.25	0.0836477545454983
0.75	0.375	0.114019932593871
0.6875	0.4375	0.164372428226956
0.75	0.375	0.112289556464092
0.75	0.4375	0.122078984497764
0.75	0.4375	0.122078365327743
0.75	0.5	0.126035845865818
0.71875	0.46875	0.146705268998718
0.6875	0.4375	0.164530241345538
0.75	0.4375	0.121776139843764
0.71875	0.46875	0.146830164769527
0.625	0.375	0.188298619440638
0.75	0.375	0.112940146193277
0.6875	0.4375	0.165143021032893
0.875	0.125	0.0180304015499686
1	0.25	-0.00574153418323101
0.875	0.25	0.0244321702243726
0.875	0.25	0.0265689480259098
0.75	0.25	0.0832099695312076
0.8125	0.1875	0.0449735387664884
0.875	0.125	0.0168962342497237
0.875	0.25	0.0276638403304984
0.8125	0.1875	0.0445326884731588
0.875	0.125	0.0125008781103359
1	0	-0.0021206260698022
1	0.125	-0.00153473710190064
1	0.25	-0.00145102393842451
0.875	0.125	0.0143084111641403
1	0.125	-0.00214071474685485
1	0.375	-0.00579842032314056
0.875	0.375	0.0309227721660928
0.9375	0.3125	0.00816214811152488
1	0.25	-0.000997588519644138
1	0.375	-0.000791823358434722
0.9375	0.3125	0.00646138962652556
1	0.375	-0.00116211580361176
1	0.5	-0.00105965769914646
0.9375	0.4375	0.00806484225302662
0.875	0.375	0.0317865264861017
1	0.375	-0.00654173178865055
0.9375	0.4375	0.0104346541062841
0.875	0.375	0.0381727067276246
0.75	0.25	0.0860717008319285
0.875	0.25	0.0254052044704331
0.875	0.25	0.0239769856009633
1	0.25	-0.00516013033525465
0.9375	0.3125	0.00838719349260962
0.875	0.375	0.0352238839709989
0.875	0.25	0.0275360700411833
0.9375	0.3125	0.00724253579211811
0.9375	0.6875	0.00711591454190576
0.875	0.75	0.0205132469760918
0.875	0.6875	0.0268959705225878
0.875	0.625	0.0331109929649445
0.9375	0.6875	0.00548621475449889
0.875	0.6875	0.0274805273843908
0.9375	0.6875	0.00670018883971182
1	0.75	-0.00205080672636444
0.9375	0.75	0.00515864514161308
0.875	0.75	0.0196503914128148
0.9375	0.6875	0.00804641732141529
0.9375	0.75	0.00485986318569944
0.875	0.75	0.0171395295212507
0.75	0.75	0.0643201676957621
0.8125	0.6875	0.0551971194777516
0.8125	0.6875	0.0554002038091311
0.875	0.625	0.0350006491152681
0.875	0.6875	0.0270430869152304
0.875	0.75	0.0187220215508191
0.8125	0.6875	0.0533540582336076
0.875	0.6875	0.0276724102337832
1	0.625	-0.00631552747376126
0.875	0.625	0.0301898288739005
0.9375	0.5625	0.0103536143965941
1	0.5	-0.00102492816364921
1	0.625	-0.00116010202611453
0.9375	0.5625	0.00794558393080773
1	0.625	-0.00061237391497592
1	0.75	-0.000933359567952304
0.9375	0.6875	0.00559559220969889
0.875	0.625	0.028916707327455
1	0.625	-0.00521556549799793
0.9375	0.6875	0.00702323418499653
0.9375	0.8125	0.00259735583655673
1	0.875	-0.000799111717824916
0.9375	0.875	0.00134734337921366
0.875	0.875	0.00590184392258449
0.9375	0.8125	0.00360330995816719
0.9375	0.875	0.00103191089003612
0.9375	0.8125	0.0025516887897555
1	0.75	-0.000245675390691658
1	0.8125	-0.00040612292469038
1	0.875	-0.000404334753276561
0.9375	0.8125	0.00210627500990994
1	0.8125	-0.000257654691360918
1	0.875	1.12366696845447e-05
1	1	-6.51129785017496e-05
0.9375	0.9375	0.000131672313414712
0.9375	0.9375	-0.000444201117947453
0.875	0.875	0.00477989723112764
0.9375	0.875	0.00138680575604993
1	0.875	-0.000189228962851686
0.9375	0.9375	0.00029150394034732
0.9375	0.875	0.00113291700292564
0.875	0.75	0.0208341117996287
0.875	0.875	0.00379557446596529
0.8125	0.8125	0.0248282213394038
0.75	0.75	0.06105254761585
0.875	0.75	0.0202180387106569
0.8125	0.8125	0.0249878909182737
0.9375	0.8125	0.00218195975407443
0.875	0.75	0.0180947716574593
0.9375	0.75	0.00535890682241831
1	0.75	-0.0011590101767042
0.9375	0.8125	0.00332201421789077
0.9375	0.75	0.00485057297806577
0.875	0.875	0.0061871791962178
0.875	0.75	0.0182550039119015
0.9375	0.8125	0.00245482868869746
0.6875	0.625	0.144731284075621
0.6875	0.5625	0.162928598438946
0.71875	0.59375	0.134820141878269
0.75	0.625	0.106137447729306
0.6875	0.625	0.144337520830849
0.71875	0.59375	0.134840487339354
0.6875	0.625	0.144142656487779
0.625	0.625	0.176751949556786
0.65625	0.59375	0.172702388331505
0.6875	0.5625	0.163338849260064
0.6875	0.625	0.144334705091368
0.65625	0.59375	0.172615416361531
0.75	0.5625	0.120273607385092
0.6875	0.5625	0.162867369275975
0.71875	0.53125	0.146596827219888
0.75	0.53125	0.12389768866963
0.71875	0.53125	0.146269166491677
0.734375	0.515625	0.136291156421027
0.75	0.5	0.125455701202144
0.75	0.53125	0.124042813922003
0.734375	0.515625	0.136225504991866
0.75	0.5625	0.120273740560365
0.71875	0.53125	0.146295709546887
0.75	0.53125	0.124011677460048
0.75	0.5625	0.12094280851492
0.75	0.625	0.106490577360255
0.71875	0.59375	0.134685262989534
0.6875	0.5625	0.162535784952884
0.75	0.5625	0.120590381980364
0.71875	0.59375	0.134914937124366
0.75	0.625	0.109079957340564
0.75	0.75	0.0627042111826446
0.6875	0.6875	0.117590290377865
0.6875	0.6875	0.117433406024952
0.625	0.625	0.17644399619782
0.6875	0.625	0.144587512837814
0.75	0.625	0.107776062489124
0.6875	0.6875	0.119073022047438
0.6875	0.625	0.143841626167909
0.625	0.5625	0.198731148320277
0.5625	0.5625	0.225260176938383
0.59375	0.53125	0.219904871766846
0.625	0.5	0.20789379921122
0.625	0.5625	0.199045192056341
0.59375	0.53125	0.219723381424742
0.59375	0.59375	0.202454766590704
0.625	0.5625	0.198542712377178
0.625	0.59375	0.188483904983699
0.625	0.625	0.176084554634864
0.59375	0.59375	0.202157371591126
0.625	0.59375	0.188563520388388
0.5625	0.5625	0.224836465138491
0.625	0.5625	0.199106215070232
0.59375	0.59375	0.202368457771678
0.5625	0.53125	0.232086642129975
0.53125	0.53125	0.241305158101076
0.546875	0.515625	0.239591196919736
0.5625	0.5	0.235725858520694
0.5625	0.53125	0.23216595141056
0.546875	0.515625	0.239544510982329
0.5625	0.5625	0.224424492929363
0.53125	0.53125	0.241480934527233
0.5625	0.53125	0.232200728162891
0.53125	0.515625	0.243767111375182
0.515625	0.515625	0.246920760908058
0.5234375	0.5078125	0.246391600113829
0.53125	0.5	0.245195765602549
0.53125	0.515625	0.243788396424165
0.5234375	0.5078125	0.24637885404946
0.53125	0.53125	0.241038354516601
0.515625	0.515625	0.24699599381082
0.53125	0.515625	0.243795539664676
0.51171875	0.50390625	0.248732084756857
0.515625	0.5078125	0.247790285064712
0.51171875	0.5078125	0.248374513622342
0.51171875	0.5078125	0.248372958722891
0.5078125	0.5078125	0.248860388394236
0.509765625	0.505859375	0.248818984669924
0.51171875	0.50390625	0.24872336135514
0.51171875	0.5078125	0.248374060032571
0.509765625	0.505859375	0.248818421388055
0.515625	0.5	0.24837204983523
0.515625	0.5078125	0.247816159109099
0.51171875	0.50390625	0.24873075315008
0.515625	0.5078125	0.247817958412318
0.515625	0.515625	0.2468041422748
0.51171875	0.51171875	0.247916146339129
0.51171875	0.51171875	0.247915291261886
0.5078125	0.5078125	0.248868003649827
0.51171875	0.5078125	0.248374799965144
0.515625	0.5078125	0.247794607256404
0.51171875	0.51171875	0.247920194891156
0.51171875	0.5078125	0.248372562778674
0.505859375	0.501953125	0.249553870107118
0.5078125	0.50390625	0.249216348423122
0.505859375	0.50390625	0.249420175623728
0.505859375	0.50390625	0.249419937935551
0.50390625	0.50390625	0.249593209165841
0.5048828125	0.5029296875	0.24958013172913
0.505859375	0.501953125	0.249550613823408
0.505859375	0.50390625	0.249420297015726
0.5048828125	0.5029296875	0.249579896432051
0.5078125	0.5	0.249445434268764
0.5078125	0.50390625	0.249224297985343
0.505859375	0.501953125	0.249553126355104
0.505859375	0.505859375	0.24925536024762
0.5078125	0.50390625	0.249217533052482
0.5078125	0.505859375	0.249048795132595
0.5078125	0.5078125	0.24885350915902
0.505859375	0.505859375	0.249253929829677
0.5078125	0.505859375	0.2490491368374
0.505859375	0.505859375	0.249254688714226
0.50390625	0.50390625	0.249596001392801
0.505859375	0.50390625	0.249420351229304
0.5078125	0.50390625	0.249217160165486
0.505859375	0.505859375	0.249255760546436
0.505859375	0.50390625	0.249419770887605
0.5029296875	0.501953125	0.249794676355339
0.5029296875	0.5009765625	0.24984399681328
0.50341796875	0.50146484375	0.249785225214285
0.50390625	0.501953125	0.249722110061466
0.5029296875	0.501953125	0.249794713927076
0.50341796875	0.50146484375	0.249785218091872
0.5029296875	0.501953125	0.24979480954512
0.501953125	0.501953125	0.249855903628217
0.50244140625	0.50146484375	0.249852206565859
0.5029296875	0.5009765625	0.249843992657754
0.5029296875	0.501953125	0.249794690760839
0.50244140625	0.50146484375	0.249852215455364
0.5029296875	0.5009765625	0.249844966727571
0.50390625	0.5	0.24981255054641
0.50390625	0.5009765625	0.249771681453597
0.50390625	0.5009765625	0.249771666841274
0.50390625	0.501953125	0.249722090980447
0.50341796875	0.50146484375	0.249785202740621
0.5029296875	0.5009765625	0.249844044485243
0.50390625	0.5009765625	0.24977169620316
0.50341796875	0.50146484375	0.249785187936631
0.50390625	0.5029296875	0.249661789874393
0.5029296875	0.5029296875	0.24973425140127
0.50341796875	0.50244140625	0.249730506840242
0.50390625	0.501953125	0.249722138541435
0.50390625	0.5029296875	0.249661825430883
0.50341796875	0.50244140625	0.249730460440809
0.50390625	0.5029296875	0.249661873820356
0.50390625	0.50390625	0.249590259531777
0.50341796875	0.50341796875	0.249664269556216
0.5029296875	0.5029296875	0.249734182101833
0.50390625	0.5029296875	0.249661855104621
0.50341796875	0.50341796875	0.249664300253025
0.5029296875	0.501953125	0.249794856853534
0.5029296875	0.5029296875	0.249734261531105
0.50244140625	0.50244140625	0.249797460436221
0.501953125	0.501953125	0.249855865591422
0.5029296875	0.501953125	0.249794864747422
0.50244140625	0.50244140625	0.249797456715057
0.5029296875	0.501953125	0.249794740563351
0.50390625	0.501953125	0.24972209515113
0.50341796875	0.50244140625	0.249730488774076
0.5029296875	0.5029296875	0.249734304304676
0.5029296875	0.501953125	0.249794806163786
0.50341796875	0.50244140625	0.249730504082355
0.5009765625	0.5009765625	0.24995747338044
0.501953125	0.5	0.249946703650033
0.501953125	0.5009765625	0.249905410939367
0.501953125	0.501953125	0.249856602839939
0.5009765625	0.5009765625	0.249957207504913
0.501953125	0.5009765625	0.249905553529837
0.5	0.5	0.250042401126205
0.501953125	0.5	0.24994876897832
0.5009765625	0.5009765625	0.249957197372521
0.501953125	0.5	0.249948703659215
0.50390625	0.5	0.249814718913809
0.5029296875	0.5009765625	0.249844830019215
0.501953125	0.5009765625	0.24990553544957
0.5029296875	0.5009765625	0.249844081847693
0.50244140625	0.50146484375	0.249852158040909
0.501953125	0.501953125	0.249855790574661
0.501953125	0.5009765625	0.249905451706104
0.50244140625	0.50146484375	0.249852212204278
0.501953125	0.5	0.249946495943754
0.5029296875	0.5009765625	0.249844999872658
0.501953125	0.5009765625	0.249905512022043
0.505859375	0.5	0.249641626283916
0.505859375	0.501953125	0.249550471966556
0.5048828125	0.5009765625	0.249690179961075
0.50390625	0.5	0.249814536229656
0.505859375	0.5	0.249641538904549
0.5048828125	0.5009765625	0.249690230787613
0.5078125	0.5	0.249437712817628
0.505859375	0.501953125	0.249553621631275
0.505859375	0.5	0.249641617301587
0.5048828125	0.5029296875	0.249580157303082
0.50390625	0.501953125	0.249723015850694
0.5048828125	0.501953125	0.249639343516675
0.505859375	0.501953125	0.24954844459007
0.5048828125	0.5029296875	0.249580125217303
0.5048828125	0.501953125	0.249639315896621
0.5048828125	0.5029296875	0.24958016609292
0.50390625	0.50390625	0.249591462746941
0.50390625	0.5029296875	0.24966172635916
0.50390625	0.501953125	0.24972315932188
0.5048828125	0.5029296875	0.249580035648877
0.50390625	0.5029296875	0.249661774129806
0.5048828125	0.5009765625	0.249690249700913
0.50390625	0.501953125	0.249722988072427
0.50390625	0.5009765625	0.249771691262908
0.50390625	0.5	0.249812647564971
0.5048828125	0.5009765625	0.249690360590867
0.50390625	0.5009765625	0.24977160936373
0.5048828125	0.5009765625	0.249690365193312
0.505859375	0.501953125	0.249548471653599
0.5048828125	0.501953125	0.249639283386259
0.50390625	0.501953125	0.249722931000873
0.5048828125	0.5009765625	0.24969029684368
0.5048828125	0.501953125	0.249639344055429
0.5078125	0.5	0.249475973102813
0.515625	0.5	0.248365426140471
0.51171875	0.50390625	0.248734936211615
0.5078125	0.50390625	0.249221071726972
0.51171875	0.50390625	0.248721880143877
0.509765625	0.505859375	0.248819184724673
0.509765625	0.505859375	0.248819417924424
0.5078125	0.5078125	0.248854759547373
0.5078125	0.505859375	0.249048587641717
0.5078125	0.50390625	0.249216263990367
0.509765625	0.505859375	0.248818286280659
0.5078125	0.505859375	0.249049084454671
0.5078125	0.5	0.249457975670189
0.51171875	0.50390625	0.248732665117417
0.5078125	0.50390625	0.249223186039409
0.515625	0.5	0.248459628335945
0.53125	0.5	0.245169424063006
0.5234375	0.5078125	0.246394299493006
0.5234375	0.5078125	0.246396054638588
0.515625	0.515625	0.246857078926573
0.515625	0.5078125	0.24780791373084
0.515625	0.5	0.248407733785834
0.5234375	0.5078125	0.246382452650658
0.515625	0.5078125	0.247814644236549
0.53125	0.5	0.245439949955574
0.5625	0.5	0.235624999340917
0.546875	0.515625	0.239601579823775
0.546875	0.515625	0.239611549931304
0.53125	0.53125	0.241111940512671
0.53125	0.515625	0.243758935843887
0.53125	0.5	0.245296820072488
0.546875	0.515625	0.2395519442588
0.53125	0.515625	0.24378737165031
0.5625	0.5	0.236335573676885
0.625	0.5	0.207491795543054
0.59375	0.53125	0.219931573110943
0.59375	0.53125	0.219976337097483
0.5625	0.5625	0.224714412547254
0.5625	0.53125	0.23205993588298
0.5625	0.5	0.235995043214324
0.59375	0.53125	0.21973611326889
0.5625	0.53125	0.232170848689743
0.65625	0.53125	0.186924496610233
0.6875	0.5	0.169488532396463
0.6875	0.53125	0.167357991402338
0.6875	0.5625	0.162639968002459
0.65625	0.53125	0.186811300222417
0.6875	0.53125	0.167396761707097
0.625	0.5	0.207130088296821
0.6875	0.5	0.169695274448073
0.65625	0.53125	0.187045970166938
0.71875	0.5	0.147987390968033
0.71875	0.53125	0.146412891435852
0.703125	0.515625	0.158145905890139
0.6875	0.5	0.169040961695531
0.71875	0.5	0.147867675630806
0.703125	0.515625	0.158181698399016
0.71875	0.5	0.147822600698428
0.75	0.5	0.12531431100227
0.734375	0.515625	0.136290623788334
0.71875	0.53125	0.146423720475698
0.71875	0.5	0.147973549480994
0.734375	0.515625	0.13626036709435
0.71875	0.53125	0.146578309256479
0.6875	0.5625	0.162752344009734
0.6875	0.53125	0.167356434041244
0.6875	0.53125	0.167443378798877
0.6875	0.5	0.169164076512751
0.703125	0.515625	0.158146450892807
0.71875	0.53125	0.146298011971848
0.6875	0.53125	0.167324049570295
0.703125	0.515625	0.15818876863332
0.65625	0.59375	0.172679240703263
0.625	0.5625	0.198162208130342
0.65625	0.5625	0.181270073732052
0.6875	0.5625	0.162668858885686
0.65625	0.59375	0.172883486535358
0.65625	0.5625	0.181191269231564
0.65625	0.59375	0.172835943589715
0.625	0.625	0.176345059378397
0.625	0.59375	0.18845817140107
0.625	0.5625	0.198261298679943
0.65625	0.59375	0.172588776103082
0.625	0.59375	0.188558791926723
0.625	0.5625	0.199278906279054
0.625	0.5	0.207652655022315
0.65625	0.53125	0.186932672955353
0.65625	0.53125	0.186966409731861
0.6875	0.5625	0.162495922349218
0.65625	0.5625	0.181259718445322
0.625	0.5625	0.198383815515097
0.65625	0.53125	0.187154752015658
0.65625	0.5625	0.181208191531015
0.875	0.5	0.0414766507507324
0.875	0.625	0.034033721131301
0.8125	0.5625	0.0758150111697728
0.8125	0.5	0.0807688153050928
0.8125	0.5625	0.0771909492377599
0.78125	0.53125	0.10118215942018
0.75	0.5	0.125193047929867
0.8125	0.5	0.0800590392722467
0.78125	0.53125	0.101515929023144
0.875	0.5	0.0395010176870903
0.8125	0.5625	0.0775395464647636
0.8125	0.5	0.0801031544992942
0.875	0.5	0.0349277580974966
1	0.5	-0.00676764358684077
0.9375	0.5625	0.0101925379048612
0.875	0.625	0.0350150985554688
0.875	0.5	0.0402757824846499
0.9375	0.5625	0.00906618049657917
0.75	0.625	0.104001644487254
0.875	0.625	0.0335555970171517
0.8125	0.6875	0.0553575702662621
0.75	0.75	0.0656725974393641
0.75	0.625	0.105919956681651
0.8125	0.6875	0.055044649443627
0.8125	0.5625	0.0774551507995679
0.75	0.625	0.10784595485505
0.75	0.5625	0.120091648840402
0.78125	0.53125	0.101417385416451
0.75	0.5625	0.120438091280732
0.75	0.53125	0.123913435073106
0.75	0.5	0.125551069811121
0.78125	0.53125	0.101277278206658
0.75	0.53125	0.123966066632686
0.8125	0.5625	0.0764892495056607
0.75	0.5625	0.120140223545968
0.78125	0.53125	0.101510781880015
0.875	0.625	0.0312794980650949
0.75	0.625	0.106446157276092
0.8125	0.5625	0.0773668510024848
0.625	0.75	0.106446113438105
0.625	0.875	0.0312794925185087
0.5625	0.8125	0.0773668432581133
0.5625	0.75	0.120140217208992
0.5625	0.8125	0.0764892411031206
0.53125	0.78125	0.101510780926892
0.53125	0.78125	0.101277277130142
0.5	0.75	0.125551069095234
0.53125	0.75	0.123966066379793
0.5625	0.75	0.120438086183364
0.53125	0.78125	0.101417383802716
0.53125	0.75	0.123913434700958
0.625	0.75	0.107845925684226
0.5625	0.8125	0.0774551410425762
0.5625	0.75	0.120091644302534
0.625	0.75	0.105919919001388
0.75	0.75	0.0656725677272263
0.6875	0.8125	0.055044536304108
0.625	0.875	0.0335556031213804
0.625	0.75	0.104001595578147
0.6875	0.8125	0.0553574803013178
0.5	0.875	0.0402757793222379
0.625	0.875	0.0350151157187461
0.5625	0.9375	0.009066189639321
0.5	1	-0.00676764470143948
0.5	0.875	0.0349277602032378
0.5625	0.9375	0.0101925429670881
0.5625	0.8125	0.0775395429741408
0.5	0.875	0.0395010195186997
0.5	0.8125	0.0801031535345583
0.5	0.8125	0.0800590372060086
0.5	0.75	0.125193045977856
0.53125	0.78125	0.101515928783267
0.5625	0.8125	0.0771909435209065
0.5	0.8125	0.080768815650509
0.53125	0.78125	0.101182157820636
0.625	0.875	0.0340337266156887
0.5	0.875	0.0414766545944561
0.5625	0.8125	0.0758150019193969
0.53125	0.65625	0.187154711978668
0.5625	0.625	0.198383785736152
0.5625	0.65625	0.181208183667774
0.5625	0.6875	0.162495929851782
0.53125	0.65625	0.186966376313
0.5625	0.65625	0.181259709156844
0.5	0.625	0.207652520062566
0.5625	0.625	0.199278881121575
0.53125	0.65625	0.186932633660672
0.59375	0.65625	0.172588779982846
0.5625	0.625	0.198261277199953
0.59375	0.625	0.188558791046261
0.625	0.625	0.176345059378397
0.59375	0.65625	0.172835943589715
0.59375	0.625	0.18845817140107
0.59375	0.65625	0.172883488986505
0.5625	0.6875	0.162668861336833
0.5625	0.65625	0.181191261878124
0.5625	0.625	0.198162183929076
0.59375	0.65625	0.172679247142212
0.5625	0.65625	0.181270064257435
0.53125	0.6875	0.167324045276011
0.53125	0.71875	0.146298014723379
0.515625	0.703125	0.158188767424543
0.5	0.6875	0.169164047719157
0.53125	0.6875	0.167443373222632
0.515625	0.703125	0.158146450239652
0.5625	0.6875	0.16275234540566
0.53125	0.71875	0.146578310652405
0.53125	0.6875	0.167356429853464
0.5	0.71875	0.147973549637921
0.53125	0.71875	0.146423720065476
0.515625	0.734375	0.136260367190716
0.5	0.75	0.125314308424988
0.5	0.71875	0.147822598685778
0.515625	0.734375	0.136290624800275
0.5	0.71875	0.147867676032679
0.5	0.6875	0.169040933115049
0.515625	0.703125	0.158181698027944
0.53125	0.71875	0.146412891653087
0.5	0.71875	0.147987391185267
0.515625	0.703125	0.158145905238436
0.5	0.6875	0.169695241831987
0.5	0.625	0.207129948786659
0.53125	0.65625	0.187045933185952
0.53125	0.65625	0.18681126689184
0.5625	0.6875	0.16263997523665
0.53125	0.6875	0.167396754838161
0.5	0.6875	0.169488500957627
0.53125	0.65625	0.186924456448662
0.53125	0.6875	0.167357987702484
0.53125	0.59375	0.219736011580226
0.5	0.5625	0.235994835446037
0.53125	0.5625	0.232170751220808
0.5625	0.5625	0.224714414303555
0.53125	0.59375	0.21997622609497
0.53125	0.5625	0.232059845082893
0.5	0.625	0.207491640965633
0.5	0.5625	0.236335361216903
0.53125	0.59375	0.219931471442955
0.515625	0.546875	0.239551797281188
0.5	0.53125	0.245296559818736
0.515625	0.53125	0.24378725116071
0.53125	0.53125	0.241111940638645
0.515625	0.546875	0.239611387949151
0.515625	0.53125	0.243758821957549
0.5	0.5625	0.235624796011098
0.5	0.53125	0.245439695634737
0.515625	0.546875	0.239601427316418
0.5078125	0.5234375	0.246382305042288
0.5	0.515625	0.248407531519758
0.5078125	0.515625	0.247814548373066
0.515625	0.515625	0.246857079055713
0.5078125	0.5234375	0.246395899707825
0.5078125	0.515625	0.247807819373266
0.5	0.53125	0.245169129582881
0.5	0.515625	0.248459423626718
0.5078125	0.5234375	0.246394151985322
0.50390625	0.51171875	0.248732497713397
0.5	0.5078125	0.249457926843193
0.50390625	0.5078125	0.249223123245059
0.505859375	0.509765625	0.248818213565508
0.50390625	0.5078125	0.249216203161109
0.505859375	0.5078125	0.249049050477926
0.5078125	0.5078125	0.248854759291933
0.505859375	0.509765625	0.248819347466899
0.505859375	0.5078125	0.249048553374376
0.50390625	0.51171875	0.248721742159978
0.50390625	0.5078125	0.24922100737935
0.505859375	0.509765625	0.248819112894721
0.5	0.515625	0.248365202890081
0.5	0.5078125	0.249475887776271
0.50390625	0.51171875	0.248734785894759
0.501953125	0.505859375	0.249554187997878
0.5	0.50390625	0.249818576084661
0.501953125	0.50390625	0.249724823236434
0.5029296875	0.5048828125	0.249580028826687
0.501953125	0.50390625	0.249723164257429
0.5029296875	0.50390625	0.249661773356874
0.50390625	0.50390625	0.24959146279595
0.5029296875	0.5048828125	0.249580160026054
0.5029296875	0.50390625	0.249661725867052
0.501953125	0.505859375	0.249550219863254
0.501953125	0.50390625	0.249724836709013
0.5029296875	0.5048828125	0.249580134067403
0.5	0.5078125	0.249444330096948
0.5	0.50390625	0.2498253517092
0.501953125	0.505859375	0.249553962459429
0.5	0.501953125	0.249948338995051
0.501953125	0.501953125	0.249858859684398
0.5009765625	0.5029296875	0.249845105346972
0.5	0.50390625	0.249814727686167
0.5	0.501953125	0.249948691286818
0.5009765625	0.5029296875	0.249844832477974
0.5	0.501953125	0.249948758506489
0.5	0.5	0.250042400959854
0.5009765625	0.5009765625	0.249957197203679
0.501953125	0.501953125	0.249858488297145
0.5	0.501953125	0.249948641145203
0.5009765625	0.5009765625	0.249957339595912
0.501953125	0.5029296875	0.249794806375962
0.5029296875	0.5029296875	0.24973430421934
0.50244140625	0.50341796875	0.24973050524627
0.501953125	0.50390625	0.249722101072343
0.501953125	0.5029296875	0.24979474056265
0.50244140625	0.50341796875	0.249730489988886
0.501953125	0.5029296875	0.24979486461541
0.501953125	0.501953125	0.24985586656714
0.50244140625	0.50244140625	0.249797456293204
0.5029296875	0.5029296875	0.249734261721782
0.501953125	0.5029296875	0.249794856868433
0.50244140625	0.50244140625	0.249797460333433
0.5029296875	0.50390625	0.249661855036809
0.5029296875	0.5029296875	0.249734182116275
0.50341796875	0.50341796875	0.249664300291953
0.50390625	0.50390625	0.24959025936456
0.5029296875	0.50390625	0.249661873392563
0.50341796875	0.50341796875	0.249664269853721
0.5029296875	0.50390625	0.249661824460161
0.501953125	0.50390625	0.249722143662155
0.50244140625	0.50341796875	0.249730461971419
0.5029296875	0.5029296875	0.249734251301619
0.5029296875	0.50390625	0.249661789902974
0.50244140625	0.50341796875	0.249730508013066
0.501953125	0.50390625	0.249725110223511
0.5	0.50390625	0.249814443707188
0.5009765625	0.5029296875	0.249845039416333
0.5009765625	0.5029296875	0.249845093827298
0.501953125	0.501953125	0.24985706475455
0.501953125	0.5029296875	0.249794748941754
0.501953125	0.50390625	0.249723209463231
0.5009765625	0.5029296875	0.24984507401557
0.501953125	0.5029296875	0.249794694719902
0.505859375	0.505859375	0.249255758885317
0.50390625	0.5078125	0.249217106659424
0.50390625	0.505859375	0.249419754339301
0.50390625	0.50390625	0.249596003601199
0.505859375	0.505859375	0.249254686532816
0.50390625	0.505859375	0.249420334826675
0.505859375	0.505859375	0.249253930752584
0.5078125	0.5078125	0.248853508435966
0.505859375	0.5078125	0.249049103419526
0.50390625	0.5078125	0.249217475669431
0.505859375	0.505859375	0.249255362195588
0.505859375	0.5078125	0.249048760839399
0.50390625	0.5078125	0.249224226643107
0.5	0.5078125	0.249445423104386
0.501953125	0.505859375	0.249553121928683
0.50390625	0.505859375	0.249420279194004
0.501953125	0.505859375	0.24955060113887
0.5029296875	0.5048828125	0.249579891371847
0.50390625	0.50390625	0.249593210824388
0.50390625	0.505859375	0.249419923284435
0.5029296875	0.5048828125	0.249580125417288
0.50390625	0.5078125	0.249216294395112
0.501953125	0.505859375	0.249553858182476
0.50390625	0.505859375	0.24942015927785
0.51171875	0.51171875	0.247920194893063
0.5078125	0.515625	0.247794507574857
0.5078125	0.51171875	0.24837250178411
0.5078125	0.5078125	0.248868001403793
0.51171875	0.51171875	0.247915293254875
0.5078125	0.51171875	0.248374738002074
0.515625	0.515625	0.246804145292372
0.5078125	0.515625	0.247817862781064
0.51171875	0.51171875	0.247916144318124
0.5078125	0.515625	0.247816064195339
0.5	0.515625	0.248371846655765
0.50390625	0.51171875	0.248730623697291
0.5078125	0.51171875	0.248373999150527
0.50390625	0.51171875	0.248723229186194
0.505859375	0.509765625	0.248818349503642
0.5078125	0.5078125	0.248860386640998
0.5078125	0.51171875	0.24837289507973
0.505859375	0.509765625	0.248818914448336
0.5078125	0.515625	0.247790189041844
0.50390625	0.51171875	0.248731955496428
0.5078125	0.51171875	0.248374450467401
0.515625	0.515625	0.246995986244701
0.53125	0.53125	0.241038360902837
0.515625	0.53125	0.243795422944501
0.515625	0.53125	0.24378828798187
0.5	0.53125	0.245195486799527
0.5078125	0.5234375	0.246378698005358
0.515625	0.515625	0.246920752450703
0.515625	0.53125	0.243766991721736
0.5078125	0.5234375	0.24639144964664
0.53125	0.53125	0.241480922527533
0.5625	0.5625	0.224424501976677
0.53125	0.5625	0.232200631348274
0.53125	0.5625	0.232165861130955
0.5	0.5625	0.235725643699348
0.515625	0.546875	0.239544360117109
0.53125	0.53125	0.2413051402001
0.53125	0.5625	0.232086544843408
0.515625	0.546875	0.239591047691935
0.5625	0.625	0.199106177185205
0.5625	0.5625	0.224836452766663
0.59375	0.59375	0.202368461586177
0.59375	0.59375	0.20215737010684
0.625	0.625	0.176084555954877
0.59375	0.625	0.188563519232646
0.5625	0.625	0.198542687158139
0.59375	0.59375	0.202454764387905
0.59375	0.625	0.188483904396368
0.5625	0.625	0.199045174383716
0.5	0.625	0.207893655476776
0.53125	0.59375	0.219723277300811
0.5625	0.5625	0.2252601597301
0.5625	0.625	0.198731115065011
0.53125	0.59375	0.219904772835115
0.6875	0.6875	0.119073015480246
0.625	0.75	0.107776031057774
0.625	0.6875	0.143841622069414
0.625	0.625	0.176443998128219
0.6875	0.6875	0.117433403268408
0.625	0.6875	0.144587507632607
0.75	0.75	0.0627041943931435
0.625	0.75	0.109079907543777
0.6875	0.6875	0.117590292721117
0.5625	0.75	0.120590376123876
0.5625	0.6875	0.162535789886684
0.59375	0.71875	0.134914932375222
0.625	0.75	0.106490550633542
0.5625	0.75	0.120942803955776
0.59375	0.71875	0.134685257282293
0.53125	0.71875	0.146295709595367
0.5625	0.75	0.120273736481324
0.53125	0.75	0.124011676776861
0.53125	0.75	0.124042813949816
0.5	0.75	0.125455699865189
0.515625	0.734375	0.136225505166277
0.53125	0.71875	0.1462691655659
0.53125	0.75	0.123897688180605
0.515625	0.734375	0.136291156494002
0.5625	0.6875	0.16286737210521
0.5625	0.75	0.120273603249706
0.53125	0.71875	0.14659682727243
0.625	0.6875	0.144334702847067
0.5625	0.6875	0.163338852936772
0.59375	0.65625	0.172615418595596
0.625	0.625	0.176751949190725
0.625	0.6875	0.144142654719781
0.59375	0.65625	0.17270238966131
0.625	0.6875	0.144337517107157
0.625	0.75	0.106137420427113
0.59375	0.71875	0.134840481870493
0.5625	0.6875	0.162928603961773
0.625	0.6875	0.144731280003271
0.59375	0.71875	0.134820137095261
0.8125	0.9375	0.00163586767863896
0.75	0.875	0.018710291192163
0.8125	0.875	0.0123231595591083
0.875	0.875	0.00611854304059885
0.8125	0.9375	0.00327377669352188
0.8125	0.875	0.0117321129037094
0.8125	0.9375	0.00332179365710937
0.75	1	-0.00115901748163164
0.75	0.9375	0.00485040713988572
0.75	0.875	0.0180955155720701
0.8125	0.9375	0.00218144676682119
0.75	0.9375	0.00535884808146126
0.75	0.875	0.0202177508157965
0.75	0.75	0.0610525339373735
0.8125	0.8125	0.0249880952430352
0.8125	0.8125	0.0237882006528698
0.875	0.875	0.00440536624905621
0.8125	0.875	0.0123846298055348
0.75	0.875	0.0207220219975867
0.8125	0.8125	0.0258689944771351
0.8125	0.875	0.0117470506929071
0.9375	0.9375	0.000291455969738316
0.875	1	-0.00018922703085253
0.875	0.9375	0.00113272546635058
0.875	0.875	0.00477985861620147
0.9375	0.9375	-0.000444174419397821
0.875	0.9375	0.00138652618466983
1	1	-6.50973475552132e-05
0.875	1	1.12247609610775e-05
0.9375	0.9375	0.000131648364740603
0.8125	0.9375	0.00210647356776026
0.875	1	-0.000404410597972371
0.8125	1	-0.000257659229660939
0.75	1	-0.000245794857114444
0.8125	0.9375	0.00255173088119188
0.8125	1	-0.000406094856081578
0.8125	0.9375	0.0036033350107614
0.875	0.875	0.00590173698281732
0.875	0.9375	0.00103156094072321
0.875	1	-0.000799138885506253
0.8125	0.9375	0.00259750653618189
0.875	0.9375	0.00134710677988462
0.625	1	-0.00521557492546341
0.625	0.875	0.028916757325466
0.6875	0.9375	0.00702334688578085
0.75	1	-0.000933373497768513
0.625	1	-0.000612386222664256
0.6875	0.9375	0.00559569410660293
0.625	1	-0.00116010109985055
0.5	1	-0.00102493039289828
0.5625	0.9375	0.00794558955700065
0.625	0.875	0.0301898687311506
0.625	1	-0.00631551908995507
0.5625	0.9375	0.0103536185964662
0.6875	0.8125	0.0533538729865069
0.75	0.875	0.0187220456278928
0.6875	0.875	0.0276724901849516
0.625	0.875	0.0350006858840607
0.6875	0.8125	0.0554000900345661
0.6875	0.875	0.0270431310148558
0.75	0.75	0.064320124392775
0.75	0.875	0.0171393382318637
0.6875	0.8125	0.0551969905709513
0.6875	0.9375	0.00804653662408194
0.75	0.875	0.0196509098358407
0.75	0.9375	0.00486000952764113
0.75	1	-0.00205088941674866
0.6875	0.9375	0.0067003639933399
0.75	0.9375	0.00515866374506447
0.6875	0.9375	0.00548637143632544
0.625	0.875	0.0331109958913923
0.6875	0.875	0.0274806165568534
0.75	0.875	0.0205135166263416
0.6875	0.9375	0.00711614150958198
0.6875	0.875	0.0268960380453995
0.25	0.875	0.0275360240510746
0.375	0.875	0.0352238570839576
0.3125	0.9375	0.00724252787285724
0.25	1	-0.00516012322194838
0.25	0.875	0.0239769468284514
0.3125	0.9375	0.00838718413753843
0.25	0.75	0.0860715479312153
0.375	0.875	0.0381726859075092
0.25	0.875	0.0254051590430639
0.375	1	-0.00654172907696424
0.375	0.875	0.0317865086640481
0.4375	0.9375	0.0104346533933196
0.5	1	-0.00105965729791358
0.375	1	-0.00116211587582469
0.4375	0.9375	0.00806484126755138
0.375	1	-0.000791822063639339
0.25	1	-0.00099758780171817
0.3125	0.9375	0.00646138237822956
0.375	0.875	0.0309227507935507
0.375	1	-0.00579841463608991
0.3125	0.9375	0.00816213834768171
0.125	0.875	0.0143083770064013
0.25	1	-0.00145101970809949
0.125	1	-0.00214071011673034
0	1	-0.00212062116854088
0.125	0.875	0.0125008458808691
0.125	1	-0.0015347330799035
0.25	0.875	0.0276637926868473
0.125	0.875	0.0168961895391009
0.1875	0.8125	0.0445325934588444
0.25	0.75	0.083209813499027
0.25	0.875	0.0265689061641948
0.1875	0.8125	0.0449734414554987
0.25	1	-0.00574152128788438
0.125	0.875	0.0180303582910653
0.25	0.875	0.024432126905031
0.375	0.75	0.112940041495461
0.375	0.625	0.188298304159574
0.4375	0.6875	0.165142880824422
0.4375	0.75	0.121776089770645
0.4375	0.6875	0.164530116510519
0.46875	0.71875	0.146830125304425
0.5	0.75	0.126035852279548
0.4375	0.75	0.122078312077791
0.46875	0.71875	0.146705232091491
0.375	0.75	0.112289437859256
0.4375	0.6875	0.164372300774863
0.4375	0.75	0.122078934342192
0.25	0.75	0.0836475880812838
0.375	0.625	0.18636617288014
0.375	0.75	0.114019814921752
0.4375	0.625	0.201821086906463
0.4375	0.5625	0.229935670589877
0.46875	0.59375	0.221551990944043
0.5	0.625	0.207686795029718
0.4375	0.625	0.201984648623259
0.46875	0.59375	0.221436875943505
0.375	0.625	0.186326640830829
0.4375	0.5625	0.23039347883853
0.4375	0.625	0.201948704891402
0.46875	0.5625	0.234299897328637
0.46875	0.53125	0.243900400362515
0.484375	0.546875	0.240743118736842
0.5	0.5625	0.235688141696557
0.46875	0.5625	0.234352846572149
0.484375	0.546875	0.240710100438366
0.4375	0.5625	0.229224658424062
0.46875	0.53125	0.244158046475944
0.46875	0.5625	0.234340779386392
0.484375	0.53125	0.245029470754544
0.484375	0.515625	0.248243258659122
0.4921875	0.5234375	0.247019795079331
0.5	0.53125	0.245187142191104
0.484375	0.53125	0.245041730561857
0.4921875	0.5234375	0.24701230798956
0.46875	0.53125	0.243662985687679
0.484375	0.515625	0.248339588951556
0.484375	0.53125	0.245040104674517
0.5	0.515625	0.248500345910716
0.484375	0.515625	0.248243930611583
0.4921875	0.5078125	0.249573336166885
0.5	0.5078125	0.249481698356454
0.4921875	0.5078125	0.249531744648911
0.49609375	0.50390625	0.249914898069694
0.5	0.50390625	0.249823674897307
0.49609375	0.50390625	0.249901589050358
0.498046875	0.501953125	0.250007020528443
0.498046875	0.501953125	0.250007065363239
0.5	0.5	0.250046759536924
0.5	0.501953125	0.249948111072251
0.5	0.50390625	0.249818282151593
0.498046875	0.501953125	0.250006415718458
0.5	0.501953125	0.249948434973778
0.5	0.5078125	0.249459159896554
0.49609375	0.50390625	0.249915430639608
0.5	0.50390625	0.249823856437148
0.5	0.515625	0.248413390856875
0.4921875	0.5078125	0.24958344796114
0.5	0.5078125	0.249475972880201
0.5	0.515625	0.248460242324925
0.5	0.53125	0.245166793053531
0.4921875	0.5234375	0.247024834019073
0.484375	0.515625	0.248255969676982
0.5	0.515625	0.248484342728413
0.4921875	0.5234375	0.247021128754892
0.5	0.53125	0.245456277062456
0.5	0.5625	0.235604634370833
0.484375	0.546875	0.240761367872591
0.484375	0.546875	0.240757881559268
0.46875	0.53125	0.2436985449384
0.484375	0.53125	0.245016532315059
0.5	0.53125	0.245300938745641
0.484375	0.546875	0.24073239547619
0.484375	0.53125	0.245036220018164
0.5	0.5625	0.236417875867821
0.5	0.625	0.20739374632551
0.46875	0.59375	0.221635215313644
0.46875	0.59375	0.221620524957871
0.4375	0.5625	0.229366319871907
0.46875	0.5625	0.23424907419262
0.5	0.5625	0.236030188154738
0.46875	0.59375	0.221531513643514
0.46875	0.5625	0.234324673764764
0.4375	0.6875	0.165723423888012
0.5	0.625	0.208061651070522
0.5	0.6875	0.1697481897166
0.46875	0.71875	0.146914947552907
0.5	0.6875	0.169239810714085
0.5	0.71875	0.147889679427925
0.5	0.75	0.125491947770924
0.46875	0.71875	0.146927783581254
0.5	0.71875	0.14785809691467
0.4375	0.6875	0.164874262113481
0.5	0.6875	0.16983494622445
0.46875	0.71875	0.146823904343483
0.4375	0.6875	0.16577488135462
0.375	0.625	0.187008815630367
0.4375	0.625	0.201541234669892
0.5	0.625	0.208528249057381
0.4375	0.6875	0.165357146168028
0.4375	0.625	0.201900052930394
0.4375	0.8125	0.0774308486698279
0.5	0.875	0.0405294528054687
0.4375	0.875	0.0389737247425073
0.375	0.875	0.0356891599607894
0.4375	0.8125	0.0767712006758556
0.4375	0.875	0.0391484667843246
0.4375	0.8125	0.0785247351154835
0.5	0.75	0.125136214177983
0.5	0.8125	0.0803769226633478
0.5	0.875	0.0394162621519777
0.4375	0.8125	0.0786088433156977
0.5	0.8125	0.0800933251703592
0.5	0.875	0.0349915135212604
0.5	1	-0.00682858556493865
0.4375	0.9375	0.0103596849559224
0.4375	0.9375	0.00940062953901534
0.375	0.875	0.0362137373298234
0.4375	0.875	0.0387046012488397
0.5	0.875	0.0399507860886368
0.4375	0.9375	0.00892892343237003
0.4375	0.875	0.0388964691194379
0.375	0.875	0.0363083474499568
0.25	0.75	0.087934957526535
0.375	0.75	0.110961980730691
0.4375	0.8125	0.0784800470950197
0.375	0.75	0.113081661265916
0.4375	0.75	0.121577674049761
0.5	0.75	0.126007895377596
0.4375	0.8125	0.0777539333607537
0.4375	0.75	0.121944352198038
0.375	0.875	0.033646619322786
0.375	0.75	0.111929267016687
0.4375	0.8125	0.078382970541893
0.125	0.625	0.0949408679062925
0.25	0.5	0.17329535216587
0.25	0.625	0.142697041500523
0.25	0.625	0.141539374993245
0.25	0.75	0.0869478657481233
0.1875	0.6875	0.0960622573314174
0.125	0.625	0.0965714581306299
0.25	0.625	0.139827559344165
0.1875	0.6875	0.0965792116093459
0.125	0.625	0.100198242940344
0	0.5	0.0729056270759621
0.125	0.5	0.116922833649458
0.25	0.5	0.169526966846461
0.125	0.625	0.0983299896481407
0.125	0.5	0.117788038889214
0.3125	0.5625	0.186713962559864
0.375	0.5	0.224486821417503
0.375	0.5625	0.211006032249257
0.375	0.625	0.187342055838117
0.3125	0.5625	0.187277364451648
0.375	0.5625	0.21068983189803
0.25	0.5	0.170908486721147
0.375	0.5	0.223938646460635
0.3125	0.5625	0.187665374319635
0.40625	0.53125	0.229256433645492
0.4375	0.5	0.242860833184064
0.4375	0.53125	0.237884561849174
0.4375	0.5625	0.229406195551614
0.40625	0.53125	0.229342985283697
0.4375	0.53125	0.237826142297312
0.375	0.5	0.223186153524894
0.4375	0.5	0.243042782590297
0.40625	0.53125	0.229436120631064
0.46875	0.5	0.248683995623675
0.46875	0.53125	0.243979896891384
0.453125	0.515625	0.244060324956999
0.4375	0.5	0.242386563623279
0.46875	0.5	0.248526742344784
0.453125	0.515625	0.244089934797189
0.484375	0.515625	0.248406827175899
0.46875	0.5	0.248385111005397
0.484375	0.5	0.249906553235434
0.4921875	0.5078125	0.249578667620398
0.484375	0.5	0.249832460799542
0.4921875	0.5	0.250142953665563
0.49609375	0.50390625	0.249914062035357
0.4921875	0.5	0.250119446185076
0.49609375	0.5	0.250138249794201
0.49609375	0.5	0.250137152942571
0.5	0.5	0.250052698245258
0.498046875	0.501953125	0.250006892818909
0.49609375	0.50390625	0.249903297793461
0.49609375	0.5	0.250138636122986
0.498046875	0.501953125	0.250005969503034
0.4921875	0.5078125	0.249536847651004
0.4921875	0.5	0.25014738739172
0.49609375	0.50390625	0.249911110839737
0.484375	0.515625	0.248256424553459
0.484375	0.5	0.24993113988537
0.4921875	0.5078125	0.24956363974754
0.46875	0.53125	0.243953091867484
0.46875	0.5	0.248718456629357
0.484375	0.515625	0.248342211034841
0.46875	0.53125	0.244100743832864
0.4375	0.5625	0.229278886155057
0.4375	0.53125	0.237917810216502
0.4375	0.53125	0.237954743435058
0.4375	0.5	0.24251618338258
0.453125	0.515625	0.244023713973855
0.46875	0.53125	0.243849240207388
0.4375	0.53125	0.237841607579944
0.453125	0.515625	0.244080672958162
0.4375	0.5625	0.230075099692577
0.375	0.625	0.186649213217608
0.375	0.5625	0.211129245456414
0.375	0.5625	0.211266928712136
0.375	0.5	0.223759283151742
0.40625	0.53125	0.229145107704341
0.4375	0.5625	0.229702567034311
0.375	0.5625	0.21075009995511
0.40625	0.53125	0.229389730372912
0.375	0.625	0.185150378365574
0.25	0.75	0.0848099689235229
0.25	0.625	0.142839097356304
0.25	0.625	0.143227610028692
0.25	0.5	0.173403546015212
0.3125	0.5625	0.186376943755378
0.375	0.625	0.18723441029286
0.25	0.625	0.140916055486593
0.3125	0.5625	0.187400162915694
0.125	0.75	0.0561442479459459
0.125	0.875	0.0177471191342452
0.0625	0.8125	0.0287168133479135
0	0.75	0.0358170832657713
0.125	0.75	0.0562393090566914
0.0625	0.8125	0.0287599527908424
0.125	0.75	0.0581603890407906
0.25	0.75	0.0836931225686587
0.1875	0.8125	0.0449591344753651
0.125	0.875	0.0160593660586791
0.125	0.75	0.0578744739069385
0.1875	0.8125	0.0449747964124594
0.125	0.875	0.0151915336238319
0	1	-0.00447291746347289
0	0.875	0.0103886218555072
0	0.875	0.00947277242737679
0	0.75	0.0358445049895905
0.0625	0.8125	0.0287611927246163
0.125	0.875	0.0183995404447401
0	0.875	0.00993339563010279
0.0625	0.8125	0.0285186585490421
0	0.625	0.0599604662385946
0.125	0.625	0.0948806279303947
0.0625	0.6875	0.0627658557080836
0	0.75	0.0353378551656467
0	0.625	0.0613704613703675
0.0625	0.6875	0.0622005642766409
0	0.5	0.0759033785008064
0.125	0.625	0.0969866979139006
0	0.625	0.0598797662076054
0.125	0.75	0.0574410386536538
0.125	0.625	0.0981044904731712
0.1875	0.6875	0.0958623823192233
0.25	0.75	0.0857316528390262
0.125	0.75	0.0563537954225426
0.1875	0.6875	0.0962569229792775
0.125	0.75	0.0578955361340858
0	0.75	0.0343396259861825
0.0625	0.6875	0.0625803027128125
0.125	0.625	0.0965011583549797
0.125	0.75	0.05905658446938
0.0625	0.6875	0.0622883307657299
0.125	0.375	0.112502385818158
0	0.25	0.0458464011689484
0.125	0.25	0.0857253884355982
0.25	0.25	0.130463424992769
0.125	0.375	0.115007697215019
0.125	0.25	0.0854124628622551
0	0.375	0.0671451866441675
0.125	0.375	0.110972841680602
0.0625	0.4375	0.0940694607755814
0	0.5	0.0741689862867386
0	0.375	0.0694510937762802
0.0625	0.4375	0.0931744644535398
0	0.25	0.0484011570492675
0.125	0.375	0.109823210518038
0	0.375	0.0684886933711602
0.0625	0.1875	0.04884444888475
0	0.125	0.0192585055959946
0.0625	0.125	0.0327949391474544
0.125	0.125	0.0492330203085359
0.0625	0.1875	0.0494705947143898
0.0625	0.125	0.0326666204176044
0	0.25	0.0486941162103176
0	0.125	0.0196469346300373
0.0625	0.1875	0.0488415072520283
0.03125	0.09375	0.0183875900716064
0	0.0625	0.0072122322415446
0.03125	0.0625	0.0118667421162408
0.0625	0.0625	0.0177686810168029
0.03125	0.09375	0.0185580575578508
0.03125	0.0625	0.0118267587000481
0	0.125	0.0202121458233185
0	0.0625	0.0071249498732394
0.03125	0.09375	0.018429432431227
0.015625	0.046875	0.00661992197471322
0	0.03125	0.00259718520451371
0.015625	0.03125	0.00421509730963684
0.03125	0.03125	0.00630223526512233
0.015625	0.046875	0.00667281022454694
0.015625	0.03125	0.00420179774060785
0	0.0625	0.00753234040753935
0	0.03125	0.00253360061279389
0.015625	0.046875	0.00663880819831914
0.015625	0.015625	0.00214469880272133
0	0.03125	0.00266630385439435
0	0.015625	0.00089421123685581
0	0	-0.000264805734796464
0.015625	0.015625	0.00204767782232543
0	0.015625	0.000906860848750996
0.015625	0.015625	0.00212404693912627
0.03125	0.03125	0.00625695395790386
0.015625	0.03125	0.00420937998044194
0	0.03125	0.00265149903658389
0.015625	0.015625	0.0021660788123677
0.015625	0.03125	0.00418947752270386
0.03125	0.03125	0.00601974955934489
0.0625	0.0625	0.0176229367372712
0.03125	0.0625	0.0118484868731544
0.03125	0.0625	0.0117643000364545
0	0.0625	0.00748733537299555
0.015625	0.046875	0.00667006165069027
0.03125	0.03125	0.00624713791950772
0.03125	0.0625	0.0118047632162072
0.015625	0.046875	0.00664459692216241
0.0625	0.0625	0.0171177098739962
0.125	0.125	0.0486726497172349
0.0625	0.125	0.0327408539485485
0.0625	0.125	0.0324094097044417
0	0.125	0.0199974594187191
0.03125	0.09375	0.0185538526905627
0.0625	0.0625	0.017694487934114
0.0625	0.125	0.0325944408903802
0.03125	0.09375	0.0184554383689233
0.125	0.125	0.0484301878693107
0.25	0.25	0.127669748185139
0.125	0.25	0.0856880737691035
0.125	0.25	0.0839676567216456
0	0.25	0.0474192491838957
0.0625	0.1875	0.0494616876389307
0.125	0.125	0.0496312275327987
0.125	0.25	0.0851031610180757
0.0625	0.1875	0.049010154285795
0.25	0.375	0.163359220595319
0.375	0.375	0.210212186061966
0.3125	0.4375	0.198606910011042
0.25	0.5	0.173209860025523
0.25	0.375	0.165083695228781
0.3125	0.4375	0.197726952865866
0.25	0.25	0.129989494841984
0.375	0.375	0.209504772980037
0.25	0.375	0.164640216137403
0.375	0.4375	0.22142528743521
0.4375	0.4375	0.238912124059646
0.40625	0.46875	0.234253396544109
0.375	0.5	0.223786425590549
0.375	0.4375	0.221815223353363
0.40625	0.46875	0.234051618936047
0.375	0.375	0.208790937078563
0.4375	0.4375	0.239056519969241
0.375	0.4375	0.221829055735983
0.46875	0.46875	0.24812888882454
0.4375	0.5	0.243031970379128
0.4375	0.46875	0.242257608751588
0.4375	0.4375	0.23822827312493
0.46875	0.46875	0.247792996193244
0.4375	0.46875	0.242323399909378
0.46875	0.5	0.248731165424723
0.46875	0.46875	0.247655568874123
0.484375	0.484375	0.249982590628563
0.484375	0.5	0.249933819897153
0.484375	0.484375	0.249873804376962
0.4921875	0.4921875	0.25030176458317
0.4921875	0.5	0.250148144059131
0.4921875	0.4921875	0.2502666022417
0.49609375	0.49609375	0.25025185120045
0.49609375	0.49609375	0.250251913391451
0.5	0.5	0.250061617106378
0.49609375	0.5	0.250138871024826
0.4921875	0.5	0.250122827049096
0.49609375	0.49609375	0.250256291471452
0.49609375	0.5	0.250136549702197
0.484375	0.5	0.24984256194733
0.4921875	0.4921875	0.250320762138887
0.4921875	0.5	0.250137686354114
0.46875	0.5	0.248416207498507
0.484375	0.484375	0.250061840727754
0.484375	0.5	0.249891062854802
0.4375	0.5	0.242894895242206
0.46875	0.46875	0.248279916005281
0.46875	0.5	0.248559412702925
0.4375	0.5	0.242947788627575
0.375	0.5	0.223268735884815
0.40625	0.46875	0.234308251605722
0.40625	0.46875	0.234308760882874
0.4375	0.4375	0.238498455596838
0.4375	0.46875	0.24218596231862
0.4375	0.5	0.242763501746139
0.40625	0.46875	0.234084706416189
0.4375	0.46875	0.242299688811978
0.375	0.5	0.223891825217949
0.25	0.5	0.170897395192762
0.3125	0.4375	0.198807039664978
0.3125	0.4375	0.19865561084816
0.375	0.375	0.209685009652735
0.375	0.4375	0.221329097465626
0.375	0.5	0.224318648842561
0.3125	0.4375	0.197962021576402
0.375	0.4375	0.221724064619015
0.125	0.5	0.118771559372755
0.125	0.375	0.113473620669266
0.1875	0.4375	0.143265325312324
0.25	0.5	0.169840549077236
0.125	0.5	0.11621495260229
0.1875	0.4375	0.144315059909481
0.125	0.5	0.115984286320116
0	0.5	0.0718142406890419
0.0625	0.4375	0.0941154832801016
0.125	0.375	0.113573639972987
0.125	0.5	0.118679797346567
0.0625	0.4375	0.0933628183780215
0.125	0.375	0.113177820223655
0.25	0.25	0.13224794895228
0.25	0.375	0.163071183284685
0.25	0.375	0.165521477781014
0.25	0.5	0.172724856155673
0.1875	0.4375	0.143602018671472
0.125	0.375	0.111172002249561
0.25	0.375	0.162991505950203
0.1875	0.4375	0.14424704890582
0.5	-1	-0.000601200202726773
0.5	-0.5	0.0016164513772038
0.25	-0.75	-0.000325810809235455
0	-1	3.41775115668829e-05
0.5	-1	-9.01865857479931e-06
0.25	-0.75	-0.000186670174349006
0.5	-1	-1.02320546834031e-05
1	-1	2.90999604818603e-05
0.75	-0.75	-0.000160402778026964
0.5	-0.5	0.00163604743706856
0.5	-1	-0.000615870558953244
0.75	-0.75	-0.000275471216299057
0.75	-0.75	-0.000204225729845493
1	-0.5	-0.000118964334205211
0.75	-0.5	0.00108475887474714
0.5	-0.5	0.00326606554866145
0.75	-0.75	-0.00105287601422834
0.75	-0.5	0.0016222323041889
1	-1	1.21170093381157e-05
1	-0.5	-3.17126348713743e-06
0.75	-0.75	-0.000133234931649102
1	-0.25	-0.00118572318650374
0.75	-0.25	0.00824144428906768
0.875	-0.375	0.00080550517856081
1	-0.5	-0.00021476044295007
1	-0.25	-3.46477326054684e-05
0.875	-0.375	0.000845596360584242
1	-0.25	-0.000905413964277476
1	0	-0.000308306203035262
0.875	-0.125	0.00434777599193495
0.75	-0.25	0.009966258361712
1	-0.25	-0.00275565088928903
0.875	-0.125	0.00560025651168476
0.75	-0.25	0.0101866517680249
0.5	-0.5	0.00466951643634858
0.75	-0.5	0.000755395780225982
0.75	-0.5	0.00153968908686154
1	-0.5	-0.000580976780938237
0.875	-0.375	0.00108477014474531
0.75	-0.25	0.00845874893055957
0.75	-0.5	0.00130008005570804
0.875	-0.375	0.000826128656275506
0.5	-0.25	0.0234407445194628
0.75	-0.25	0.00995637378926643
0.625	-0.125	0.0332505105775914
0.5	0	0.0685023091994507
0.5	-0.25	0.0185545968929531
0.625	-0.125	0.0352014981244744
0.5	-0.5	0.00210427835248997
0.75	-0.25	0.0127730247058793
0.5	-0.25	0.0204759772215461
0.875	-0.125	0.00357652429396756
0.75	0	0.0329632859003193
0.75	-0.125	0.0202019611294921
0.75	-0.25	0.0105720723600139
0.875	-0.125	0.00631782004453199
0.75	-0.125	0.0193408772096531
0.875	-0.125	0.00607745372367924
1	0	-0.00209202381555392
0.875	0	0.00960298092248107
0.75	0	0.0328659927172422
0.875	-0.125	0.00372784038311463
0.875	0	0.0109396906708769
0.625	-0.125	0.0347130626049202
0.75	0	0.0377451242660725
0.625	0	0.0595010997086605
0.5	0	0.0735119890074288
0.625	-0.125	0.0323186546670097
0.625	0	0.0606789777749117
0.625	-0.125	0.0334824522972449
0.75	-0.25	0.00847052501698782
0.75	-0.125	0.0203829301472994
0.75	0	0.0364050825364267
0.625	-0.125	0.0360861236422098
0.75	-0.125	0.0194543369333736
0.375	-0.125	0.0391340224839511
0.25	0	0.0476558903676843
0.25	-0.125	0.0234215494020308
0.25	-0.25	0.00907786980191392
0.375	-0.125	0.0370565458727191
0.25	-0.125	0.0243174977012635
0.375	-0.125	0.0359089295342914
0.5	0	0.0745009364824639
0.375	0	0.0684160920154174
0.25	0	0.0500604680206972
0.375	-0.125	0.036914290062599
0.375	0	0.0678612546152292
0.1875	-0.0625	0.0235865012762089
0.125	0	0.0201300473948236
0.125	-0.0625	0.0119677221439188
0.125	-0.125	0.00688649203095196
0.1875	-0.0625	0.0226447909675582
0.125	-0.0625	0.0123564597158641
0.25	0	0.0476706494035328
0.125	0	0.0206979261716402
0.1875	-0.0625	0.0228707146421232
0.09375	-0.03125	0.00996218829594258
0.0625	0	0.00750685175001004
0.0625	-0.03125	0.0048276160773332
0.0625	-0.0625	0.00320019438514354
0.09375	-0.03125	0.00965905235629004
0.0625	-0.03125	0.00495754030165008
0.125	0	0.0198898384230722
0.0625	0	0.00746334348271793
0.09375	-0.03125	0.00979166875699282
0.046875	-0.015625	0.00374472061844451
0.03125	0	0.0026950746388876
0.03125	-0.015625	0.001786071737753
0.03125	-0.03125	0.00124679487410228
0.046875	-0.015625	0.00364677836945977
0.03125	-0.015625	0.00182915480360605
0.0625	0	0.00743055154551777
0.03125	0	0.00264233666658758
0.046875	-0.015625	0.00369910106336904
0.015625	0	0.000937484711321338
0.015625	-0.015625	0.000421050699383349
0.0234375	-0.0078125	0.00133490943456309
0.03125	0	0.00267306365442851
0.015625	0	0.000938906635953548
0.0234375	-0.0078125	0.00133742994554591
0.015625	0	0.00085946782272467
0	0	-7.82446738426709e-05
0.0078125	-0.0078125	0.000133417613489574
0.015625	-0.015625	0.000468310574018529
0.015625	0	0.000885536330498207
0.0078125	-0.0078125	0.000132040511669578
0.015625	-0.015625	0.000432771849996982
0.03125	-0.03125	0.00134684204715609
0.03125	-0.015625	0.00178650048160351
0.03125	-0.015625	0.00182152044580122
0.03125	0	0.00267259534721935
0.0234375	-0.0078125	0.00134082591298489
0.015625	-0.015625	0.000406758757043533
0.03125	-0.015625	0.0018113422302744
0.0234375	-0.0078125	0.00134241907902118
0.03125	-0.03125	0.0012238341625949
0.0625	-0.0625	0.00350349327471814
0.0625	-0.03125	0.00482552033669994
0.0625	-0.03125	0.00492496702219677
0.0625	0	0.00741359959813151
0.046875	-0.015625	0.00371433079573886
0.03125	-0.03125	0.0011223224787516
0.0625	-0.03125	0.00491165665707697
0.046875	-0.015625	0.00371370025324317
0.0625	-0.0625	0.00338413015605387
0.125	-0.125	0.00780761926535547
0.125	-0.0625	0.0119380042437077
0.125	-0.0625	0.0121977208626831
0.125	0	0.0197290704731931
0.09375	-0.03125	0.00987482095163964
0.0625	-0.0625	0.0029471622401555
0.125	-0.0625	0.0122756701355143
0.09375	-0.03125	0.00982981481904481
0.125	-0.125	0.00842936790875459
0.25	-0.25	0.0112384024467397
0.25	-0.125	0.0232139985068936
0.25	-0.125	0.0235640493113063
0.25	0	0.0464046429614438
0.1875	-0.0625	0.0233428676147619
0.125	-0.125	0.00678090152580206
0.25	-0.125	0.0245294509759348
0.1875	-0.0625	0.0229272092942971
0.25	-0.25	0.0136965606727704
0.5	-0.5	0.0018007679480102
0.5	-0.25	0.0206954960793317
0.5	-0.25	0.0179036703806014
0.5	0	0.0693199614051002
0.375	-0.125	0.0385951452742737
0.25	-0.25	0.0113439299133501
0.5	-0.25	0.0233393177812177
0.375	-0.125	0.0361019152955301
0.25	-0.5	0.00109610528720487
0.25	-0.25	0.00897512777970665
0.125	-0.375	0.000740104466961837
0	-0.5	-0.000584206612669416
0.25	-0.5	0.00143278070846806
0.125	-0.375	0.00103874258927378
0.5	-0.5	0.00458978342372589
0.25	-0.25	0.01067775577609
0.25	-0.5	0.000565580464632879
0.125	-0.25	0.00317398664810211
0.125	-0.125	0.00690980817498065
0.0625	-0.1875	0.000866026593547405
0	-0.25	-0.000734879539201841
0.125	-0.25	0.00282058442065062
0.0625	-0.1875	0.00116496638931227
0.25	-0.25	0.0117004453207197
0.125	-0.125	0.0081067643957123
0.125	-0.25	0.00248901042550619
0.0625	-0.125	0.00201765073976852
0.0625	-0.0625	0.00322293467166528
0.03125	-0.09375	0.000442667385979494
0	-0.125	-0.00041454836405241
0.0625	-0.125	0.00173740592987311
0.03125	-0.09375	0.000598545369510922
0.125	-0.125	0.00768368863261748
0.0625	-0.0625	0.00356737850305927
0.0625	-0.125	0.001686173320466
0.03125	-0.0625	0.000877541638128926
0.03125	-0.03125	0.00125682072329545
0.015625	-0.046875	0.000176155506665176
0	-0.0625	-0.000174341173181785
0.03125	-0.0625	0.00074980317193936
0.015625	-0.046875	0.00024009948701895
0.0625	-0.0625	0.00340478292038749
0.03125	-0.03125	0.00134245328772125
0.03125	-0.0625	0.000749304999268478
0.015625	-0.03125	0.000332675511851342
0.015625	-0.015625	0.000458914674183691
0.0078125	-0.0234375	6.42295250812717e-05
0	-0.03125	-6.54150412366021e-05
0.015625	-0.03125	0.000283457224629564
0.0078125	-0.0234375	8.8196433682143e-05
0.03125	-0.03125	0.00130392145815154
0.015625	-0.015625	0.000482311556384385
0.015625	-0.03125	0.000286025458439598
0	-0.015625	-0.000106671959953529
0.015625	-0.015625	0.000425721778629299
0.0078125	-0.0078125	0.000157114366677411
0	0	-5.77417267280011e-06
0	-0.015625	-2.92806565017968e-05
0.0078125	-0.0078125	0.000122826160535005
0	-0.015625	-8.75469621172485e-06
0	-0.03125	-1.08459269747873e-05
0.0078125	-0.0234375	6.73967117398073e-05
0.015625	-0.015625	0.000397457015690405
0	-0.015625	-7.95476833836655e-05
0.0078125	-0.0234375	8.20795823858132e-05
0	-0.03125	-2.30153646333744e-05
0	-0.0625	-3.0100144035191e-05
0.015625	-0.046875	0.000182776548557212
0.015625	-0.046875	0.000198043970955302
0.03125	-0.03125	0.0012329228059195
0.015625	-0.03125	0.000314605930239101
0	-0.03125	-8.80581340426176e-05
0.015625	-0.046875	0.000245300946198023
0.015625	-0.03125	0.000296871782730027
0	-0.0625	-5.40193947192556e-05
0	-0.125	-7.76064391094551e-05
0.03125	-0.09375	0.000453689564799599
0.03125	-0.09375	0.000469881956663523
0.0625	-0.0625	0.00318591885218821
0.03125	-0.0625	0.000835864298194078
0	-0.0625	-0.000222131869179775
0.03125	-0.09375	0.000614785951989354
0.03125	-0.0625	0.000778350625570709
0	-0.125	-8.83093534289104e-05
0	-0.25	-0.000167240214224516
0.0625	-0.1875	0.000877961215114236
0.0625	-0.1875	0.000775046542087586
0.125	-0.125	0.00699613848235036
0.0625	-0.125	0.00195371050875716
0	-0.125	-0.000456060381241681
0.0625	-0.1875	0.00122480440046118
0.0625	-0.125	0.00176102067225925
0	-0.25	-3.03366949275284e-05
0	-0.5	-0.000215062354902627
0.125	-0.375	0.000798267197251004
0.125	-0.375	0.000121729908478106
0.25	-0.25	0.00992781728901405
0.125	-0.25	0.00320234905776817
0	-0.25	-0.000538853134669612
0.125	-0.375	0.00123370837432199
0.125	-0.25	0.00267004510720737
0	-0.5	-1.12490902139199e-05
0	-1	2.72202573128844e-05
0.25	-0.75	-0.000170802057716192
0.25	-0.75	-0.00111533884116611
0.5	-0.5	0.00324709317469185
0.25	-0.5	0.00152035753256687
0	-0.5	-0.000128387929334542
0.25	-0.75	-0.000256494303020774
0.25	-0.5	0.000974843585714711


==> data/ExamplePlate3_unif.dat <==
dofMIXED	nE	estMalt	estG	estInf
193	12	0.79474779950884	1.79674493134587	2.00406684082887
735	48	0.535398324252113	0.891826428498648	1.2227103430783
2863	192	0.203111614673381	0.552852678335613	0.527616238430806
11295	768	0.0977480675364737	0.43196453306761	0.367506369857315
44863	3072	0.0610699214023396	0.338374288975428	0.233603519873821
178815	12288	0.0393591060543457	0.235464769997042	0.128744016350849


==> data/ExamplePlateSmooth.dat <==
dofMIXED	nE	errU	errM	estMalt	estG	estInf
67	4	0.251468620358729	6.29112092900902	170.277976873629	4.90342113059654	0
251	16	0.166888399966855	2.60619784940865	33.6776924534427	6.16791462655448	0
967	64	0.0315712626258644	0.674411885119242	9.95219997377344	0.379499085627379	0.350485480844982
3791	256	0.00785621448980113	0.15608858685768	1.30500448798209	0.160557749968407	0.0900559872877499
15007	1024	0.00211129344133605	0.0515548557171576	0.238167705186501	0.0269656424410159	0.0203092046635835
59711	4096	0.000595948721387814	0.0189658517360795	0.048309700586995	0.0194334852088523	0.0104582894566396
238207	16384	0.000131667371754309	0.00447391140138644	0.00927300346247389	0.00717526511855308	0.00267754046965676


==> data/coordinates/coo1109.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
-0.25	0.25
-0.25	0.75
0.25	0.25
0.75	0.25
0.25	0.75
0.75	-0.25
0.25	-0.25
0	0.75
0.75	0
0.5	0.25
0.75	0.75
0.5	0.75
0	0.25
0.25	0.5
0.25	0
0.375	0.375
0.375	0.125
0.625	0.125
0.625	0.375
0.75	0.5
0.375	0.625
0.125	0.625
0.125	0.375
0.875	0.375
0.375	0.875
-0.125	0.125
0.375	0.25
0.125	0.125
0.25	0.125
0.5	0.375
0.625	0.25
0.75	0.375
0.875	0.625
0.625	0.875
0.625	0.625
0.5	0.625
0.375	0.75
0.25	0.625
0.375	0.5
0.25	0.375
0.4375	0.4375
0.4375	0.3125
0.5625	0.3125
0.5625	0.4375
0.625	0.5
0.75	0.625
0.625	0.75
0.4375	0.6875
0.4375	0.5625
0.3125	0.5625
0.125	0.25
0.3125	0.4375
0.6875	0.4375
0	0.125
0.125	0
0.125	-0.125
-0.75	0.25
-0.375	0.125
-0.5	0.25
-0.25	0.5
0.5	0.4375
0.5625	0.375
0.6875	0.5625
0.5625	0.5625
0.5625	0.6875
0.5	0.5625
0.375	0.5625
0.4375	0.5
0.375	0.4375
0.75	-0.75
0.75	-0.5
0.5	-0.25
-0.375	0.375
-0.5	0.75
0.46875	0.46875
0.53125	0.40625
0.53125	0.46875
0.5625	0.5
0.625	0.5625
0.5625	0.625
0.46875	0.53125
0.40625	0.53125
0.40625	0.46875
0.375	-0.375
0.25	-0.5
-0.75	0.75
0.25	-0.75
0.125	-0.375
-0.625	0.125
-0.875	0.125
-0.25	0.125
-0.0625	0.0625
-0.0625	0.1875
-0.125	0.375
-0.375	0.875
-0.625	0.875
-0.75	0.5
0.0625	0.0625
0.1875	0.0625
0.59375	0.53125
0.53125	0.53125
0.53125	0.59375
0.875	0.875
0.75	0.875
0.5	0.53125
0.0625	0.1875
0.5	-0.75
0.875	-0.625
0.875	-0.875
0.875	-0.125
0.25	-0.125
0.375	-0.125
0.125	-0.25
0.125	-0.625
-0.75	0.125
-0.0625	0.125
-0.125	0.25
-0.75	0.875
0.125	0.0625
0.875	0.75
0.53125	0.5
0.5625	0.53125
0.53125	0.5625
0.0625	0.125
0.875	-0.75
0.1875	-0.0625
0.125	-0.75
-0.1875	0.0625
-0.125	0.875
-0.875	0.625
-0.875	0.875
-0.875	0.375
0	0.0625
0.375	-0.875
0.125	-0.875
0.625	-0.875
0.875	-0.375
0.125	-0.0625
0.0625	0
0.0625	-0.1875
0.0625	-0.0625
-0.625	0.375
-0.9375	0.0625
-0.125	0.0625
-0.5	0.375
-0.5	0.125
-0.375	0.25
-0.125	0.5
-0.25	0.375
-0.03125	0.03125
-0.03125	0.09375
-0.0625	0.3125
0	0.875
-0.125	0.75
-0.125	0.625
-0.375	0.625
-0.25	0.875
-0.625	0.625
-0.875	0.75
-0.875	0.25
0.5	0.125
0.46875	0.4375
0.4375	0.375
0.03125	0.03125
0.09375	0.03125
0.3125	0.0625
0.625	0
0.5	0.46875
0.53125	0.4375
0.59375	0.46875
0.546875	0.484375
0.515625	0.484375
0.5625	0.46875
0.625	0.4375
0.875	0.125
0.875	0.25
0.546875	0.515625
0.515625	0.515625
0.515625	0.546875
0.484375	0.546875
0.46875	0.59375
0.4375	0.625
0.125	0.5
0.4375	0.53125
0.125	0.875
0.125	0.75
0	0.375
0.03125	0.09375
0.46875	0.5
0.4375	0.46875
0.375	-0.625
0.25	-0.875
0.75	-0.875
0.625	-0.625
0.9375	-0.9375
0.875	-0.25
0.75	-0.375
0.625	-0.375
0.625	-0.125
0.3125	-0.1875
0.375	0
0.09375	-0.03125
0.5	-0.375
0.375	-0.25
0.25	-0.375
0.0625	-0.125
-0.4375	0.3125
-0.1875	0.3125
-0.1875	0.4375
-0.4375	0.4375
-0.03125	0.0625
-0.0625	0.4375
0	0.625
-0.0625	0.8125
-0.375	0.5
-0.25	0.625
-0.375	0.75
-0.1875	0.8125
-0.5	0.625
0.484375	0.484375
0.484375	0.453125
0.46875	0.40625
0.0625	0.03125
0.4375	0.0625
0.6875	0.0625
0.75	0.125
0.515625	0.453125
0.5625	0.0625
0.53125	0.484375
0.515625	0.5
0.53125	0.515625
0.515625	0.53125
0.25	0.875
0.5	0.515625
0.484375	0.53125
0.46875	0.5625
0.484375	0.515625
0.453125	0.515625
0.0625	0.5625
0.0625	0.6875
0.0625	0.3125
0.03125	0.0625
0.453125	0.484375
0.0625	0.4375
0.75	-0.625
0.625	-0.5
0.5	-0.125
0.625	-0.25
0.8125	-0.1875
0.8125	-0.0625
0.75	-0.125
0.3125	-0.0625
0.4375	-0.0625
0.4375	-0.1875
0.4375	-0.4375
0.375	-0.5
-0.4375	0.0625
-0.09375	0.03125
-0.4375	0.1875
-0.1875	0.9375
-0.0625	0.9375
-0.625	0.75
-0.9375	0.8125
-0.9375	0.9375
-0.9375	0.1875
0.875	0
0	0.03125
0.1875	-0.9375
0.0625	-0.9375
0.8125	-0.9375
0.9375	-0.1875
0.9375	-0.0625
0.0625	-0.03125
0.03125	0
0.3125	-0.4375
0.03125	-0.09375
0.03125	-0.03125
-0.5625	0.0625
-0.5625	0.1875
-0.625	0.25
-0.8125	0.0625
-0.8125	0.1875
-0.3125	0.1875
-0.0625	0.03125
-0.1875	0.125
-0.5	0.0625
-0.0625	0.25
-0.1875	0.1875
-0.015625	0.015625
-0.015625	0.046875
-0.6875	0.9375
-0.6875	0.8125
-0.5625	0.9375
-0.8125	0.9375
-0.875	0.9375
-0.6875	0.6875
-0.5	0.875
-0.5625	0.8125
-0.75	0.625
-0.8125	0.8125
-0.9375	0.3125
-0.8125	0.3125
-0.625	0.5
-0.875	0.5
-0.75	0.375
0.3125	0.1875
0.484375	0.46875
0.1875	0.1875
0.015625	0.015625
0.046875	0.015625
0.546875	0.453125
0.5	0.484375
0.515625	0.46875
0.5390625	0.4765625
0.5078125	0.4921875
0.5234375	0.4921875
0.546875	0.46875
0.9375	0.6875
0.8125	0.6875
0.9375	0.8125
0.6875	0.6875
0.59375	0.59375
0.546875	0.546875
0.5234375	0.5234375
0.5234375	0.5078125
0.875	0.5
0.8125	0.5625
0.6875	0.8125
0.546875	0.578125
0.5234375	0.5390625
0.5078125	0.5078125
0.5078125	0.5234375
0.53125	0.546875
0.5625	0.59375
0.8125	0.9375
0.8125	0.8125
0.9375	0.9375
0.3125	0.9375
0.453125	0.546875
0.4765625	0.5234375
0.4921875	0.5234375
0.5	0.875
0.4375	0.8125
0.46875	0.515625
0.1875	0.3125
0.015625	0.046875
0.125	0.1875
0.484375	0.5
0.46875	0.484375
0.375	-0.75
0.1875	-0.8125
0.6875	-0.9375
0.6875	-0.8125
0.5	-0.625
0.5	-0.875
0.625	-0.75
0.8125	-0.6875
0.9375	-0.8125
0.8125	-0.8125
0.9375	-0.6875
0.9375	-0.3125
0.875	-0.5
0.8125	-0.4375
0.25	-0.0625
0.15625	-0.09375
0.046875	-0.015625
0.1875	-0.125
0.1875	-0.3125
0.1875	-0.1875
0.03125	-0.0625
0.0625	-0.6875
0.1875	-0.6875
0.0625	-0.5625
0.0625	-0.8125
0.0625	-0.875
0.25	-0.625
0.125	-0.5
-0.6875	0.1875
-0.5625	0.125
-0.8125	0.125
-0.875	0.0625
-0.75	0.1875
-0.6875	0.125
-0.25	0.1875
-0.09375	0.15625
-0.125	0.1875
-0.015625	0.03125
-0.4375	0.8125
-0.6875	0.875
-0.625	0.9375
-0.75	0.8125
-0.8125	0.6875
-0.8125	0.5625
-0.6875	0.5625
-0.8125	0.75
-0.875	0.6875
-0.875	0.3125
-0.8125	0.25
-0.6875	0.3125
-0.6875	0.4375
-0.8125	0.4375
0.4921875	0.4921875
0.4921875	0.4765625
0.1875	0.125
0.03125	0.015625
0.25	0.1875
0.5234375	0.4765625
0.5078125	0.4765625
0.8125	0.4375
0.515625	0.4921875
0.53125	0.4765625
0.5234375	0.484375
0.875	0.6875
0.9375	0.875
0.8125	0.75
0.875	0.8125
0.578125	0.546875
0.59375	0.5625
0.5390625	0.5234375
0.546875	0.53125
0.5234375	0.515625
0.5078125	0.5
0.515625	0.5078125
0.53125	0.5234375
0.5625	0.546875
0.75	0.6875
0.8125	0.625
0.625	0.8125
0.5625	0.8125
0.5078125	0.515625
0.5234375	0.53125
0.515625	0.5234375
0.546875	0.5625
0.6875	0.75
0.8125	0.875
0.875	0.9375
0.75	0.8125
0.6875	0.875
0.4765625	0.5390625
0.46875	0.546875
0.5	0.5078125
0.4765625	0.53125
0.4921875	0.5078125
0.4765625	0.5078125
0.015625	0.03125
0.1875	0.25
0.4765625	0.4765625
0.4765625	0.4921875
0.3125	-0.8125
0.4375	-0.8125
0.4375	-0.6875
0.25	-0.8125
0.3125	-0.875
0.6875	-0.875
0.75	-0.8125
0.6875	-0.6875
0.5625	-0.6875
0.5625	-0.8125
0.8125	-0.5625
0.875	-0.8125
0.9375	-0.875
0.9375	-0.625
0.8125	-0.75
0.875	-0.6875
0.21875	-0.09375
0.1875	-0.4375
0.125	-0.1875
0.1875	-0.25
0.125	-0.3125
0.125	-0.6875
0.0625	-0.625
0.1875	-0.75
0.3125	-0.6875
0.1875	-0.5625
-0.6875	0.0625
-0.75	0.0625
-0.046875	0.015625
-0.09375	0.21875
-0.4375	0.9375
-0.3125	0.9375
-0.8125	0.875
-0.75	0.9375
-0.9375	0.5625
-0.9375	0.6875
-0.9375	0.4375
0.9375	0.4375
0.9375	0.3125
0.9375	0.5625
0.9375	0.75
0.5625	0.9375
0.6875	0.9375
0.75	0.9375
0.4375	0.9375
0.484375	0.5234375
0.4921875	0.515625
0	0.015625
0.4375	-0.9375
0.3125	-0.9375
0.5625	-0.9375
0.9375	-0.5625
0.9375	-0.75
0.9375	-0.4375
0.03125	-0.015625
0.015625	0
0.0625	-0.4375
0.015625	-0.046875
0.015625	-0.015625
0.0625	-0.3125
0.0625	-0.25
0.125	-0.8125
0.0625	-0.75
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
-0.5	0
-0.5	1
1	0.5
0	-0.5
1	-0.5
0.5	1
1	0.25
0.75	1
1	0.75
0.25	1
0	-0.25
-0.25	0
0.5	-1
-0.75	0
1	-0.75
-1	0.5
0	-0.75
-0.75	1
-0.25	1
-1	0.75
0.25	-1
0	-0.125
-0.875	0
-0.625	1
0.875	1
1	-0.875
0	-0.625
1	-0.25
1	0.875
-0.125	0
0.75	-1
-1	0.25
1	-0.625
0	-0.875
-0.875	1
-0.375	0
-0.125	1
-1	0.875
0.125	-1
0	-0.0625
1	0.125
0.125	1
1	-0.125
-0.0625	0
0.875	-1
-1	0.125
-1	0.375
1	0.625
0.375	1
0.625	-1
1	-0.375
0	-0.03125
-0.5625	1
-0.8125	1
1	0.8125
0.9375	1
0	-0.5625
0	-0.8125
1	0.375
0.625	1
0	-0.375
-0.625	0
-0.375	1
0.8125	1
1	0.9375
0.375	-1
-1	0.625
-0.8125	0
1	-0.8125
1	-0.5625
-0.03125	0


==> data/coordinates/coo333.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
-0.25	0.25
-0.25	0.75
0.25	0.25
0.75	0.25
0.25	0.75
0.75	-0.25
0.25	-0.25
0	0.75
0.75	0
0.5	0.25
0.75	0.75
0.5	0.75
0	0.25
0.25	0.5
0.25	0
0.375	0.375
0.375	0.125
0.625	0.125
0.625	0.375
0.75	0.5
0.375	0.625
0.125	0.625
0.125	0.375
0.875	0.375
0.375	0.875
-0.125	0.125
0.375	0.25
0.125	0.125
0.25	0.125
0.5	0.375
0.625	0.25
0.75	0.375
0.875	0.625
0.625	0.875
0.625	0.625
0.5	0.625
0.375	0.75
0.25	0.625
0.375	0.5
0.25	0.375
0.4375	0.4375
0.4375	0.3125
0.5625	0.3125
0.5625	0.4375
0.625	0.5
0.75	0.625
0.625	0.75
0.4375	0.6875
0.4375	0.5625
0.3125	0.5625
0.125	0.25
0.3125	0.4375
0.6875	0.4375
0	0.125
0.125	0
0.125	-0.125
-0.75	0.25
-0.375	0.125
-0.5	0.25
-0.25	0.5
0.5	0.4375
0.5625	0.375
0.6875	0.5625
0.5625	0.5625
0.5625	0.6875
0.5	0.5625
0.375	0.5625
0.4375	0.5
0.375	0.4375
0.75	-0.75
0.75	-0.5
0.5	-0.25
-0.375	0.375
-0.5	0.75
0.46875	0.46875
0.53125	0.40625
0.53125	0.46875
0.5625	0.5
0.625	0.5625
0.5625	0.625
0.46875	0.53125
0.40625	0.53125
0.40625	0.46875
0.375	-0.375
0.25	-0.5
-0.75	0.75
0.25	-0.75
0.125	-0.375
-0.625	0.125
-0.875	0.125
-0.25	0.125
-0.0625	0.0625
-0.0625	0.1875
-0.125	0.375
-0.375	0.875
-0.625	0.875
-0.75	0.5
0.0625	0.0625
0.1875	0.0625
0.59375	0.53125
0.53125	0.53125
0.53125	0.59375
0.875	0.875
0.75	0.875
0.5	0.53125
0.0625	0.1875
0.5	-0.75
0.875	-0.625
0.875	-0.875
0.875	-0.125
0.25	-0.125
0.375	-0.125
0.125	-0.25
0.125	-0.625
-0.75	0.125
-0.0625	0.125
-0.125	0.25
-0.75	0.875
0.125	0.0625
0.875	0.75
0.53125	0.5
0.5625	0.53125
0.53125	0.5625
0.0625	0.125
0.875	-0.75
0.1875	-0.0625
0.125	-0.75
-0.1875	0.0625
-0.125	0.875
-0.875	0.625
-0.875	0.875
-0.875	0.375
0	0.0625
0.375	-0.875
0.125	-0.875
0.625	-0.875
0.875	-0.375
0.125	-0.0625
0.0625	0
0.0625	-0.1875
0.0625	-0.0625
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
-0.5	0
-0.5	1
1	0.5
0	-0.5
1	-0.5
0.5	1
1	0.25
0.75	1
1	0.75
0.25	1
0	-0.25
-0.25	0
0.5	-1
-0.75	0
1	-0.75
-1	0.5
0	-0.75
-0.75	1
-0.25	1
-1	0.75
0.25	-1
0	-0.125
-0.875	0
-0.625	1
0.875	1
1	-0.875
0	-0.625
1	-0.25
1	0.875
-0.125	0
0.75	-1
-1	0.25
1	-0.625
0	-0.875
-0.875	1


==> data/coordinates/coo616.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
-0.25	0.25
-0.25	0.75
0.25	0.25
0.75	0.25
0.25	0.75
0.75	-0.25
0.25	-0.25
0	0.75
0.75	0
0.5	0.25
0.75	0.75
0.5	0.75
0	0.25
0.25	0.5
0.25	0
0.375	0.375
0.375	0.125
0.625	0.125
0.625	0.375
0.75	0.5
0.375	0.625
0.125	0.625
0.125	0.375
0.875	0.375
0.375	0.875
-0.125	0.125
0.375	0.25
0.125	0.125
0.25	0.125
0.5	0.375
0.625	0.25
0.75	0.375
0.875	0.625
0.625	0.875
0.625	0.625
0.5	0.625
0.375	0.75
0.25	0.625
0.375	0.5
0.25	0.375
0.4375	0.4375
0.4375	0.3125
0.5625	0.3125
0.5625	0.4375
0.625	0.5
0.75	0.625
0.625	0.75
0.4375	0.6875
0.4375	0.5625
0.3125	0.5625
0.125	0.25
0.3125	0.4375
0.6875	0.4375
0	0.125
0.125	0
0.125	-0.125
-0.75	0.25
-0.375	0.125
-0.5	0.25
-0.25	0.5
0.5	0.4375
0.5625	0.375
0.6875	0.5625
0.5625	0.5625
0.5625	0.6875
0.5	0.5625
0.375	0.5625
0.4375	0.5
0.375	0.4375
0.75	-0.75
0.75	-0.5
0.5	-0.25
-0.375	0.375
-0.5	0.75
0.46875	0.46875
0.53125	0.40625
0.53125	0.46875
0.5625	0.5
0.625	0.5625
0.5625	0.625
0.46875	0.53125
0.40625	0.53125
0.40625	0.46875
0.375	-0.375
0.25	-0.5
-0.75	0.75
0.25	-0.75
0.125	-0.375
-0.625	0.125
-0.875	0.125
-0.25	0.125
-0.0625	0.0625
-0.0625	0.1875
-0.125	0.375
-0.375	0.875
-0.625	0.875
-0.75	0.5
0.0625	0.0625
0.1875	0.0625
0.59375	0.53125
0.53125	0.53125
0.53125	0.59375
0.875	0.875
0.75	0.875
0.5	0.53125
0.0625	0.1875
0.5	-0.75
0.875	-0.625
0.875	-0.875
0.875	-0.125
0.25	-0.125
0.375	-0.125
0.125	-0.25
0.125	-0.625
-0.75	0.125
-0.0625	0.125
-0.125	0.25
-0.75	0.875
0.125	0.0625
0.875	0.75
0.53125	0.5
0.5625	0.53125
0.53125	0.5625
0.0625	0.125
0.875	-0.75
0.1875	-0.0625
0.125	-0.75
-0.1875	0.0625
-0.125	0.875
-0.875	0.625
-0.875	0.875
-0.875	0.375
0	0.0625
0.375	-0.875
0.125	-0.875
0.625	-0.875
0.875	-0.375
0.125	-0.0625
0.0625	0
0.0625	-0.1875
0.0625	-0.0625
-0.625	0.375
-0.9375	0.0625
-0.125	0.0625
-0.5	0.375
-0.5	0.125
-0.375	0.25
-0.125	0.5
-0.25	0.375
-0.03125	0.03125
-0.03125	0.09375
-0.0625	0.3125
0	0.875
-0.125	0.75
-0.125	0.625
-0.375	0.625
-0.25	0.875
-0.625	0.625
-0.875	0.75
-0.875	0.25
0.5	0.125
0.46875	0.4375
0.4375	0.375
0.03125	0.03125
0.09375	0.03125
0.3125	0.0625
0.625	0
0.5	0.46875
0.53125	0.4375
0.59375	0.46875
0.546875	0.484375
0.515625	0.484375
0.5625	0.46875
0.625	0.4375
0.875	0.125
0.875	0.25
0.546875	0.515625
0.515625	0.515625
0.515625	0.546875
0.484375	0.546875
0.46875	0.59375
0.4375	0.625
0.125	0.5
0.4375	0.53125
0.125	0.875
0.125	0.75
0	0.375
0.03125	0.09375
0.46875	0.5
0.4375	0.46875
0.375	-0.625
0.25	-0.875
0.75	-0.875
0.625	-0.625
0.9375	-0.9375
0.875	-0.25
0.75	-0.375
0.625	-0.375
0.625	-0.125
0.3125	-0.1875
0.375	0
0.09375	-0.03125
0.5	-0.375
0.375	-0.25
0.25	-0.375
0.0625	-0.125
-0.4375	0.3125
-0.1875	0.3125
-0.1875	0.4375
-0.4375	0.4375
-0.03125	0.0625
-0.0625	0.4375
0	0.625
-0.0625	0.8125
-0.375	0.5
-0.25	0.625
-0.375	0.75
-0.1875	0.8125
-0.5	0.625
0.484375	0.484375
0.484375	0.453125
0.46875	0.40625
0.0625	0.03125
0.4375	0.0625
0.6875	0.0625
0.75	0.125
0.515625	0.453125
0.5625	0.0625
0.53125	0.484375
0.515625	0.5
0.53125	0.515625
0.515625	0.53125
0.25	0.875
0.5	0.515625
0.484375	0.53125
0.46875	0.5625
0.484375	0.515625
0.453125	0.515625
0.0625	0.5625
0.0625	0.6875
0.0625	0.3125
0.03125	0.0625
0.453125	0.484375
0.0625	0.4375
0.75	-0.625
0.625	-0.5
0.5	-0.125
0.625	-0.25
0.8125	-0.1875
0.8125	-0.0625
0.75	-0.125
0.3125	-0.0625
0.4375	-0.0625
0.4375	-0.1875
0.4375	-0.4375
0.375	-0.5
-0.4375	0.0625
-0.09375	0.03125
-0.4375	0.1875
-0.1875	0.9375
-0.0625	0.9375
-0.625	0.75
-0.9375	0.8125
-0.9375	0.9375
-0.9375	0.1875
0.875	0
0	0.03125
0.1875	-0.9375
0.0625	-0.9375
0.8125	-0.9375
0.9375	-0.1875
0.9375	-0.0625
0.0625	-0.03125
0.03125	0
0.3125	-0.4375
0.03125	-0.09375
0.03125	-0.03125
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
-0.5	0
-0.5	1
1	0.5
0	-0.5
1	-0.5
0.5	1
1	0.25
0.75	1
1	0.75
0.25	1
0	-0.25
-0.25	0
0.5	-1
-0.75	0
1	-0.75
-1	0.5
0	-0.75
-0.75	1
-0.25	1
-1	0.75
0.25	-1
0	-0.125
-0.875	0
-0.625	1
0.875	1
1	-0.875
0	-0.625
1	-0.25
1	0.875
-0.125	0
0.75	-1
-1	0.25
1	-0.625
0	-0.875
-0.875	1
-0.375	0
-0.125	1
-1	0.875
0.125	-1
0	-0.0625
1	0.125
0.125	1
1	-0.125
-0.0625	0
0.875	-1
-1	0.125


==> data/elements/ele1109.dat <==
284	93	283
63	284	283
284	61	382
93	284	382
282	150	383
93	282	383
282	524	290
150	282	290
150	63	283
283	93	383
150	283	383
146	63	149
0	146	149
284	146	403
61	284	403
63	146	284
285	119	384
94	285	384
285	537	480
119	285	480
286	119	386
61	286	386
286	94	384
119	286	384
147	546	385
94	147	385
516	546	147
285	546	591
537	285	591
285	94	385
546	285	385
585	93	479
537	585	479
585	524	282
93	585	282
382	119	387
93	382	387
382	61	386
119	382	386
479	119	480
537	479	480
479	93	387
119	479	387
62	535	95
287	95	388
5	287	388
62	95	287
559	62	261
524	559	261
535	62	559
132	553	148
30	132	148
535	553	132
262	567	288
96	262	288
553	567	262
594	154	481
567	594	481
594	517	293
154	594	293
154	96	288
288	567	481
154	288	481
96	30	148
148	553	262
96	148	262
292	95	289
30	292	289
292	5	388
95	292	388
95	535	132
132	30	289
95	132	289
151	77	211
63	151	211
5	77	151
149	77	214
0	149	214
149	63	211
77	149	211
150	62	263
63	150	263
261	150	290
524	261	290
62	150	261
151	62	287
5	151	287
151	63	263
62	151	263
153	98	213
64	153	213
153	5	212
98	153	212
152	98	216
3	152	216
152	64	213
98	152	213
77	64	219
219	0	214
77	219	214
77	5	153
64	77	153
390	97	482
121	390	482
390	30	389
97	390	389
97	17	291
291	121	482
97	291	482
121	5	292
292	30	390
121	292	390
120	96	155
58	120	155
30	96	120
215	154	294
137	215	294
96	154	215
293	271	391
154	293	391
293	517	500
271	293	500
271	137	294
294	154	391
271	294	391
137	58	155
155	96	215
137	155	215
58	17	97
120	97	389
30	120	389
58	97	120
191	98	156
17	191	156
191	3	216
98	191	216
121	98	212
5	121	212
156	121	291
17	156	291
98	121	156
159	12	158
6	159	158
159	3	217
12	159	217
157	133	218
12	157	218
157	518	265
133	157	265
158	133	222
6	158	222
158	12	218
133	158	218
160	64	220
6	160	220
160	0	219
64	160	219
159	64	152
3	159	152
159	6	220
64	159	220
221	99	392
78	221	392
6	99	221
301	99	483
525	301	483
301	78	392
99	301	392
160	78	223
0	160	223
160	6	221
78	160	221
161	133	264
542	161	264
161	6	222
133	161	222
560	133	265
518	560	265
560	542	264
133	560	264
586	99	484
542	586	484
586	525	483
99	586	483
99	6	161
161	542	484
99	161	484
295	122	393
100	295	393
295	541	486
122	295	486
296	122	395
90	296	395
296	100	393
122	296	393
297	547	394
100	297	394
297	525	576
547	297	576
547	541	295
295	100	394
547	295	394
298	558	299
135	298	299
298	541	577
558	298	577
558	519	268
268	135	299
558	268	299
304	122	485
135	304	485
304	90	395
122	304	395
298	122	486
541	298	486
298	135	485
122	298	485
162	78	266
266	90	300
162	266	300
162	0	223
78	162	223
301	100	302
78	301	302
301	525	297
100	301	297
266	100	296
90	266	296
266	78	302
100	266	302
303	134	397
101	303	397
303	90	396
134	303	396
308	134	487
539	308	487
308	101	397
134	308	397
307	162	398
101	307	398
0	162	307
303	162	300
90	303	300
303	101	398
162	303	398
163	135	267
543	163	267
304	163	399
90	304	399
135	163	304
561	135	268
519	561	268
561	543	267
135	561	267
590	134	488
543	590	488
590	539	487
134	590	487
396	163	400
134	396	400
396	90	399
163	396	399
163	543	488
488	134	400
163	488	400
305	164	401
136	305	401
555	164	305
306	164	402
61	306	402
306	136	401
164	306	401
570	136	489
539	570	489
570	555	305
136	570	305
569	94	269
555	569	269
569	516	147
94	569	147
164	94	286
286	61	402
164	286	402
164	555	269
94	164	269
309	146	404
101	309	404
309	61	403
146	309	403
146	0	307
307	101	404
146	307	404
308	136	405
101	308	405
308	539	489
136	308	489
309	136	306
61	309	306
309	101	405
136	309	405
21	14	31
31	7	310
21	31	310
165	21	228
4	165	228
14	21	165
46	34	167
20	46	167
14	34	46
226	65	166
45	226	166
34	65	226
225	172	311
79	225	311
65	172	225
316	224	407
172	316	407
316	1	406
224	316	406
311	224	451
79	311	451
311	172	407
224	311	407
79	45	166
166	65	225
79	166	225
45	20	167
167	34	226
45	167	226
20	7	31
31	14	46
20	31	46
103	33	408
32	103	408
19	33	103
312	33	410
7	312	410
312	32	408
33	312	408
123	102	169
59	123	169
32	102	123
227	168	314
143	227	314
102	168	227
313	278	409
168	313	409
313	517	508
278	313	508
278	143	314
314	168	409
278	314	409
143	59	169
169	102	227
143	169	227
59	19	103
103	32	123
59	103	123
205	21	170
19	205	170
205	4	228
21	205	228
33	21	310
310	7	410
33	310	410
33	19	170
21	33	170
230	22	229
13	230	229
8	22	230
171	22	232
4	171	232
171	13	229
22	171	229
179	13	270
520	179	270
179	8	230
13	179	230
35	23	47
14	35	47
8	23	35
66	48	80
34	66	80
23	48	66
173	81	231
65	173	231
173	48	315
81	173	315
317	176	412
172	317	412
317	81	411
176	317	411
316	176	319
1	316	319
316	172	412
176	316	412
172	65	231
231	81	317
172	231	317
65	34	80
80	48	173
65	80	173
34	14	47
47	23	66
34	47	66
22	14	165
165	4	232
22	165	232
22	8	35
14	22	35
36	28	413
24	36	413
8	28	36
330	28	490
526	330	490
330	24	413
28	330	413
57	49	178
23	57	178
24	49	57
174	82	177
48	174	177
49	82	174
175	125	233
318	233	415
81	318	415
175	233	318
82	125	175
320	234	414
176	320	414
125	234	320
319	234	426
1	319	426
319	176	414
234	319	414
411	233	416
176	411	416
411	81	415
233	411	415
233	125	320
320	176	416
233	320	416
315	177	321
81	315	321
48	177	315
177	82	175
321	175	318
81	321	318
177	175	321
48	23	178
178	49	174
48	178	174
23	8	36
36	24	57
23	36	57
179	530	180
8	179	180
179	520	564
530	179	564
582	28	491
530	582	491
582	526	490
28	582	490
28	8	180
180	530	491
28	180	491
322	124	417
37	322	417
322	532	493
124	322	493
323	124	419
15	323	419
323	37	417
124	323	417
571	37	492
526	571	492
571	532	322
37	571	322
324	552	418
107	324	418
324	532	578
552	324	578
341	552	588
521	341	588
341	107	418
552	341	418
340	124	420
107	340	420
340	15	419
124	340	419
324	124	493
532	324	493
324	107	420
124	324	420
50	39	67
24	50	67
325	50	430
15	325	430
39	50	325
104	83	422
422	68	421
104	422	421
49	83	104
83	39	326
326	68	422
83	326	422
181	126	424
424	105	423
181	424	423
82	126	181
327	126	429
68	327	429
327	105	424
126	327	424
329	235	425
182	329	425
125	235	329
328	235	428
105	328	428
328	182	425
235	328	425
335	234	427
182	335	427
335	1	426
234	335	426
234	125	329
329	182	427
234	329	427
125	82	181
235	181	423
423	105	428
235	423	428
125	181	235
82	49	104
126	104	421
421	68	429
126	421	429
82	104	126
49	24	67
67	39	83
49	67	83
330	37	331
24	330	331
330	526	492
37	330	492
323	50	431
37	323	431
323	15	430
50	323	430
50	24	331
331	37	431
50	331	431
433	51	432
38	433	432
16	51	433
332	51	438
15	332	438
332	38	432
51	332	432
346	38	494
529	346	494
346	16	433
38	346	433
69	40	84
39	69	84
16	40	69
106	70	127
333	127	437
68	333	437
106	127	333
40	70	106
183	109	236
334	236	435
105	334	435
183	236	334
70	109	183
336	238	434
182	336	434
109	238	336
335	238	445
1	335	445
335	182	434
238	335	434
328	236	436
182	328	436
328	105	435
236	328	435
236	109	336
336	182	436
236	336	436
327	127	337
105	327	337
327	68	437
127	327	437
127	70	183
337	183	334
105	337	334
127	183	337
326	84	338
68	326	338
39	84	326
84	40	106
338	106	333
68	338	333
84	106	338
51	39	325
325	15	438
51	325	438
51	16	69
39	51	69
339	108	439
107	339	439
339	531	496
108	339	496
340	108	441
15	340	441
340	107	439
108	340	439
341	548	440
107	341	440
341	521	579
548	341	579
339	548	587
531	339	587
339	107	440
548	339	440
583	38	495
531	583	495
583	529	494
38	583	494
332	108	442
38	332	442
332	15	441
108	332	441
495	108	496
531	495	496
495	38	442
108	495	442
237	29	342
533	237	342
9	29	237
572	29	497
529	572	497
572	533	342
29	572	342
189	533	565
518	189	565
189	9	237
533	189	237
41	25	52
16	41	52
9	25	41
186	53	185
40	186	185
25	53	186
184	240	444
444	85	443
184	444	443
70	240	184
240	53	343
343	85	444
240	343	444
345	239	498
241	345	498
109	239	345
344	239	446
85	344	446
344	241	498
239	344	498
447	238	499
241	447	499
447	1	445
238	447	445
238	109	345
345	241	499
238	345	499
109	70	184
239	184	443
443	85	446
239	443	446
109	184	239
70	40	185
185	53	240
70	185	240
40	16	52
52	25	186
40	52	186
346	29	347
16	346	347
346	529	497
29	346	497
29	9	41
41	16	347
29	41	347
26	18	42
9	26	42
187	26	243
3	187	243
18	26	187
54	43	71
25	54	71
18	43	54
86	72	188
53	86	188
43	72	86
242	193	348
85	242	348
72	193	242
352	241	448
193	352	448
352	1	447
241	352	447
348	241	344
85	348	344
348	193	448
241	348	448
188	85	343
53	188	343
188	72	242
85	188	242
53	25	71
71	43	86
53	71	86
25	9	42
42	18	54
25	42	54
189	12	190
9	189	190
189	518	157
12	189	157
217	26	244
12	217	244
217	3	243
26	217	243
26	9	190
190	12	244
26	190	244
55	27	245
17	55	245
349	55	450
7	349	450
27	55	349
191	27	248
3	191	248
191	17	245
27	191	245
110	58	128
32	110	128
17	58	110
192	137	246
102	192	246
58	137	192
350	271	449
168	350	449
137	271	350
313	271	500
517	313	500
313	168	449
271	313	449
168	102	246
246	137	350
168	246	350
102	32	128
128	58	192
102	128	192
312	55	351
32	312	351
312	7	450
55	312	450
55	17	110
110	32	351
55	110	351
44	20	56
18	44	56
7	20	44
73	45	87
43	73	87
20	45	73
194	79	247
72	194	247
45	79	194
353	224	452
193	353	452
353	79	451
224	353	451
352	224	406
1	352	406
352	193	452
224	352	452
193	72	247
247	79	353
193	247	353
72	43	87
87	45	194
72	87	194
43	18	56
56	20	73
43	56	73
27	18	187
187	3	248
27	187	248
44	27	349
7	44	349
18	27	44
354	138	454
111	354	454
354	91	453
138	354	453
359	138	501
536	359	501
359	111	454
138	359	454
358	195	455
111	358	455
2	195	358
354	195	477
91	354	477
354	111	455
195	354	455
196	139	272
544	196	272
355	196	456
91	355	456
139	196	355
562	139	273
522	562	273
562	544	272
139	562	272
589	138	502
544	589	502
589	536	501
138	589	501
453	196	457
138	453	457
453	91	456
196	453	456
196	544	502
502	138	457
196	502	457
356	197	458
140	356	458
554	197	356
357	197	459
74	357	459
357	140	458
197	357	458
573	140	503
536	573	503
573	554	356
140	573	356
568	113	274
554	568	274
568	523	199
113	568	199
197	113	363
363	74	459
197	363	459
197	554	274
113	197	274
360	198	461
111	360	461
360	74	460
198	360	460
198	2	358
358	111	461
198	358	461
359	140	462
111	359	462
359	536	503
140	359	503
360	140	357
74	360	357
360	111	462
140	360	462
249	112	463
75	249	463
249	74	361
112	249	361
366	112	504
528	366	504
366	75	463
112	366	463
198	75	250
2	198	250
249	198	460
74	249	460
75	198	249
362	129	464
113	362	464
362	538	505
129	362	505
363	129	467
74	363	467
363	113	464
129	363	464
199	549	465
113	199	465
523	549	199
362	549	592
538	362	592
362	113	465
549	362	465
364	556	466
112	364	466
538	556	364
504	556	593
528	504	593
504	112	466
556	504	466
361	129	468
112	361	468
361	74	467
129	361	467
364	129	505
538	364	505
364	112	468
129	364	468
200	141	365
551	200	365
10	141	200
574	141	506
528	574	506
574	551	365
141	574	365
566	114	275
551	566	275
566	520	276
114	566	276
200	114	253
10	200	253
200	551	275
114	200	275
202	75	201
10	202	201
202	2	250
75	202	250
366	141	367
75	366	367
366	528	506
141	366	506
141	10	201
201	75	367
141	201	367
203	76	252
10	203	252
203	4	251
76	203	251
202	76	207
2	202	207
202	10	252
76	202	252
255	114	254
13	255	254
255	10	253
114	255	253
270	114	276
520	270	276
270	13	254
114	270	254
203	13	171
4	203	171
203	10	255
13	203	255
115	116	256
256	19	368
115	256	368
115	11	204
116	115	204
205	116	257
4	205	257
205	19	256
116	205	256
130	59	142
142	60	369
130	142	369
19	59	130
206	143	277
145	206	277
59	143	206
370	278	507
281	370	507
143	278	370
511	278	508
517	511	508
511	281	507
278	511	507
281	145	277
277	143	370
281	277	370
145	60	142
142	59	206
145	142	206
373	115	371
60	373	371
11	115	373
368	130	469
115	368	469
19	130	368
371	130	369
60	371	369
371	115	469
130	371	469
88	76	208
11	88	208
207	88	259
2	207	259
76	88	207
251	116	258
76	251	258
251	4	257
116	251	257
208	116	204
11	208	204
208	76	258
116	208	258
209	92	470
89	209	470
209	11	372
92	209	372
381	92	509
527	381	509
381	89	470
92	381	470
260	88	279
89	260	279
260	2	259
88	260	259
88	11	209
209	89	279
88	209	279
144	117	471
60	144	471
144	534	513
117	144	513
373	117	472
11	373	472
373	60	471
117	373	471
210	145	280
545	210	280
60	145	210
374	281	510
563	374	510
145	281	374
575	281	511
517	575	511
575	563	510
281	575	510
563	545	280
280	145	374
563	280	374
545	534	144
144	60	210
545	144	210
584	92	512
534	584	512
584	527	509
92	584	509
372	117	473
92	372	473
372	11	472
117	372	472
512	117	513
534	512	513
512	92	473
117	512	473
375	131	474
118	375	474
375	540	515
131	375	515
376	131	476
91	376	476
376	118	474
131	376	474
377	550	475
118	377	475
377	527	580
550	377	580
550	540	375
375	118	475
550	375	475
378	557	379
139	378	379
378	540	581
557	378	581
557	522	273
273	139	379
557	273	379
355	131	514
139	355	514
355	91	476
131	355	476
378	131	515
540	378	515
378	139	514
131	378	514
195	89	380
380	91	477
195	380	477
195	2	260
89	195	260
381	118	478
89	381	478
381	527	377
118	381	377
380	118	376
91	380	376
380	89	478
118	380	478


==> data/elements/ele333.dat <==
63	61	93
154	63	93
0	61	63
94	167	119
61	94	119
94	146	176
167	94	176
167	154	93
93	61	119
167	93	119
62	165	95
5	62	95
154	165	62
183	30	132
165	183	132
183	147	96
30	183	96
30	5	95
95	165	132
30	95	132
63	5	77
0	63	77
63	154	62
5	63	62
64	5	98
3	64	98
64	0	77
5	64	77
121	30	97
17	121	97
5	30	121
96	58	120
30	96	120
96	147	137
58	96	137
58	17	97
97	30	120
58	97	120
17	3	98
98	5	121
17	98	121
6	3	12
12	148	133
6	12	133
6	0	64
3	6	64
78	6	99
155	78	99
0	6	78
172	6	133
148	172	133
172	155	99
6	172	99
100	171	122
90	100	122
100	155	177
171	100	177
135	171	188
149	135	188
135	90	122
171	135	122
90	0	78
78	155	100
90	78	100
101	90	134
169	101	134
0	90	101
173	90	135
149	173	135
173	169	134
90	173	134
185	61	136
169	185	136
185	146	94
61	185	94
61	0	101
101	169	136
61	101	136
21	14	31
7	21	31
4	14	21
34	20	46
14	34	46
45	34	65
65	1	79
45	65	79
20	34	45
20	7	31
31	14	46
20	31	46
33	32	103
19	33	103
7	32	33
102	59	123
32	102	123
102	147	143
59	102	143
59	19	103
103	32	123
59	103	123
19	4	21
21	7	33
19	21	33
13	8	22
4	13	22
150	8	13
35	23	47
14	35	47
8	23	35
66	48	80
34	66	80
23	48	66
65	48	81
1	65	81
65	34	80
48	65	80
34	14	47
47	23	66
34	47	66
14	4	22
22	8	35
14	22	35
28	24	36
8	28	36
156	24	28
49	23	57
24	49	57
48	49	82
81	82	125
1	81	125
48	82	81
23	49	48
23	8	36
36	24	57
23	36	57
8	150	160
160	156	28
8	160	28
37	162	124
15	37	124
156	162	37
107	162	182
151	107	182
107	15	124
162	107	124
50	39	67
24	50	67
15	39	50
83	68	104
49	83	104
39	68	83
105	82	126
68	105	126
105	1	125
82	105	125
82	49	104
104	68	126
82	104	126
49	24	67
67	39	83
49	67	83
24	156	37
37	15	50
24	37	50
38	16	51
15	38	51
159	16	38
69	40	84
39	69	84
16	40	69
106	70	127
68	106	127
40	70	106
105	70	109
1	105	109
105	68	127
70	105	127
68	39	84
84	40	106
68	84	106
39	15	51
51	16	69
39	51	69
107	161	108
15	107	108
107	151	178
161	107	178
161	159	38
38	15	108
161	38	108
163	9	29
159	163	29
148	9	163
41	25	52
16	41	52
9	25	41
40	25	53
70	53	85
85	1	109
70	85	109
40	53	70
40	16	52
25	40	52
16	159	29
29	9	41
16	29	41
26	18	42
9	26	42
3	18	26
54	43	71
25	54	71
18	43	54
72	53	86
43	72	86
72	1	85
53	72	85
53	25	71
71	43	86
53	71	86
25	9	42
42	18	54
25	42	54
9	148	12
12	3	26
9	12	26
27	17	55
7	27	55
3	17	27
110	58	128
32	110	128
17	58	110
102	58	137
147	102	137
102	32	128
58	102	128
32	7	55
55	17	110
32	55	110
44	20	56
18	44	56
7	20	44
73	45	87
43	73	87
20	45	73
72	45	79
1	72	79
72	43	87
45	72	87
43	18	56
56	20	73
43	56	73
18	3	27
27	7	44
18	27	44
111	91	138
166	111	138
2	91	111
174	91	139
152	174	139
174	166	138
91	174	138
184	74	140
166	184	140
184	153	113
74	184	113
74	2	111
111	166	140
74	111	140
75	74	112
158	75	112
2	74	75
113	168	129
74	113	129
113	153	179
168	113	179
112	168	186
158	112	186
112	74	129
168	112	129
181	10	141
158	181	141
181	150	114
10	181	114
10	2	75
75	158	141
10	75	141
10	4	76
2	10	76
13	10	114
150	13	114
4	10	13
116	19	115
11	116	115
4	19	116
130	59	142
60	130	142
19	59	130
145	59	143
147	145	143
145	60	142
59	145	142
60	11	115
115	19	130
60	115	130
76	11	88
2	76	88
76	4	116
11	76	116
89	11	92
157	89	92
89	2	88
11	89	88
117	60	144
164	117	144
11	60	117
175	60	145
147	175	145
175	164	144
60	175	144
164	157	92
92	11	117
164	92	117
118	170	131
91	118	131
118	157	180
170	118	180
139	170	187
152	139	187
139	91	131
170	139	131
91	2	89
89	157	118
91	89	118


==> data/elements/ele616.dat <==
63	61	93
93	290	150
63	93	150
146	63	149
0	146	149
61	63	146
94	303	119
61	94	119
312	94	147
282	312	147
303	94	312
303	290	93
93	61	119
303	93	119
62	301	95
5	62	95
325	62	261
290	325	261
301	62	325
132	319	148
30	132	148
301	319	132
333	96	262
319	333	262
333	283	154
96	333	154
96	30	148
148	319	262
96	148	262
30	5	95
95	301	132
30	95	132
151	77	211
63	151	211
5	77	151
149	77	214
0	149	214
149	63	211
77	149	211
150	62	263
63	150	263
150	290	261
62	150	261
62	5	151
151	63	263
62	151	263
153	98	213
64	153	213
153	5	212
98	153	212
152	98	216
3	152	216
152	64	213
98	152	213
77	64	219
219	0	214
77	219	214
77	5	153
64	77	153
121	30	97
17	121	97
5	30	121
120	96	155
58	120	155
30	96	120
154	137	215
96	154	215
154	283	271
137	154	271
137	58	155
155	96	215
137	155	215
58	17	97
97	30	120
58	97	120
191	98	156
17	191	156
191	3	216
98	191	216
121	98	212
5	121	212
121	17	156
98	121	156
159	12	158
6	159	158
159	3	217
12	159	217
157	133	218
12	157	218
157	284	265
133	157	265
158	133	222
6	158	222
158	12	218
133	158	218
160	64	220
6	160	220
160	0	219
64	160	219
159	64	152
3	159	152
159	6	220
64	159	220
99	78	221
6	99	221
291	78	99
160	78	223
0	160	223
160	6	221
78	160	221
161	133	264
308	161	264
161	6	222
133	161	222
326	133	265
284	326	265
326	308	264
133	326	264
308	291	99
99	6	161
308	99	161
100	307	122
90	100	122
100	291	313
307	100	313
135	307	324
324	285	268
135	324	268
135	90	122
307	135	122
162	78	266
90	162	266
162	0	223
78	162	223
78	291	100
100	90	266
78	100	266
101	90	134
305	101	134
101	0	162
90	101	162
163	135	267
309	163	267
90	135	163
327	135	268
285	327	268
327	309	267
135	327	267
309	305	134
134	90	163
309	134	163
136	321	164
61	136	164
305	321	136
335	94	269
321	335	269
335	282	147
94	335	147
94	61	164
164	321	269
94	164	269
101	61	146
0	101	146
101	305	136
61	101	136
21	14	31
7	21	31
165	21	228
4	165	228
14	21	165
46	34	167
20	46	167
14	34	46
226	65	166
45	226	166
34	65	226
172	79	225
65	172	225
172	1	224
79	172	224
79	45	166
166	65	225
79	166	225
45	20	167
167	34	226
45	167	226
20	7	31
31	14	46
20	31	46
33	32	103
19	33	103
7	32	33
123	102	169
59	123	169
32	102	123
168	143	227
102	168	227
168	283	278
143	168	278
143	59	169
169	102	227
143	169	227
59	19	103
103	32	123
59	103	123
205	21	170
19	205	170
205	4	228
21	205	228
21	7	33
33	19	170
21	33	170
230	22	229
13	230	229
8	22	230
171	22	232
4	171	232
171	13	229
22	171	229
179	13	270
286	179	270
179	8	230
13	179	230
35	23	47
14	35	47
8	23	35
66	48	80
34	66	80
23	48	66
173	81	231
65	173	231
48	81	173
172	81	176
1	172	176
172	65	231
81	172	231
65	34	80
80	48	173
65	80	173
34	14	47
47	23	66
34	47	66
22	14	165
165	4	232
22	165	232
22	8	35
14	22	35
28	24	36
8	28	36
292	24	28
57	49	178
23	57	178
24	49	57
174	82	177
48	174	177
49	82	174
175	125	233
81	175	233
82	125	175
176	125	234
1	176	234
176	81	233
125	176	233
81	48	177
177	82	175
81	177	175
48	23	178
178	49	174
48	178	174
23	8	36
36	24	57
23	36	57
179	296	180
8	179	180
179	286	330
296	179	330
296	292	28
28	8	180
296	28	180
37	298	124
15	37	124
292	298	37
107	298	318
287	107	318
107	15	124
298	107	124
50	39	67
24	50	67
15	39	50
83	68	104
49	83	104
39	68	83
126	105	181
82	126	181
68	105	126
182	125	235
105	182	235
182	1	234
125	182	234
125	82	181
181	105	235
125	181	235
82	49	104
104	68	126
82	104	126
49	24	67
67	39	83
49	67	83
24	292	37
37	15	50
24	37	50
38	16	51
15	38	51
295	16	38
69	40	84
39	69	84
16	40	69
106	70	127
68	106	127
40	70	106
183	109	236
105	183	236
70	109	183
182	109	238
1	182	238
182	105	236
109	182	236
105	68	127
127	70	183
105	127	183
68	39	84
84	40	106
68	84	106
39	15	51
51	16	69
39	51	69
107	297	108
15	107	108
107	287	314
297	107	314
297	295	38
38	15	108
297	38	108
29	299	237
9	29	237
295	299	29
189	299	331
284	189	331
189	9	237
299	189	237
41	25	52
16	41	52
9	25	41
186	53	185
40	186	185
25	53	186
240	85	184
70	240	184
53	85	240
241	109	239
85	241	239
241	1	238
109	241	238
109	70	184
184	85	239
109	184	239
70	40	185
185	53	240
70	185	240
40	16	52
52	25	186
40	52	186
16	295	29
29	9	41
16	29	41
26	18	42
9	26	42
187	26	243
3	187	243
18	26	187
54	43	71
25	54	71
18	43	54
86	72	188
53	86	188
43	72	86
193	85	242
72	193	242
193	1	241
85	193	241
85	53	188
188	72	242
85	188	242
53	25	71
71	43	86
53	71	86
25	9	42
42	18	54
25	42	54
189	12	190
9	189	190
189	284	157
12	189	157
217	26	244
12	217	244
217	3	243
26	217	243
26	9	190
190	12	244
26	190	244
55	27	245
17	55	245
7	27	55
191	27	248
3	191	248
191	17	245
27	191	245
110	58	128
32	110	128
17	58	110
192	137	246
102	192	246
58	137	192
168	137	271
283	168	271
168	102	246
137	168	246
102	32	128
128	58	192
102	128	192
32	7	55
55	17	110
32	55	110
44	20	56
18	44	56
7	20	44
73	45	87
43	73	87
20	45	73
194	79	247
72	194	247
45	79	194
193	79	224
1	193	224
193	72	247
79	193	247
72	43	87
87	45	194
72	87	194
43	18	56
56	20	73
43	56	73
27	18	187
187	3	248
27	187	248
27	7	44
18	27	44
111	91	138
302	111	138
111	2	195
91	111	195
196	139	272
310	196	272
91	139	196
328	139	273
288	328	273
328	310	272
139	328	272
310	302	138
138	91	196
310	138	196
140	320	197
74	140	197
302	320	140
334	113	274
320	334	274
334	289	199
113	334	199
113	74	197
197	320	274
113	197	274
111	74	198
2	111	198
111	302	140
74	111	140
112	75	249
74	112	249
294	75	112
198	75	250
2	198	250
198	74	249
75	198	249
113	304	129
74	113	129
315	113	199
289	315	199
304	113	315
112	304	322
294	112	322
112	74	129
304	112	129
141	317	200
10	141	200
294	317	141
332	114	275
317	332	275
332	286	276
114	332	276
200	114	253
10	200	253
200	317	275
114	200	275
202	75	201
10	202	201
202	2	250
75	202	250
75	294	141
141	10	201
75	141	201
203	76	252
10	203	252
203	4	251
76	203	251
202	76	207
2	202	207
202	10	252
76	202	252
255	114	254
13	255	254
255	10	253
114	255	253
270	114	276
286	270	276
270	13	254
114	270	254
203	13	171
4	203	171
203	10	255
13	203	255
115	116	256
19	115	256
115	11	204
116	115	204
205	116	257
4	205	257
205	19	256
116	205	256
130	59	142
60	130	142
19	59	130
206	143	277
145	206	277
59	143	206
281	143	278
283	281	278
281	145	277
143	281	277
145	60	142
142	59	206
145	142	206
60	11	115
115	19	130
60	115	130
88	76	208
11	88	208
207	88	259
2	207	259
76	88	207
251	116	258
76	251	258
251	4	257
116	251	257
208	116	204
11	208	204
208	76	258
116	208	258
92	89	209
11	92	209
293	89	92
260	88	279
89	260	279
260	2	259
88	260	259
88	11	209
209	89	279
88	209	279
117	60	144
300	117	144
11	60	117
210	145	280
311	210	280
60	145	210
329	145	281
283	329	281
329	311	280
145	329	280
311	300	144
144	60	210
311	144	210
300	293	92
92	11	117
300	92	117
118	306	131
91	118	131
118	293	316
306	118	316
139	306	323
323	288	273
139	323	273
139	91	131
306	139	131
89	91	195
195	2	260
89	195	260
89	293	118
91	89	118


==> data/solution1109.dat <==
-0.625	0.25	0.0584356370252546
-0.625	0.125	0.0584356370252546
-0.5625	0.1875	0.0584356370252546
-0.5	0.25	0.0708772240190874
-0.625	0.25	0.0708772240190874
-0.5625	0.1875	0.0708772240190874
-0.625	0.25	0.0589416840272873
-0.75	0.25	0.0589416840272873
-0.6875	0.1875	0.0589416840272873
-0.625	0.125	0.0549604458488971
-0.625	0.25	0.0549604458488971
-0.6875	0.1875	0.0549604458488971
-0.5625	0.0625	0.0395080256750808
-0.5	0.125	0.0395080256750808
-0.5625	0.125	0.0395080256750808
-0.625	0.125	0.0376831493118159
-0.5625	0.0625	0.0376831493118159
-0.5625	0.125	0.0376831493118159
-0.5625	0.0625	0.017577125966552
-0.5	0	0.017577125966552
-0.5	0.0625	0.017577125966552
-0.5	0.125	0.0332011269331041
-0.5625	0.0625	0.0332011269331041
-0.5	0.0625	0.0332011269331041
-0.5	0.125	0.0642605694638127
-0.5	0.25	0.0642605694638127
-0.5625	0.1875	0.0642605694638127
-0.5625	0.1875	0.0496596439792858
-0.625	0.125	0.0496596439792858
-0.5625	0.125	0.0496596439792858
-0.5	0.125	0.0520645682657583
-0.5625	0.1875	0.0520645682657583
-0.5625	0.125	0.0520645682657583
-0.625	0.375	0.0901704028637718
-0.5	0.25	0.0901704028637718
-0.5	0.375	0.0901704028637718
-0.5	0.5	0.0980970319247612
-0.625	0.375	0.0980970319247612
-0.5	0.375	0.0980970319247612
-0.625	0.25	0.0762710331835828
-0.625	0.375	0.0762710331835828
-0.6875	0.3125	0.0762710331835828
-0.75	0.25	0.0653827027428598
-0.625	0.25	0.0653827027428598
-0.6875	0.3125	0.0653827027428598
-0.5	0.25	0.0799742755777029
-0.625	0.375	0.0799742755777029
-0.625	0.25	0.0799742755777029
-0.8125	0.0625	0.0255233817459008
-0.75	0.125	0.0255233817459008
-0.8125	0.125	0.0255233817459008
-0.875	0.125	0.0218468700172453
-0.8125	0.0625	0.0218468700172453
-0.8125	0.125	0.0218468700172453
-0.8125	0.0625	0.0119437805048749
-0.75	0	0.0119437805048749
-0.75	0.0625	0.0119437805048749
-0.75	0.125	0.0224230282656126
-0.8125	0.0625	0.0224230282656126
-0.75	0.0625	0.0224230282656126
-0.8125	0.1875	0.0390766601817571
-0.75	0.125	0.0390766601817571
-0.75	0.1875	0.0390766601817571
-0.75	0.25	0.0459021792646136
-0.8125	0.1875	0.0459021792646136
-0.75	0.1875	0.0459021792646136
-0.8125	0.1875	0.0284354501905324
-0.875	0.125	0.0284354501905324
-0.8125	0.125	0.0284354501905324
-0.75	0.125	0.0331052395104937
-0.8125	0.1875	0.0331052395104937
-0.8125	0.125	0.0331052395104937
-0.9375	0.0625	0.00773232880440563
-0.875	0	0.00773232880440563
-0.875	0.0625	0.00773232880440563
-0.875	0.125	0.0132672364808799
-0.9375	0.0625	0.0132672364808799
-0.875	0.0625	0.0132672364808799
-1	0	0.00242136345110141
-0.875	0	0.00242136345110141
-0.9375	0.0625	0.00242136345110141
-0.8125	0.0625	0.00544237463801108
-0.875	0	0.00544237463801108
-0.8125	0	0.00544237463801108
-0.75	0	0.00593096689387378
-0.8125	0.0625	0.00593096689387378
-0.8125	0	0.00593096689387378
-0.8125	0.0625	0.0165599211952602
-0.875	0.125	0.0165599211952602
-0.875	0.0625	0.0165599211952602
-0.875	0	0.00950081922556145
-0.8125	0.0625	0.00950081922556145
-0.875	0.0625	0.00950081922556145
-0.625	0	0.0219782581281213
-0.625	0.125	0.0219782581281213
-0.6875	0.0625	0.0219782581281213
-0.75	0	0.00751443072049101
-0.625	0	0.00751443072049101
-0.6875	0.0625	0.00751443072049101
-0.625	0	0.00863401294235275
-0.5	0	0.00863401294235275
-0.5625	0.0625	0.00863401294235275
-0.625	0.125	0.0230391442804555
-0.625	0	0.0230391442804555
-0.5625	0.0625	0.0230391442804555
-0.6875	0.1875	0.0410488125452449
-0.75	0.125	0.0410488125452449
-0.6875	0.125	0.0410488125452449
-0.625	0.125	0.0441517661190291
-0.6875	0.1875	0.0441517661190291
-0.6875	0.125	0.0441517661190291
-0.6875	0.1875	0.0509697989192603
-0.75	0.25	0.0509697989192603
-0.75	0.1875	0.0509697989192603
-0.75	0.125	0.0435180894722489
-0.6875	0.1875	0.0435180894722489
-0.75	0.1875	0.0435180894722489
-0.6875	0.0625	0.0244887652861415
-0.75	0.125	0.0244887652861415
-0.75	0.0625	0.0244887652861415
-0.75	0	0.0130987970791051
-0.6875	0.0625	0.0130987970791051
-0.75	0.0625	0.0130987970791051
-0.6875	0.0625	0.0334396047024789
-0.625	0.125	0.0334396047024789
-0.6875	0.125	0.0334396047024789
-0.75	0.125	0.031020936456407
-0.6875	0.0625	0.031020936456407
-0.6875	0.125	0.031020936456407
-0.375	0.125	0.0395256822118525
-0.25	0	0.0395256822118525
-0.25	0.125	0.0395256822118525
-0.3125	0.1875	0.0733191521106738
-0.25	0.125	0.0733191521106738
-0.25	0.1875	0.0733191521106738
-0.25	0.25	0.0865958456492757
-0.3125	0.1875	0.0865958456492757
-0.25	0.1875	0.0865958456492757
-0.375	0.125	0.0632058354976373
-0.25	0.125	0.0632058354976373
-0.3125	0.1875	0.0632058354976373
-0.375	0	0.0284306214316255
-0.375	0.125	0.0284306214316255
-0.4375	0.0625	0.0284306214316255
-0.5	0	0.00987445756205872
-0.375	0	0.00987445756205872
-0.4375	0.0625	0.00987445756205872
-0.25	0	0.0200648933148605
-0.375	0.125	0.0200648933148605
-0.375	0	0.0200648933148605
-0.1875	0.0625	0.025003480914438
-0.125	0	0.025003480914438
-0.125	0.0625	0.025003480914438
-0.125	0.125	0.0478187622800137
-0.1875	0.0625	0.0478187622800137
-0.125	0.0625	0.0478187622800137
-0.25	0	0.012122644168854
-0.125	0	0.012122644168854
-0.1875	0.0625	0.012122644168854
-0.09375	0.03125	0.0152758320922405
-0.0625	0	0.0152758320922405
-0.0625	0.03125	0.0152758320922405
-0.0625	0.0625	0.0298209610110424
-0.09375	0.03125	0.0298209610110424
-0.0625	0.03125	0.0298209610110424
-0.125	0	0.00727171302212499
-0.0625	0	0.00727171302212499
-0.09375	0.03125	0.00727171302212499
-0.03125	0	0.0140066010191898
-0.03125	0.03125	0.0140066010191898
-0.046875	0.015625	0.0140066010191898
-0.0625	0	0.00450725239077082
-0.03125	0	0.00450725239077082
-0.046875	0.015625	0.00450725239077082
-0.03125	0	0.00705623598150598
0	0	0.00705623598150598
-0.015625	0.015625	0.00705623598150598
-0.03125	0.03125	0.0152812996089147
-0.03125	0	0.0152812996089147
-0.015625	0.015625	0.0152812996089147
-0.03125	0.03125	0.0322998924919595
-0.0625	0.0625	0.0322998924919595
-0.0625	0.03125	0.0322998924919595
-0.0625	0.03125	0.0123475830802034
-0.0625	0	0.0123475830802034
-0.046875	0.015625	0.0123475830802034
-0.03125	0.03125	0.0213203618800573
-0.0625	0.03125	0.0213203618800573
-0.046875	0.015625	0.0213203618800573
-0.0625	0.0625	0.0513902149334262
-0.125	0.125	0.0513902149334262
-0.125	0.0625	0.0513902149334262
-0.125	0.0625	0.0202318468472427
-0.125	0	0.0202318468472427
-0.09375	0.03125	0.0202318468472427
-0.0625	0.0625	0.0345202121469336
-0.125	0.0625	0.0345202121469336
-0.09375	0.03125	0.0345202121469336
-0.1875	0.1875	0.0705539681768819
-0.25	0.125	0.0705539681768819
-0.1875	0.125	0.0705539681768819
-0.125	0.125	0.0737960555147307
-0.1875	0.1875	0.0737960555147307
-0.1875	0.125	0.0737960555147307
-0.1875	0.1875	0.0901395927846213
-0.25	0.25	0.0901395927846213
-0.25	0.1875	0.0901395927846213
-0.25	0.125	0.0765463327656823
-0.1875	0.1875	0.0765463327656823
-0.25	0.1875	0.0765463327656823
-0.25	0.125	0.0327021511563932
-0.25	0	0.0327021511563932
-0.1875	0.0625	0.0327021511563932
-0.1875	0.0625	0.0561901829340476
-0.125	0.125	0.0561901829340476
-0.1875	0.125	0.0561901829340476
-0.25	0.125	0.0534865819621489
-0.1875	0.0625	0.0534865819621489
-0.1875	0.125	0.0534865819621489
-0.375	0.25	0.101339512946261
-0.375	0.375	0.101339512946261
-0.4375	0.3125	0.101339512946261
-0.5	0.25	0.0901609581479803
-0.375	0.25	0.0901609581479803
-0.4375	0.3125	0.0901609581479803
-0.25	0.25	0.101946540338141
-0.375	0.375	0.101946540338141
-0.375	0.25	0.101946540338141
-0.5	0.375	0.10818397915712
-0.375	0.375	0.10818397915712
-0.4375	0.4375	0.10818397915712
-0.5	0.5	0.106544951703069
-0.5	0.375	0.106544951703069
-0.4375	0.4375	0.106544951703069
-0.5	0.375	0.0939240842689426
-0.5	0.25	0.0939240842689426
-0.4375	0.3125	0.0939240842689426
-0.375	0.375	0.103867672252667
-0.5	0.375	0.103867672252667
-0.4375	0.3125	0.103867672252667
-0.5	0.125	0.057318876714629
-0.375	0.125	0.057318876714629
-0.4375	0.1875	0.057318876714629
-0.5	0.25	0.0670453466684189
-0.5	0.125	0.0670453466684189
-0.4375	0.1875	0.0670453466684189
-0.4375	0.0625	0.034339873699281
-0.5	0.125	0.034339873699281
-0.5	0.0625	0.034339873699281
-0.5	0	0.0181464993496405
-0.4375	0.0625	0.0181464993496405
-0.5	0.0625	0.0181464993496405
-0.375	0.125	0.0432576096817444
-0.5	0.125	0.0432576096817444
-0.4375	0.0625	0.0432576096817444
-0.375	0.25	0.0743247312808736
-0.375	0.125	0.0743247312808736
-0.3125	0.1875	0.0743247312808736
-0.25	0.25	0.0892052312342513
-0.375	0.25	0.0892052312342513
-0.3125	0.1875	0.0892052312342513
-0.375	0.25	0.0807705509477469
-0.5	0.25	0.0807705509477469
-0.4375	0.1875	0.0807705509477469
-0.375	0.125	0.0720774275769494
-0.375	0.25	0.0720774275769494
-0.4375	0.1875	0.0720774275769494
-0.25	0.375	0.130927869758839
-0.125	0.375	0.130927869758839
-0.1875	0.4375	0.130927869758839
-0.25	0.5	0.12964868035493
-0.25	0.375	0.12964868035493
-0.1875	0.4375	0.12964868035493
-0.25	0.375	0.115611994543526
-0.25	0.25	0.115611994543526
-0.1875	0.3125	0.115611994543526
-0.125	0.375	0.12641009749178
-0.25	0.375	0.12641009749178
-0.1875	0.3125	0.12641009749178
-0.125	0.5	0.141081393347151
-0.125	0.375	0.141081393347151
-0.0625	0.4375	0.141081393347151
0	0.5	0.145544901616646
-0.125	0.5	0.145544901616646
-0.0625	0.4375	0.145544901616646
-0.125	0.5	0.134359892876896
-0.25	0.5	0.134359892876896
-0.1875	0.4375	0.134359892876896
-0.125	0.375	0.137138759655501
-0.125	0.5	0.137138759655501
-0.1875	0.4375	0.137138759655501
-0.375	0.375	0.120498079757803
-0.25	0.5	0.120498079757803
-0.375	0.5	0.120498079757803
-0.375	0.5	0.112084740396754
-0.5	0.5	0.112084740396754
-0.4375	0.4375	0.112084740396754
-0.375	0.375	0.114787610802108
-0.375	0.5	0.114787610802108
-0.4375	0.4375	0.114787610802108
-0.375	0.375	0.112690710167245
-0.25	0.25	0.112690710167245
-0.25	0.375	0.112690710167245
-0.25	0.5	0.122005331849705
-0.375	0.375	0.122005331849705
-0.25	0.375	0.122005331849705
-0.125	0.1875	0.101645126846937
-0.0625	0.1875	0.101645126846937
-0.09375	0.21875	0.101645126846937
-0.125	0.25	0.1053551052363
-0.125	0.1875	0.1053551052363
-0.09375	0.21875	0.1053551052363
-0.125	0.1875	0.0836701828677468
-0.125	0.125	0.0836701828677468
-0.09375	0.15625	0.0836701828677468
-0.0625	0.1875	0.0944769766839936
-0.125	0.1875	0.0944769766839936
-0.09375	0.15625	0.0944769766839936
-0.0625	0.1875	0.118121823291119
0	0.25	0.118121823291119
-0.0625	0.25	0.118121823291119
-0.0625	0.25	0.113939684739096
-0.125	0.25	0.113939684739096
-0.09375	0.21875	0.113939684739096
-0.0625	0.1875	0.110925056733263
-0.0625	0.25	0.110925056733263
-0.09375	0.21875	0.110925056733263
-0.125	0.25	0.100222613484083
-0.25	0.25	0.100222613484083
-0.1875	0.1875	0.100222613484083
-0.1875	0.1875	0.0838382369903049
-0.125	0.125	0.0838382369903049
-0.125	0.1875	0.0838382369903049
-0.125	0.25	0.0981686949798929
-0.1875	0.1875	0.0981686949798929
-0.125	0.1875	0.0981686949798929
-0.0625	0.125	0.0642887678214498
-0.0625	0.0625	0.0642887678214498
-0.03125	0.09375	0.0642887678214498
0	0.125	0.0787613376715993
-0.0625	0.125	0.0787613376715993
-0.03125	0.09375	0.0787613376715993
-0.125	0.125	0.064662159365503
-0.0625	0.0625	0.064662159365503
-0.0625	0.125	0.064662159365503
-0.03125	0.0625	0.0414516571337954
-0.03125	0.03125	0.0414516571337954
-0.015625	0.046875	0.0414516571337954
0	0.0625	0.0514519186231633
-0.03125	0.0625	0.0514519186231633
-0.015625	0.046875	0.0514519186231633
-0.0625	0.0625	0.0413724896824678
-0.03125	0.03125	0.0413724896824678
-0.03125	0.0625	0.0413724896824678
-0.015625	0.015625	0.030343739034128
0	0.03125	0.030343739034128
-0.015625	0.03125	0.030343739034128
-0.03125	0.03125	0.0268339107237037
-0.015625	0.015625	0.0268339107237037
-0.015625	0.03125	0.0268339107237037
-0.015625	0.015625	0.0183402400708224
0	0	0.0183402400708224
0	0.015625	0.0183402400708224
0	0.03125	0.0280126354305415
-0.015625	0.015625	0.0280126354305415
0	0.015625	0.0280126354305415
0	0.03125	0.0478870556578154
0	0.0625	0.0478870556578154
-0.015625	0.046875	0.0478870556578154
-0.015625	0.046875	0.0352361703512763
-0.03125	0.03125	0.0352361703512763
-0.015625	0.03125	0.0352361703512763
0	0.03125	0.0385901965025464
-0.015625	0.046875	0.0385901965025464
-0.015625	0.03125	0.0385901965025464
0	0.0625	0.0733470803299066
0	0.125	0.0733470803299066
-0.03125	0.09375	0.0733470803299066
-0.03125	0.09375	0.0546970091090033
-0.0625	0.0625	0.0546970091090033
-0.03125	0.0625	0.0546970091090033
0	0.0625	0.0596010304188851
-0.03125	0.09375	0.0596010304188851
-0.03125	0.0625	0.0596010304188851
0	0.125	0.108708791420233
0	0.25	0.108708791420233
-0.0625	0.1875	0.108708791420233
-0.0625	0.125	0.0893798379994505
-0.0625	0.1875	0.0893798379994505
-0.09375	0.15625	0.0893798379994505
-0.125	0.125	0.0776564536749664
-0.0625	0.125	0.0776564536749664
-0.09375	0.15625	0.0776564536749664
0	0.125	0.0901711101582434
-0.0625	0.1875	0.0901711101582434
-0.0625	0.125	0.0901711101582434
0	0.375	0.139561458792985
-0.125	0.375	0.139561458792985
-0.0625	0.3125	0.139561458792985
0	0.25	0.138607814526976
0	0.375	0.138607814526976
-0.0625	0.3125	0.138607814526976
0	0.375	0.149512551036622
0	0.5	0.149512551036622
-0.0625	0.4375	0.149512551036622
-0.125	0.375	0.143474014280707
0	0.375	0.143474014280707
-0.0625	0.4375	0.143474014280707
-0.125	0.25	0.123712030770953
-0.125	0.375	0.123712030770953
-0.1875	0.3125	0.123712030770953
-0.25	0.25	0.111057469354402
-0.125	0.25	0.111057469354402
-0.1875	0.3125	0.111057469354402
-0.0625	0.3125	0.122934216131608
-0.125	0.25	0.122934216131608
-0.0625	0.25	0.122934216131608
0	0.25	0.128252540581127
-0.0625	0.3125	0.128252540581127
-0.0625	0.25	0.128252540581127
-0.125	0.375	0.12831642401963
-0.125	0.25	0.12831642401963
-0.0625	0.3125	0.12831642401963
-0.125	0.625	0.114015983234552
0	0.75	0.114015983234552
-0.125	0.75	0.114015983234552
-0.25	0.75	0.109658800275119
-0.125	0.625	0.109658800275119
-0.125	0.75	0.109658800275119
-0.125	0.625	0.139948759692883
0	0.5	0.139948759692883
0	0.625	0.139948759692883
0	0.75	0.125590956749342
-0.125	0.625	0.125590956749342
0	0.625	0.125590956749342
0	0.875	0.0684990837678943
-0.125	0.875	0.0684990837678943
-0.0625	0.8125	0.0684990837678943
0	0.75	0.0853626450985018
0	0.875	0.0853626450985018
-0.0625	0.8125	0.0853626450985018
0	0.875	0.032723646236876
0	1	0.032723646236876
-0.0625	0.9375	0.032723646236876
-0.125	0.875	0.0512770520423376
0	0.875	0.0512770520423376
-0.0625	0.9375	0.0512770520423376
-0.125	0.75	0.0805239598379462
-0.125	0.875	0.0805239598379462
-0.1875	0.8125	0.0805239598379462
-0.25	0.75	0.0920088341205631
-0.125	0.75	0.0920088341205631
-0.1875	0.8125	0.0920088341205631
-0.125	0.75	0.0975159281040608
0	0.75	0.0975159281040608
-0.0625	0.8125	0.0975159281040608
-0.125	0.875	0.0820638929975935
-0.125	0.75	0.0820638929975935
-0.0625	0.8125	0.0820638929975935
-0.375	0.625	0.120919660784434
-0.25	0.5	0.120919660784434
-0.25	0.625	0.120919660784434
-0.25	0.75	0.109873140944306
-0.375	0.625	0.109873140944306
-0.25	0.625	0.109873140944306
-0.375	0.625	0.113230613782314
-0.5	0.5	0.113230613782314
-0.375	0.5	0.113230613782314
-0.25	0.5	0.120213773276601
-0.375	0.625	0.120213773276601
-0.375	0.5	0.120213773276601
-0.125	0.625	0.134343464275757
-0.25	0.5	0.134343464275757
-0.125	0.5	0.134343464275757
0	0.5	0.141170204266605
-0.125	0.625	0.141170204266605
-0.125	0.5	0.141170204266605
-0.125	0.625	0.115642174283693
-0.25	0.75	0.115642174283693
-0.25	0.625	0.115642174283693
-0.25	0.5	0.127429158215359
-0.125	0.625	0.127429158215359
-0.25	0.625	0.127429158215359
-0.375	0.75	0.0704842487998815
-0.375	0.875	0.0704842487998815
-0.4375	0.8125	0.0704842487998815
-0.5	0.75	0.0791203479141008
-0.375	0.75	0.0791203479141008
-0.4375	0.8125	0.0791203479141008
-0.25	0.75	0.0788754893027246
-0.375	0.875	0.0788754893027246
-0.375	0.75	0.0788754893027246
-0.5	0.875	0.0421622247281945
-0.375	0.875	0.0421622247281945
-0.4375	0.9375	0.0421622247281945
-0.5	1	0.0256006503383263
-0.5	0.875	0.0256006503383263
-0.4375	0.9375	0.0256006503383263
-0.5	0.875	0.0659102880144539
-0.5	0.75	0.0659102880144539
-0.4375	0.8125	0.0659102880144539
-0.375	0.875	0.0561194683675251
-0.5	0.875	0.0561194683675251
-0.4375	0.8125	0.0561194683675251
-0.375	0.625	0.0976841461915933
-0.5	0.75	0.0976841461915933
-0.5	0.625	0.0976841461915933
-0.5	0.5	0.10667251768525
-0.375	0.625	0.10667251768525
-0.5	0.625	0.10667251768525
-0.375	0.625	0.0992314297336491
-0.25	0.75	0.0992314297336491
-0.375	0.75	0.0992314297336491
-0.5	0.75	0.0941269265989216
-0.375	0.625	0.0941269265989216
-0.375	0.75	0.0941269265989216
-0.25	0.875	0.0484103915258292
-0.125	0.875	0.0484103915258292
-0.1875	0.9375	0.0484103915258292
-0.25	1	0.0295595861511557
-0.25	0.875	0.0295595861511557
-0.1875	0.9375	0.0295595861511557
-0.25	0.875	0.0775771791135531
-0.25	0.75	0.0775771791135531
-0.1875	0.8125	0.0775771791135531
-0.125	0.875	0.0647236787001521
-0.25	0.875	0.0647236787001521
-0.1875	0.8125	0.0647236787001521
-0.125	1	0.0313436534872038
-0.125	0.875	0.0313436534872038
-0.0625	0.9375	0.0313436534872038
0	1	0.0113516734389269
-0.125	1	0.0113516734389269
-0.0625	0.9375	0.0113516734389269
-0.125	1	0.0106990347838354
-0.25	1	0.0106990347838354
-0.1875	0.9375	0.0106990347838354
-0.125	0.875	0.0307901480218495
-0.125	1	0.0307901480218495
-0.1875	0.9375	0.0307901480218495
-0.375	1	0.0276448316516276
-0.375	0.875	0.0276448316516276
-0.3125	0.9375	0.0276448316516276
-0.25	1	0.0100819697926149
-0.375	1	0.0100819697926149
-0.3125	0.9375	0.0100819697926149
-0.375	1	0.00940166036295462
-0.5	1	0.00940166036295462
-0.4375	0.9375	0.00940166036295462
-0.375	0.875	0.0270841899627788
-0.375	1	0.0270841899627788
-0.4375	0.9375	0.0270841899627788
-0.375	0.875	0.0680473119987315
-0.25	0.75	0.0680473119987315
-0.25	0.875	0.0680473119987315
-0.25	0.875	0.0288825297458161
-0.25	1	0.0288825297458161
-0.3125	0.9375	0.0288825297458161
-0.375	0.875	0.0450851009132502
-0.25	0.875	0.0450851009132502
-0.3125	0.9375	0.0450851009132502
-0.6875	0.9375	0.0310356540729345
-0.75	0.875	0.0310356540729345
-0.6875	0.875	0.0310356540729345
-0.625	0.875	0.0335193795964502
-0.6875	0.9375	0.0335193795964502
-0.6875	0.875	0.0335193795964502
-0.6875	0.9375	0.0130995376195349
-0.75	1	0.0130995376195349
-0.75	0.9375	0.0130995376195349
-0.75	0.875	0.0244903746961613
-0.6875	0.9375	0.0244903746961613
-0.75	0.9375	0.0244903746961613
-0.6875	0.8125	0.0433955610637101
-0.75	0.875	0.0433955610637101
-0.75	0.8125	0.0433955610637101
-0.75	0.75	0.0508106166035984
-0.6875	0.8125	0.0508106166035984
-0.75	0.8125	0.0508106166035984
-0.6875	0.8125	0.0440068757897633
-0.625	0.875	0.0440068757897633
-0.6875	0.875	0.0440068757897633
-0.75	0.875	0.0409317771179398
-0.6875	0.8125	0.0409317771179398
-0.6875	0.875	0.0409317771179398
-0.5625	0.9375	0.0160855649962399
-0.625	1	0.0160855649962399
-0.625	0.9375	0.0160855649962399
-0.625	0.875	0.0299771060377932
-0.5625	0.9375	0.0299771060377932
-0.625	0.9375	0.0299771060377932
-0.5625	0.9375	0.00878987650215489
-0.5	1	0.00878987650215489
-0.5625	1	0.00878987650215489
-0.625	1	0.00854897754746826
-0.5625	0.9375	0.00854897754746826
-0.5625	1	0.00854897754746826
-0.625	1	0.00743094780047634
-0.75	1	0.00743094780047634
-0.6875	0.9375	0.00743094780047634
-0.6875	0.9375	0.0285707660207309
-0.625	0.875	0.0285707660207309
-0.625	0.9375	0.0285707660207309
-0.625	1	0.0153221702490371
-0.6875	0.9375	0.0153221702490371
-0.625	0.9375	0.0153221702490371
-0.8125	0.9375	0.00949174174047548
-0.875	1	0.00949174174047548
-0.875	0.9375	0.00949174174047548
-0.875	0.875	0.0165415095667682
-0.8125	0.9375	0.0165415095667682
-0.875	0.9375	0.0165415095667682
-0.8125	0.9375	0.00592687730339099
-0.75	1	0.00592687730339099
-0.8125	1	0.00592687730339099
-0.875	1	0.00543802838920818
-0.8125	0.9375	0.00543802838920818
-0.8125	1	0.00543802838920818
-0.875	1	0.00241963876165372
-1	1	0.00241963876165372
-0.9375	0.9375	0.00241963876165372
-0.9375	0.9375	0.0132533106361384
-0.875	0.875	0.0132533106361384
-0.875	0.9375	0.0132533106361384
-0.875	1	0.00772543004661488
-0.9375	0.9375	0.00772543004661488
-0.875	0.9375	0.00772543004661488
-0.8125	0.8125	0.0330443998130669
-0.75	0.875	0.0330443998130669
-0.8125	0.875	0.0330443998130669
-0.875	0.875	0.0283890284375123
-0.8125	0.8125	0.0283890284375123
-0.8125	0.875	0.0283890284375123
-0.8125	0.8125	0.0457881042558737
-0.75	0.75	0.0457881042558737
-0.75	0.8125	0.0457881042558737
-0.75	0.875	0.0389895193990073
-0.8125	0.8125	0.0389895193990073
-0.75	0.8125	0.0389895193990073
-0.8125	0.9375	0.0224076965369619
-0.75	0.875	0.0224076965369619
-0.75	0.9375	0.0224076965369619
-0.75	1	0.0119359863113895
-0.8125	0.9375	0.0119359863113895
-0.75	0.9375	0.0119359863113895
-0.8125	0.9375	0.0218203948969473
-0.875	0.875	0.0218203948969473
-0.8125	0.875	0.0218203948969473
-0.75	0.875	0.0254916074779546
-0.8125	0.9375	0.0254916074779546
-0.8125	0.875	0.0254916074779546
-0.625	0.625	0.0795867472502692
-0.5	0.75	0.0795867472502692
-0.625	0.75	0.0795867472502692
-0.625	0.75	0.065149112545396
-0.75	0.75	0.065149112545396
-0.6875	0.6875	0.065149112545396
-0.625	0.625	0.0760295458685558
-0.625	0.75	0.0760295458685558
-0.6875	0.6875	0.0760295458685558
-0.625	0.625	0.0980876597821632
-0.5	0.5	0.0980876597821632
-0.5	0.625	0.0980876597821632
-0.5	0.75	0.089850584419227
-0.625	0.625	0.089850584419227
-0.5	0.625	0.089850584419227
-0.5	0.875	0.0501110524476777
-0.625	0.875	0.0501110524476777
-0.5625	0.8125	0.0501110524476777
-0.5	0.75	0.0634759448211163
-0.5	0.875	0.0634759448211163
-0.5625	0.8125	0.0634759448211163
-0.5	0.875	0.0246777524027228
-0.5	1	0.0246777524027228
-0.5625	0.9375	0.0246777524027228
-0.625	0.875	0.0378185622848589
-0.5	0.875	0.0378185622848589
-0.5625	0.9375	0.0378185622848589
-0.625	0.75	0.0545964245283509
-0.625	0.875	0.0545964245283509
-0.6875	0.8125	0.0545964245283509
-0.75	0.75	0.0586739478030702
-0.625	0.75	0.0586739478030702
-0.6875	0.8125	0.0586739478030702
-0.625	0.75	0.0702759447963581
-0.5	0.75	0.0702759447963581
-0.5625	0.8125	0.0702759447963581
-0.625	0.875	0.0578190130780648
-0.625	0.75	0.0578190130780648
-0.5625	0.8125	0.0578190130780648
-0.75	0.625	0.0543562237813445
-0.875	0.625	0.0543562237813445
-0.8125	0.5625	0.0543562237813445
-0.75	0.5	0.0647258941783766
-0.75	0.625	0.0647258941783766
-0.8125	0.5625	0.0647258941783766
-0.75	0.625	0.0574086291030775
-0.75	0.75	0.0574086291030775
-0.8125	0.6875	0.0574086291030775
-0.875	0.625	0.0523230527615411
-0.75	0.625	0.0523230527615411
-0.8125	0.6875	0.0523230527615411
-0.875	0.5	0.0346534864717268
-0.875	0.625	0.0346534864717268
-0.9375	0.5625	0.0346534864717268
-1	0.5	0.0220545699310848
-0.875	0.5	0.0220545699310848
-0.9375	0.5625	0.0220545699310848
-0.875	0.5	0.0564000941877631
-0.75	0.5	0.0564000941877631
-0.8125	0.5625	0.0564000941877631
-0.875	0.625	0.0457395762739918
-0.875	0.5	0.0457395762739918
-0.8125	0.5625	0.0457395762739918
-0.625	0.5	0.0862885302932261
-0.625	0.625	0.0862885302932261
-0.6875	0.5625	0.0862885302932261
-0.75	0.5	0.0808895414142479
-0.625	0.5	0.0808895414142479
-0.6875	0.5625	0.0808895414142479
-0.5	0.5	0.0949339537800614
-0.625	0.625	0.0949339537800614
-0.625	0.5	0.0949339537800614
-0.75	0.625	0.0747081646048091
-0.625	0.625	0.0747081646048091
-0.6875	0.6875	0.0747081646048091
-0.75	0.75	0.0642212866609352
-0.75	0.625	0.0642212866609352
-0.6875	0.6875	0.0642212866609352
-0.75	0.625	0.0726261222804965
-0.75	0.5	0.0726261222804965
-0.6875	0.5625	0.0726261222804965
-0.625	0.625	0.0777920519218964
-0.75	0.625	0.0777920519218964
-0.6875	0.5625	0.0777920519218964
-0.875	0.75	0.0238572121487542
-0.875	0.875	0.0238572121487542
-0.9375	0.8125	0.0238572121487542
-1	0.75	0.0170512198695699
-0.875	0.75	0.0170512198695699
-0.9375	0.8125	0.0170512198695699
-0.8125	0.8125	0.0390700804819896
-0.875	0.75	0.0390700804819896
-0.8125	0.75	0.0390700804819896
-0.75	0.75	0.0457168635022671
-0.8125	0.8125	0.0457168635022671
-0.8125	0.75	0.0457168635022671
-0.875	0.875	0.0308728014671965
-0.875	0.75	0.0308728014671965
-0.8125	0.8125	0.0308728014671965
-1	0.875	0.0108120972763546
-0.875	0.875	0.0108120972763546
-0.9375	0.9375	0.0108120972763546
-1	1	0.00265403834304381
-1	0.875	0.00265403834304381
-0.9375	0.9375	0.00265403834304381
-1	0.875	0.00561387427677066
-1	0.75	0.00561387427677066
-0.9375	0.8125	0.00561387427677066
-0.875	0.875	0.0132238628401711
-1	0.875	0.0132238628401711
-0.9375	0.8125	0.0132238628401711
-1	0.625	0.020879381485205
-0.875	0.625	0.020879381485205
-0.9375	0.6875	0.020879381485205
-1	0.75	0.00713960823131204
-1	0.625	0.00713960823131204
-0.9375	0.6875	0.00713960823131204
-1	0.625	0.0078557988898206
-1	0.5	0.0078557988898206
-0.9375	0.5625	0.0078557988898206
-0.875	0.625	0.0214653860858173
-1	0.625	0.0214653860858173
-0.9375	0.5625	0.0214653860858173
-0.8125	0.6875	0.0401029045401215
-0.875	0.75	0.0401029045401215
-0.875	0.6875	0.0401029045401215
-0.875	0.625	0.0423366248247936
-0.8125	0.6875	0.0423366248247936
-0.875	0.6875	0.0423366248247936
-0.8125	0.6875	0.0502200641733332
-0.75	0.75	0.0502200641733332
-0.8125	0.75	0.0502200641733332
-0.875	0.75	0.042874263644391
-0.8125	0.6875	0.042874263644391
-0.8125	0.75	0.042874263644391
-0.875	0.75	0.0184668113351522
-1	0.75	0.0184668113351522
-0.9375	0.6875	0.0184668113351522
-0.9375	0.6875	0.0321621721079607
-0.875	0.625	0.0321621721079607
-0.875	0.6875	0.0321621721079607
-0.875	0.75	0.030476417268433
-0.9375	0.6875	0.030476417268433
-0.875	0.6875	0.030476417268433
-0.9375	0.3125	0.0305158976272548
-0.875	0.25	0.0305158976272548
-0.875	0.3125	0.0305158976272548
-0.875	0.375	0.0321972865681484
-0.9375	0.3125	0.0321972865681484
-0.875	0.3125	0.0321972865681484
-1	0.25	0.0184899104115182
-0.875	0.25	0.0184899104115182
-0.9375	0.3125	0.0184899104115182
-0.8125	0.3125	0.0429466184034452
-0.875	0.25	0.0429466184034452
-0.8125	0.25	0.0429466184034452
-0.75	0.25	0.0503206966207069
-0.8125	0.3125	0.0503206966207069
-0.8125	0.25	0.0503206966207069
-0.8125	0.3125	0.042388665115596
-0.875	0.375	0.042388665115596
-0.875	0.3125	0.042388665115596
-0.875	0.25	0.0401614318115554
-0.8125	0.3125	0.0401614318115554
-0.875	0.3125	0.0401614318115554
-1	0.375	0.0214791945390966
-0.875	0.375	0.0214791945390966
-0.9375	0.4375	0.0214791945390966
-1	0.5	0.00785845619197663
-1	0.375	0.00785845619197663
-0.9375	0.4375	0.00785845619197663
-1	0.375	0.00714604524394251
-1	0.25	0.00714604524394251
-0.9375	0.3125	0.00714604524394251
-0.875	0.375	0.0208974606577981
-1	0.375	0.0208974606577981
-0.9375	0.3125	0.0208974606577981
-1	0.125	0.0132404415085917
-0.875	0.125	0.0132404415085917
-0.9375	0.1875	0.0132404415085917
-1	0.25	0.00562001400249286
-1	0.125	0.00562001400249286
-0.9375	0.1875	0.00562001400249286
-1	0.125	0.00265639835829157
-1	0	0.00265639835829157
-0.9375	0.0625	0.00265639835829157
-0.875	0.125	0.0108238387909071
-1	0.125	0.0108238387909071
-0.9375	0.0625	0.0108238387909071
-0.875	0.25	0.0309237706009105
-0.875	0.125	0.0309237706009105
-0.8125	0.1875	0.0309237706009105
-0.8125	0.1875	0.0458169921299743
-0.75	0.25	0.0458169921299743
-0.8125	0.25	0.0458169921299743
-0.875	0.25	0.0391418719746711
-0.8125	0.1875	0.0391418719746711
-0.8125	0.25	0.0391418719746711
-0.875	0.25	0.0170734773188972
-1	0.25	0.0170734773188972
-0.9375	0.1875	0.0170734773188972
-0.875	0.125	0.0238919063041945
-0.875	0.25	0.0238919063041945
-0.9375	0.1875	0.0238919063041945
-0.75	0.375	0.0778857376626615
-0.625	0.375	0.0778857376626615
-0.6875	0.4375	0.0778857376626615
-0.75	0.5	0.0726762237397117
-0.75	0.375	0.0726762237397117
-0.6875	0.4375	0.0726762237397117
-0.75	0.375	0.0643693210932196
-0.75	0.25	0.0643693210932196
-0.6875	0.3125	0.0643693210932196
-0.625	0.375	0.0748547295605469
-0.75	0.375	0.0748547295605469
-0.6875	0.3125	0.0748547295605469
-0.625	0.375	0.0949504250885108
-0.5	0.5	0.0949504250885108
-0.625	0.5	0.0949504250885108
-0.625	0.5	0.080903143589512
-0.75	0.5	0.080903143589512
-0.6875	0.4375	0.080903143589512
-0.625	0.375	0.0863328793178178
-0.625	0.5	0.0863328793178178
-0.6875	0.4375	0.0863328793178178
-0.875	0.5	0.0457623529290773
-0.875	0.375	0.0457623529290773
-0.8125	0.4375	0.0457623529290773
-0.75	0.5	0.0564107935743783
-0.875	0.5	0.0564107935743783
-0.8125	0.4375	0.0564107935743783
-0.875	0.5	0.02205774917574
-1	0.5	0.02205774917574
-0.9375	0.4375	0.02205774917574
-0.875	0.375	0.0346688607525036
-0.875	0.5	0.0346688607525036
-0.9375	0.4375	0.0346688607525036
-0.75	0.375	0.0523928307866439
-0.875	0.375	0.0523928307866439
-0.8125	0.3125	0.0523928307866439
-0.75	0.25	0.0575193036881002
-0.75	0.375	0.0575193036881002
-0.8125	0.3125	0.0575193036881002
-0.75	0.375	0.0647660344226814
-0.75	0.5	0.0647660344226814
-0.8125	0.4375	0.0647660344226814
-0.875	0.375	0.0544071618738187
-0.75	0.375	0.0544071618738187
-0.8125	0.4375	0.0544071618738187
0.375	0.125	0.173793405375744
0.5	0.25	0.173793405375744
0.375	0.25	0.173793405375744
0.375	0.25	0.171780276817346
0.25	0.25	0.171780276817346
0.3125	0.1875	0.171780276817346
0.375	0.125	0.169508629980921
0.375	0.25	0.169508629980921
0.3125	0.1875	0.169508629980921
0.5	0.125	0.163085627821302
0.375	0.125	0.163085627821302
0.4375	0.0625	0.163085627821302
0.5	0	0.158134017341904
0.5	0.125	0.158134017341904
0.4375	0.0625	0.158134017341904
0.5	0.25	0.168192199736179
0.375	0.125	0.168192199736179
0.5	0.125	0.168192199736179
0.4375	0.3125	0.191136747452308
0.5	0.375	0.191136747452308
0.4375	0.375	0.191136747452308
0.375	0.375	0.190773263732779
0.4375	0.3125	0.190773263732779
0.4375	0.375	0.190773263732779
0.5	0.25	0.184509255712828
0.5	0.375	0.184509255712828
0.4375	0.3125	0.184509255712828
0.46875	0.40625	0.205396861934894
0.5	0.4375	0.205396861934894
0.46875	0.4375	0.205396861934894
0.4375	0.4375	0.204141373428054
0.46875	0.40625	0.204141373428054
0.46875	0.4375	0.204141373428054
0.5	0.375	0.199930659962608
0.5	0.4375	0.199930659962608
0.46875	0.40625	0.199930659962608
0.484375	0.453125	0.220148657127517
0.5	0.46875	0.220148657127517
0.484375	0.46875	0.220148657127517
0.46875	0.46875	0.218531514725919
0.484375	0.453125	0.218531514725919
0.484375	0.46875	0.218531514725919
0.5	0.4375	0.215349872099882
0.5	0.46875	0.215349872099882
0.484375	0.453125	0.215349872099882
0.5	0.484375	0.232597886974345
0.484375	0.484375	0.232597886974345
0.4921875	0.4765625	0.232597886974345
0.5	0.46875	0.229168133127956
0.5	0.484375	0.229168133127956
0.4921875	0.4765625	0.229168133127956
0.5	0.484375	0.2421875
0.5	0.5	0.2421875
0.4921875	0.4921875	0.2421875
0.484375	0.484375	0.236979166666667
0.5	0.484375	0.236979166666667
0.4921875	0.4921875	0.236979166666667
0.484375	0.46875	0.2265625
0.484375	0.484375	0.2265625
0.4765625	0.4765625	0.2265625
0.46875	0.46875	0.221810084802186
0.484375	0.46875	0.221810084802186
0.4765625	0.4765625	0.221810084802186
0.484375	0.46875	0.225115935958235
0.5	0.46875	0.225115935958235
0.4921875	0.4765625	0.225115935958235
0.484375	0.484375	0.227885040568274
0.484375	0.46875	0.227885040568274
0.4921875	0.4765625	0.227885040568274
0.46875	0.46875	0.209280191191497
0.4375	0.4375	0.209280191191497
0.46875	0.4375	0.209280191191497
0.46875	0.4375	0.210532271789189
0.5	0.4375	0.210532271789189
0.484375	0.453125	0.210532271789189
0.46875	0.46875	0.213347779871799
0.46875	0.4375	0.213347779871799
0.484375	0.453125	0.213347779871799
0.4375	0.4375	0.196005810628703
0.375	0.375	0.196005810628703
0.4375	0.375	0.196005810628703
0.4375	0.375	0.19601871543748
0.5	0.375	0.19601871543748
0.46875	0.40625	0.19601871543748
0.4375	0.4375	0.199440366953048
0.4375	0.375	0.199440366953048
0.46875	0.40625	0.199440366953048
0.375	0.375	0.180027328767567
0.25	0.25	0.180027328767567
0.375	0.25	0.180027328767567
0.375	0.25	0.181075219743464
0.5	0.25	0.181075219743464
0.4375	0.3125	0.181075219743464
0.375	0.375	0.185669160292392
0.375	0.25	0.185669160292392
0.4375	0.3125	0.185669160292392
0.1875	0.0625	0.138669394008848
0.25	0.125	0.138669394008848
0.1875	0.125	0.138669394008848
0.125	0.125	0.129206826878146
0.1875	0.0625	0.129206826878146
0.1875	0.125	0.129206826878146
0.25	0	0.135188226228757
0.25	0.125	0.135188226228757
0.1875	0.0625	0.135188226228757
0.1875	0.1875	0.153528785240272
0.25	0.125	0.153528785240272
0.25	0.1875	0.153528785240272
0.25	0.25	0.15982920111988
0.1875	0.1875	0.15982920111988
0.25	0.1875	0.15982920111988
0.1875	0.1875	0.138021895773585
0.125	0.125	0.138021895773585
0.1875	0.125	0.138021895773585
0.25	0.125	0.146507081300119
0.1875	0.1875	0.146507081300119
0.1875	0.125	0.146507081300119
0.125	0.0625	0.0924375357452014
0.0625	0.0625	0.0924375357452014
0.09375	0.03125	0.0924375357452014
0.125	0	0.0943320278015536
0.125	0.0625	0.0943320278015536
0.09375	0.03125	0.0943320278015536
0.125	0.125	0.105678700580347
0.0625	0.0625	0.105678700580347
0.125	0.0625	0.105678700580347
0.0625	0.03125	0.061145278741032
0.03125	0.03125	0.061145278741032
0.046875	0.015625	0.061145278741032
0.0625	0	0.0624133775049284
0.0625	0.03125	0.0624133775049284
0.046875	0.015625	0.0624133775049284
0.0625	0.0625	0.0704836482589012
0.03125	0.03125	0.0704836482589012
0.0625	0.03125	0.0704836482589012
0.015625	0.015625	0.0407991598564105
0.03125	0	0.0407991598564105
0.03125	0.015625	0.0407991598564105
0.03125	0.03125	0.0465474401388371
0.015625	0.015625	0.0465474401388371
0.03125	0.015625	0.0465474401388371
0.015625	0.015625	0.0256791861423027
0	0	0.0256791861423027
0.015625	0	0.0256791861423027
0.03125	0	0.0341424074902465
0.015625	0.015625	0.0341424074902465
0.015625	0	0.0341424074902465
0.03125	0	0.0519241542898169
0.0625	0	0.0519241542898169
0.046875	0.015625	0.0519241542898169
0.046875	0.015625	0.0528177184531316
0.03125	0.03125	0.0528177184531316
0.03125	0.015625	0.0528177184531316
0.03125	0	0.0476762211343419
0.046875	0.015625	0.0476762211343419
0.03125	0.015625	0.0476762211343419
0.0625	0	0.0790882328200818
0.125	0	0.0790882328200818
0.09375	0.03125	0.0790882328200818
0.09375	0.03125	0.0801612146464432
0.0625	0.0625	0.0801612146464432
0.0625	0.03125	0.0801612146464432
0.0625	0	0.0725694133019635
0.09375	0.03125	0.0725694133019635
0.0625	0.03125	0.0725694133019635
0.125	0	0.11649925250766
0.25	0	0.11649925250766
0.1875	0.0625	0.11649925250766
0.1875	0.0625	0.118928276396325
0.125	0.125	0.118928276396325
0.125	0.0625	0.118928276396325
0.125	0	0.108476512752341
0.1875	0.0625	0.108476512752341
0.125	0.0625	0.108476512752341
0.375	0	0.154646633775429
0.375	0.125	0.154646633775429
0.3125	0.0625	0.154646633775429
0.25	0	0.144127051293387
0.375	0	0.144127051293387
0.3125	0.0625	0.144127051293387
0.375	0	0.153992224809264
0.5	0	0.153992224809264
0.4375	0.0625	0.153992224809264
0.375	0.125	0.15758382442735
0.375	0	0.15758382442735
0.4375	0.0625	0.15758382442735
0.25	0.125	0.160986080668218
0.375	0.125	0.160986080668218
0.3125	0.1875	0.160986080668218
0.3125	0.1875	0.165306570795197
0.25	0.25	0.165306570795197
0.25	0.1875	0.165306570795197
0.25	0.125	0.159487924411613
0.3125	0.1875	0.159487924411613
0.25	0.1875	0.159487924411613
0.25	0.125	0.143448834676133
0.25	0	0.143448834676133
0.3125	0.0625	0.143448834676133
0.375	0.125	0.155328042722568
0.25	0.125	0.155328042722568
0.3125	0.0625	0.155328042722568
0.75	0.125	0.129687668992081
0.625	0.125	0.129687668992081
0.6875	0.0625	0.129687668992081
0.75	0	0.115956940398848
0.75	0.125	0.115956940398848
0.6875	0.0625	0.115956940398848
0.75	0.25	0.12630752607121
0.625	0.125	0.12630752607121
0.75	0.125	0.12630752607121
0.625	0	0.145405139290297
0.625	0.125	0.145405139290297
0.5625	0.0625	0.145405139290297
0.5	0	0.148044977132028
0.625	0	0.148044977132028
0.5625	0.0625	0.148044977132028
0.625	0	0.125209220367276
0.75	0	0.125209220367276
0.6875	0.0625	0.125209220367276
0.625	0.125	0.137450256713426
0.625	0	0.137450256713426
0.6875	0.0625	0.137450256713426
0.875	0.125	0.0789168717278603
0.75	0	0.0789168717278603
0.875	0	0.0789168717278603
1	0	0.0430473095134203
0.875	0.125	0.0430473095134203
0.875	0	0.0430473095134203
0.875	0.125	0.0988495539838246
0.75	0.25	0.0988495539838246
0.75	0.125	0.0988495539838246
0.75	0	0.0962391074523472
0.875	0.125	0.0962391074523472
0.75	0.125	0.0962391074523472
0.625	0.25	0.164074604396979
0.625	0.375	0.164074604396979
0.5625	0.3125	0.164074604396979
0.5	0.25	0.168745665170292
0.625	0.25	0.168745665170292
0.5625	0.3125	0.168745665170292
0.75	0.25	0.145906798455538
0.625	0.375	0.145906798455538
0.625	0.25	0.145906798455538
0.5625	0.375	0.189256079341509
0.5625	0.4375	0.189256079341509
0.53125	0.40625	0.189256079341509
0.5	0.375	0.189716831890606
0.5625	0.375	0.189716831890606
0.53125	0.40625	0.189716831890606
0.625	0.375	0.178942243451754
0.5625	0.4375	0.178942243451754
0.5625	0.375	0.178942243451754
0.53125	0.4375	0.210580479928128
0.53125	0.46875	0.210580479928128
0.515625	0.453125	0.210580479928128
0.5	0.4375	0.208456875087807
0.53125	0.4375	0.208456875087807
0.515625	0.453125	0.208456875087807
0.53125	0.4375	0.199512579760701
0.5625	0.4375	0.199512579760701
0.546875	0.453125	0.199512579760701
0.53125	0.46875	0.206914136047512
0.53125	0.4375	0.206914136047512
0.546875	0.453125	0.206914136047512
0.515625	0.46875	0.227825868555386
0.515625	0.484375	0.227825868555386
0.5078125	0.4765625	0.227825868555386
0.5	0.46875	0.22495567842333
0.515625	0.46875	0.22495567842333
0.5078125	0.4765625	0.22495567842333
0.515625	0.46875	0.221546251009773
0.53125	0.46875	0.221546251009773
0.5234375	0.4765625	0.221546251009773
0.515625	0.484375	0.2265625
0.515625	0.46875	0.2265625
0.5234375	0.4765625	0.2265625
0.5	0.484375	0.236979166666667
0.515625	0.484375	0.236979166666667
0.5078125	0.4921875	0.236979166666667
0.5	0.5	0.2421875
0.5	0.484375	0.2421875
0.5078125	0.4921875	0.2421875
0.5	0.484375	0.229128685119364
0.5	0.46875	0.229128685119364
0.5078125	0.4765625	0.229128685119364
0.515625	0.484375	0.232590490472734
0.5	0.484375	0.232590490472734
0.5078125	0.4765625	0.232590490472734
0.5	0.46875	0.214830790995269
0.5	0.4375	0.214830790995269
0.515625	0.453125	0.214830790995269
0.515625	0.453125	0.217346219034023
0.53125	0.46875	0.217346219034023
0.515625	0.46875	0.217346219034023
0.5	0.46875	0.219547074996491
0.515625	0.453125	0.219547074996491
0.515625	0.46875	0.219547074996491
0.5	0.4375	0.198000475715588
0.5	0.375	0.198000475715588
0.53125	0.40625	0.198000475715588
0.53125	0.40625	0.196713581213679
0.5625	0.4375	0.196713581213679
0.53125	0.4375	0.196713581213679
0.5	0.4375	0.201900510441003
0.53125	0.40625	0.201900510441003
0.53125	0.4375	0.201900510441003
0.5	0.375	0.180371081040648
0.5	0.25	0.180371081040648
0.5625	0.3125	0.180371081040648
0.5625	0.3125	0.173461868180396
0.625	0.375	0.173461868180396
0.5625	0.375	0.173461868180396
0.5	0.375	0.182549197686293
0.5625	0.3125	0.182549197686293
0.5625	0.375	0.182549197686293
0.625	0.125	0.161567123902867
0.5	0.25	0.161567123902867
0.5	0.125	0.161567123902867
0.5	0.125	0.155747019604536
0.5	0	0.155747019604536
0.5625	0.0625	0.155747019604536
0.625	0.125	0.154589040849224
0.5	0.125	0.154589040849224
0.5625	0.0625	0.154589040849224
0.625	0.125	0.140170978150898
0.75	0.25	0.140170978150898
0.625	0.25	0.140170978150898
0.5	0.25	0.158814021575649
0.625	0.125	0.158814021575649
0.625	0.25	0.158814021575649
0.75	0.375	0.0945280257611576
0.875	0.375	0.0945280257611576
0.8125	0.4375	0.0945280257611576
0.75	0.5	0.111005667694212
0.75	0.375	0.111005667694212
0.8125	0.4375	0.111005667694212
0.75	0.25	0.10269689538325
0.875	0.375	0.10269689538325
0.75	0.375	0.10269689538325
0.875	0.5	0.0555550031765383
0.875	0.375	0.0555550031765383
0.9375	0.4375	0.0555550031765383
1	0.5	0.0337893927514234
0.875	0.5	0.0337893927514234
0.9375	0.4375	0.0337893927514234
0.875	0.5	0.0917910553230129
0.75	0.5	0.0917910553230129
0.8125	0.4375	0.0917910553230129
0.875	0.375	0.0750693334987744
0.875	0.5	0.0750693334987744
0.8125	0.4375	0.0750693334987744
0.6875	0.4375	0.159957371204667
0.625	0.5	0.159957371204667
0.625	0.4375	0.159957371204667
0.625	0.375	0.159222689679308
0.6875	0.4375	0.159222689679308
0.625	0.4375	0.159222689679308
0.75	0.5	0.142448360497725
0.625	0.5	0.142448360497725
0.6875	0.4375	0.142448360497725
0.59375	0.46875	0.193188550622938
0.5625	0.5	0.193188550622938
0.5625	0.46875	0.193188550622938
0.5625	0.4375	0.191084229380813
0.59375	0.46875	0.191084229380813
0.5625	0.46875	0.191084229380813
0.625	0.5	0.182705354596859
0.5625	0.5	0.182705354596859
0.59375	0.46875	0.182705354596859
0.546875	0.484375	0.21728734943574
0.53125	0.5	0.21728734943574
0.53125	0.484375	0.21728734943574
0.5390625	0.4765625	0.217935259340148
0.53125	0.484375	0.217935259340148
0.53125	0.4765625	0.217935259340148
0.53125	0.46875	0.216940919294184
0.5390625	0.4765625	0.216940919294184
0.53125	0.4765625	0.216940919294184
0.546875	0.484375	0.214431740516235
0.53125	0.484375	0.214431740516235
0.5390625	0.4765625	0.214431740516235
0.5625	0.5	0.210136994271886
0.53125	0.5	0.210136994271886
0.546875	0.484375	0.210136994271886
0.5234375	0.4921875	0.23264161211261
0.515625	0.5	0.23264161211261
0.515625	0.4921875	0.23264161211261
0.515625	0.484375	0.232313269194583
0.5234375	0.4921875	0.232313269194583
0.515625	0.4921875	0.232313269194583
0.53125	0.5	0.228260882954264
0.515625	0.5	0.228260882954264
0.5234375	0.4921875	0.228260882954264
0.5078125	0.4921875	0.239814302311442
0.515625	0.5	0.239814302311442
0.5078125	0.5	0.239814302311442
0.5	0.5	0.244791666666667
0.5078125	0.4921875	0.244791666666667
0.5078125	0.5	0.244791666666667
0.5078125	0.4921875	0.236979166666667
0.515625	0.484375	0.236979166666667
0.515625	0.4921875	0.236979166666667
0.515625	0.5	0.237315447607787
0.5078125	0.4921875	0.237315447607787
0.515625	0.4921875	0.237315447607787
0.5234375	0.4765625	0.224773923331117
0.53125	0.484375	0.224773923331117
0.5234375	0.484375	0.224773923331117
0.515625	0.484375	0.229166666666667
0.5234375	0.4765625	0.229166666666667
0.5234375	0.484375	0.229166666666667
0.5234375	0.4765625	0.221354166666667
0.53125	0.46875	0.221354166666667
0.53125	0.4765625	0.221354166666667
0.53125	0.484375	0.222241224886752
0.5234375	0.4765625	0.222241224886752
0.53125	0.4765625	0.222241224886752
0.53125	0.484375	0.22370491562607
0.53125	0.5	0.22370491562607
0.5234375	0.4921875	0.22370491562607
0.5234375	0.4921875	0.229809945485032
0.515625	0.484375	0.229809945485032
0.5234375	0.484375	0.229809945485032
0.53125	0.484375	0.225421716990848
0.5234375	0.4921875	0.225421716990848
0.5234375	0.484375	0.225421716990848
0.546875	0.453125	0.202526677666506
0.5625	0.46875	0.202526677666506
0.546875	0.46875	0.202526677666506
0.53125	0.46875	0.208333333333333
0.546875	0.453125	0.208333333333333
0.546875	0.46875	0.208333333333333
0.5625	0.4375	0.197641249938659
0.5625	0.46875	0.197641249938659
0.546875	0.453125	0.197641249938659
0.5625	0.46875	0.202576197792901
0.5625	0.5	0.202576197792901
0.546875	0.484375	0.202576197792901
0.546875	0.46875	0.209819750562273
0.546875	0.484375	0.209819750562273
0.5390625	0.4765625	0.209819750562273
0.53125	0.46875	0.212255317229024
0.546875	0.46875	0.212255317229024
0.5390625	0.4765625	0.212255317229024
0.5625	0.46875	0.204508004533469
0.546875	0.484375	0.204508004533469
0.546875	0.46875	0.204508004533469
0.5625	0.4375	0.174455388623052
0.625	0.375	0.174455388623052
0.625	0.4375	0.174455388623052
0.625	0.4375	0.172885266825341
0.625	0.5	0.172885266825341
0.59375	0.46875	0.172885266825341
0.5625	0.4375	0.180986564500086
0.625	0.4375	0.180986564500086
0.59375	0.46875	0.180986564500086
0.625	0.375	0.134224776988293
0.75	0.25	0.134224776988293
0.75	0.375	0.134224776988293
0.75	0.375	0.127427671567413
0.75	0.5	0.127427671567413
0.6875	0.4375	0.127427671567413
0.625	0.375	0.143608082614257
0.75	0.375	0.143608082614257
0.6875	0.4375	0.143608082614257
0.875	0.125	0.0448871772426501
1	0.25	0.0448871772426501
0.875	0.25	0.0448871772426501
0.75	0.25	0.0833842371170704
0.875	0.125	0.0833842371170704
0.875	0.25	0.0833842371170704
0.875	0.125	0.023101718249428
1	0	0.023101718249428
1	0.125	0.023101718249428
1	0.25	0.0234696917952739
0.875	0.125	0.0234696917952739
1	0.125	0.0234696917952739
1	0.375	0.0348577451649017
0.875	0.375	0.0348577451649017
0.9375	0.3125	0.0348577451649017
1	0.25	0.0123221877789167
1	0.375	0.0123221877789167
0.9375	0.3125	0.0123221877789167
1	0.375	0.0120135576181007
1	0.5	0.0120135576181007
0.9375	0.4375	0.0120135576181007
0.875	0.375	0.0347334771668649
1	0.375	0.0347334771668649
0.9375	0.4375	0.0347334771668649
0.875	0.375	0.0849969165800909
0.75	0.25	0.0849969165800909
0.875	0.25	0.0849969165800909
0.875	0.25	0.0351481813927241
1	0.25	0.0351481813927241
0.9375	0.3125	0.0351481813927241
0.875	0.375	0.0563607053295013
0.875	0.25	0.0563607053295013
0.9375	0.3125	0.0563607053295013
0.9375	0.6875	0.0408481872095135
0.875	0.75	0.0408481872095135
0.875	0.6875	0.0408481872095135
0.875	0.625	0.0444402602602946
0.9375	0.6875	0.0444402602602946
0.875	0.6875	0.0444402602602946
0.9375	0.6875	0.0166893035313151
1	0.75	0.0166893035313151
0.9375	0.75	0.0166893035313151
0.875	0.75	0.0317903335955802
0.9375	0.6875	0.0317903335955802
0.9375	0.75	0.0317903335955802
0.8125	0.6875	0.0587508375378728
0.875	0.75	0.0587508375378728
0.8125	0.75	0.0587508375378728
0.75	0.75	0.07027059604801
0.8125	0.6875	0.07027059604801
0.8125	0.75	0.07027059604801
0.8125	0.6875	0.0597314201232004
0.875	0.625	0.0597314201232004
0.875	0.6875	0.0597314201232004
0.875	0.75	0.0551045425628424
0.8125	0.6875	0.0551045425628424
0.875	0.6875	0.0551045425628424
1	0.625	0.0305520825979334
0.875	0.625	0.0305520825979334
0.9375	0.5625	0.0305520825979334
1	0.5	0.011173163080219
1	0.625	0.011173163080219
0.9375	0.5625	0.011173163080219
1	0.625	0.0096194811225943
1	0.75	0.0096194811225943
0.9375	0.6875	0.0096194811225943
0.875	0.625	0.028954405279253
1	0.625	0.028954405279253
0.9375	0.6875	0.028954405279253
0.9375	0.8125	0.0113586336808695
1	0.875	0.0113586336808695
0.9375	0.875	0.0113586336808695
0.875	0.875	0.0206480480762775
0.9375	0.8125	0.0206480480762775
0.9375	0.875	0.0206480480762775
0.9375	0.8125	0.00728181803909331
1	0.75	0.00728181803909331
1	0.8125	0.00728181803909331
1	0.875	0.00655211497319318
0.9375	0.8125	0.00655211497319318
1	0.8125	0.00655211497319318
0.9375	0.9375	0.00371908560377567
1	0.875	0.00371908560377567
1	0.9375	0.00371908560377567
1	1	0.00249186804289854
0.9375	0.9375	0.00249186804289854
1	0.9375	0.00249186804289854
0.9375	0.9375	0.0161651527923278
0.875	0.875	0.0161651527923278
0.9375	0.875	0.0161651527923278
1	0.875	0.00862795588220035
0.9375	0.9375	0.00862795588220035
0.9375	0.875	0.00862795588220035
0.8125	0.8125	0.0434599870566484
0.875	0.75	0.0434599870566484
0.875	0.8125	0.0434599870566484
0.875	0.875	0.0369557610555633
0.8125	0.8125	0.0369557610555633
0.875	0.8125	0.0369557610555633
0.8125	0.8125	0.0623971372771035
0.75	0.75	0.0623971372771035
0.8125	0.75	0.0623971372771035
0.875	0.75	0.0520494822057146
0.8125	0.8125	0.0520494822057146
0.8125	0.75	0.0520494822057146
0.9375	0.8125	0.0287908760866404
0.875	0.75	0.0287908760866404
0.9375	0.75	0.0287908760866404
1	0.75	0.0150071490103701
0.9375	0.8125	0.0150071490103701
0.9375	0.75	0.0150071490103701
0.9375	0.8125	0.0277592699919299
0.875	0.875	0.0277592699919299
0.875	0.8125	0.0277592699919299
0.875	0.75	0.0328733177096415
0.9375	0.8125	0.0328733177096415
0.875	0.8125	0.0328733177096415
0.75	0.625	0.12504851353626
0.625	0.625	0.12504851353626
0.6875	0.5625	0.12504851353626
0.75	0.5	0.117232981882475
0.75	0.625	0.117232981882475
0.6875	0.5625	0.117232981882475
0.6875	0.6875	0.100052911334028
0.75	0.625	0.100052911334028
0.75	0.6875	0.100052911334028
0.75	0.75	0.0911760007373384
0.6875	0.6875	0.0911760007373384
0.75	0.6875	0.0911760007373384
0.625	0.625	0.115831537396699
0.75	0.625	0.115831537396699
0.6875	0.6875	0.115831537396699
0.59375	0.53125	0.168473387371913
0.625	0.5625	0.168473387371913
0.59375	0.5625	0.168473387371913
0.59375	0.5625	0.179138149997404
0.5625	0.5625	0.179138149997404
0.578125	0.546875	0.179138149997404
0.59375	0.53125	0.176970806717578
0.59375	0.5625	0.176970806717578
0.578125	0.546875	0.176970806717578
0.625	0.5	0.167983898292022
0.625	0.5625	0.167983898292022
0.59375	0.53125	0.167983898292022
0.625	0.5625	0.152809092767922
0.625	0.625	0.152809092767922
0.59375	0.59375	0.152809092767922
0.59375	0.59375	0.171440500118698
0.5625	0.5625	0.171440500118698
0.59375	0.5625	0.171440500118698
0.625	0.5625	0.162887138226487
0.59375	0.59375	0.162887138226487
0.59375	0.5625	0.162887138226487
0.546875	0.515625	0.203424956148298
0.5625	0.53125	0.203424956148298
0.546875	0.53125	0.203424956148298
0.546875	0.53125	0.212275661717663
0.53125	0.53125	0.212275661717663
0.5390625	0.5234375	0.212275661717663
0.546875	0.515625	0.209468612284072
0.546875	0.53125	0.209468612284072
0.5390625	0.5234375	0.209468612284072
0.5625	0.5	0.201712375445305
0.5625	0.53125	0.201712375445305
0.546875	0.515625	0.201712375445305
0.546875	0.546875	0.196040689545777
0.5625	0.53125	0.196040689545777
0.5625	0.546875	0.196040689545777
0.5625	0.5625	0.192708333333333
0.546875	0.546875	0.192708333333333
0.5625	0.546875	0.192708333333333
0.546875	0.546875	0.208333333333333
0.53125	0.53125	0.208333333333333
0.546875	0.53125	0.208333333333333
0.5625	0.53125	0.200961440252457
0.546875	0.546875	0.200961440252457
0.546875	0.53125	0.200961440252457
0.5234375	0.5078125	0.225399903396343
0.53125	0.515625	0.225399903396343
0.5234375	0.515625	0.225399903396343
0.515625	0.515625	0.229803886153225
0.5234375	0.5078125	0.229803886153225
0.5234375	0.515625	0.229803886153225
0.53125	0.5	0.223678254566121
0.53125	0.515625	0.223678254566121
0.5234375	0.5078125	0.223678254566121
0.5234375	0.5234375	0.222211534160899
0.53125	0.515625	0.222211534160899
0.53125	0.5234375	0.222211534160899
0.53125	0.53125	0.221354166666667
0.5234375	0.5234375	0.221354166666667
0.53125	0.5234375	0.221354166666667
0.5234375	0.5234375	0.229166666666667
0.515625	0.515625	0.229166666666667
0.5234375	0.515625	0.229166666666667
0.53125	0.515625	0.224754533469335
0.5234375	0.5234375	0.224754533469335
0.5234375	0.515625	0.224754533469335
0.5078125	0.5078125	0.237315447607787
0.515625	0.5	0.237315447607787
0.515625	0.5078125	0.237315447607787
0.515625	0.515625	0.236979166666667
0.5078125	0.5078125	0.236979166666667
0.515625	0.5078125	0.236979166666667
0.5078125	0.5078125	0.244791666666667
0.5	0.5	0.244791666666667
0.5078125	0.5	0.244791666666667
0.515625	0.5	0.239814302311442
0.5078125	0.5078125	0.239814302311442
0.5078125	0.5	0.239814302311442
0.515625	0.5	0.228254444914219
0.53125	0.5	0.228254444914219
0.5234375	0.5078125	0.228254444914219
0.5234375	0.5078125	0.232310239528679
0.515625	0.515625	0.232310239528679
0.515625	0.5078125	0.232310239528679
0.515625	0.5	0.232640097279658
0.5234375	0.5078125	0.232640097279658
0.515625	0.5078125	0.232640097279658
0.53125	0.5	0.209945734891295
0.5625	0.5	0.209945734891295
0.546875	0.515625	0.209945734891295
0.53125	0.515625	0.214240265631142
0.546875	0.515625	0.214240265631142
0.5390625	0.5234375	0.214240265631142
0.5390625	0.5234375	0.216971927065269
0.53125	0.53125	0.216971927065269
0.53125	0.5234375	0.216971927065269
0.53125	0.515625	0.217895926272839
0.5390625	0.5234375	0.217895926272839
0.53125	0.5234375	0.217895926272839
0.53125	0.5	0.217200095057723
0.546875	0.515625	0.217200095057723
0.53125	0.515625	0.217200095057723
0.5625	0.5	0.181375951284325
0.625	0.5	0.181375951284325
0.59375	0.53125	0.181375951284325
0.5625	0.53125	0.185077094605777
0.59375	0.53125	0.185077094605777
0.578125	0.546875	0.185077094605777
0.578125	0.546875	0.186504884092892
0.5625	0.5625	0.186504884092892
0.5625	0.546875	0.186504884092892
0.5625	0.53125	0.189643702220932
0.578125	0.546875	0.189643702220932
0.5625	0.546875	0.189643702220932
0.5625	0.5	0.191221574858551
0.59375	0.53125	0.191221574858551
0.5625	0.53125	0.191221574858551
0.625	0.5	0.139041781815725
0.75	0.5	0.139041781815725
0.6875	0.5625	0.139041781815725
0.6875	0.5625	0.14416311227798
0.625	0.625	0.14416311227798
0.625	0.5625	0.14416311227798
0.625	0.5	0.152757745451933
0.6875	0.5625	0.152757745451933
0.625	0.5625	0.152757745451933
0.875	0.5	0.0693511966974175
0.875	0.625	0.0693511966974175
0.8125	0.5625	0.0693511966974175
0.75	0.5	0.0893645666617913
0.875	0.5	0.0893645666617913
0.8125	0.5625	0.0893645666617913
0.875	0.5	0.0329695763340185
1	0.5	0.0329695763340185
0.9375	0.5625	0.0329695763340185
0.875	0.625	0.0514353429690373
0.875	0.5	0.0514353429690373
0.9375	0.5625	0.0514353429690373
0.8125	0.6875	0.0841927177969788
0.75	0.625	0.0841927177969788
0.8125	0.625	0.0841927177969788
0.875	0.625	0.069556799422954
0.8125	0.6875	0.069556799422954
0.8125	0.625	0.069556799422954
0.8125	0.6875	0.0799022147412394
0.75	0.75	0.0799022147412394
0.75	0.6875	0.0799022147412394
0.75	0.625	0.0876843540680974
0.8125	0.6875	0.0876843540680974
0.75	0.6875	0.0876843540680974
0.75	0.625	0.101920290453348
0.75	0.5	0.101920290453348
0.8125	0.5625	0.101920290453348
0.8125	0.5625	0.0741488248505381
0.875	0.625	0.0741488248505381
0.8125	0.625	0.0741488248505381
0.75	0.625	0.0896640117599979
0.8125	0.5625	0.0896640117599979
0.8125	0.625	0.0896640117599979
0.5625	0.8125	0.0896641126964988
0.625	0.75	0.0896641126964988
0.625	0.8125	0.0896641126964988
0.625	0.875	0.0741489139235028
0.5625	0.8125	0.0741489139235028
0.625	0.8125	0.0741489139235028
0.5	0.75	0.101920440541564
0.625	0.75	0.101920440541564
0.5625	0.8125	0.101920440541564
0.6875	0.8125	0.0876844025671928
0.625	0.75	0.0876844025671928
0.6875	0.75	0.0876844025671928
0.75	0.75	0.0799022379070642
0.6875	0.8125	0.0799022379070642
0.6875	0.75	0.0799022379070642
0.6875	0.8125	0.0695568590333998
0.625	0.875	0.0695568590333998
0.625	0.8125	0.0695568590333998
0.625	0.75	0.0841927836008027
0.6875	0.8125	0.0841927836008027
0.625	0.8125	0.0841927836008027
0.5	0.875	0.051435428534249
0.625	0.875	0.051435428534249
0.5625	0.9375	0.051435428534249
0.5	1	0.0329696434081844
0.5	0.875	0.0329696434081844
0.5625	0.9375	0.0329696434081844
0.5	0.875	0.0893647501055624
0.5	0.75	0.0893647501055624
0.5625	0.8125	0.0893647501055624
0.625	0.875	0.0693513131357843
0.5	0.875	0.0693513131357843
0.5625	0.8125	0.0693513131357843
0.5625	0.6875	0.152757899377722
0.5	0.625	0.152757899377722
0.5625	0.625	0.152757899377722
0.625	0.625	0.144163193518888
0.5625	0.6875	0.144163193518888
0.5625	0.625	0.144163193518888
0.5	0.75	0.139042005155636
0.5	0.625	0.139042005155636
0.5625	0.6875	0.139042005155636
0.53125	0.59375	0.191221663558168
0.5	0.5625	0.191221663558168
0.53125	0.5625	0.191221663558168
0.546875	0.578125	0.189643742428244
0.53125	0.5625	0.189643742428244
0.546875	0.5625	0.189643742428244
0.5625	0.5625	0.186504905283998
0.546875	0.578125	0.186504905283998
0.546875	0.5625	0.186504905283998
0.53125	0.59375	0.185077163632991
0.53125	0.5625	0.185077163632991
0.546875	0.578125	0.185077163632991
0.5	0.625	0.181376103227842
0.5	0.5625	0.181376103227842
0.53125	0.59375	0.181376103227842
0.515625	0.546875	0.217200124180979
0.5	0.53125	0.217200124180979
0.515625	0.53125	0.217200124180979
0.5234375	0.5390625	0.217895939548084
0.515625	0.53125	0.217895939548084
0.5234375	0.53125	0.217895939548084
0.53125	0.53125	0.216971933260425
0.5234375	0.5390625	0.216971933260425
0.5234375	0.53125	0.216971933260425
0.515625	0.546875	0.214240290285096
0.515625	0.53125	0.214240290285096
0.5234375	0.5390625	0.214240290285096
0.5	0.5625	0.209945789131277
0.5	0.53125	0.209945789131277
0.515625	0.546875	0.209945789131277
0.5078125	0.5234375	0.232640104110494
0.5	0.515625	0.232640104110494
0.5078125	0.515625	0.232640104110494
0.515625	0.515625	0.2323102437445
0.5078125	0.5234375	0.2323102437445
0.5078125	0.515625	0.2323102437445
0.5	0.53125	0.228254458488424
0.5	0.515625	0.228254458488424
0.5078125	0.5234375	0.228254458488424
0.5078125	0.5078125	0.239814304028869
0.5	0.515625	0.239814304028869
0.5	0.5078125	0.239814304028869
0.5	0.5	0.244791666666667
0.5078125	0.5078125	0.244791666666667
0.5	0.5078125	0.244791666666667
0.5078125	0.5078125	0.236979166666667
0.515625	0.515625	0.236979166666667
0.5078125	0.515625	0.236979166666667
0.5	0.515625	0.237315450183929
0.5078125	0.5078125	0.237315450183929
0.5078125	0.515625	0.237315450183929
0.5234375	0.5234375	0.224754539624847
0.515625	0.53125	0.224754539624847
0.515625	0.5234375	0.224754539624847
0.515625	0.515625	0.229166666666667
0.5234375	0.5234375	0.229166666666667
0.515625	0.5234375	0.229166666666667
0.5234375	0.5234375	0.221354166666667
0.53125	0.53125	0.221354166666667
0.5234375	0.53125	0.221354166666667
0.515625	0.53125	0.222211540694171
0.5234375	0.5234375	0.222211540694171
0.5234375	0.53125	0.222211540694171
0.515625	0.53125	0.223678273175921
0.5	0.53125	0.223678273175921
0.5078125	0.5234375	0.223678273175921
0.5078125	0.5234375	0.229803891150012
0.515625	0.515625	0.229803891150012
0.515625	0.5234375	0.229803891150012
0.515625	0.53125	0.225399914750245
0.5078125	0.5234375	0.225399914750245
0.515625	0.5234375	0.225399914750245
0.546875	0.546875	0.200961459140448
0.53125	0.5625	0.200961459140448
0.53125	0.546875	0.200961459140448
0.53125	0.53125	0.208333333333333
0.546875	0.546875	0.208333333333333
0.53125	0.546875	0.208333333333333
0.546875	0.546875	0.192708333333333
0.5625	0.5625	0.192708333333333
0.546875	0.5625	0.192708333333333
0.53125	0.5625	0.196040708945677
0.546875	0.546875	0.196040708945677
0.546875	0.5625	0.196040708945677
0.53125	0.5625	0.201712438201948
0.5	0.5625	0.201712438201948
0.515625	0.546875	0.201712438201948
0.53125	0.546875	0.209468638522943
0.515625	0.546875	0.209468638522943
0.5234375	0.5390625	0.209468638522943
0.53125	0.53125	0.212275671254509
0.53125	0.546875	0.212275671254509
0.5234375	0.5390625	0.212275671254509
0.53125	0.5625	0.203424992912305
0.515625	0.546875	0.203424992912305
0.53125	0.546875	0.203424992912305
0.59375	0.59375	0.162887184300929
0.5625	0.625	0.162887184300929
0.5625	0.59375	0.162887184300929
0.5625	0.5625	0.171440515450729
0.59375	0.59375	0.171440515450729
0.5625	0.59375	0.171440515450729
0.625	0.625	0.152809120848125
0.5625	0.625	0.152809120848125
0.59375	0.59375	0.152809120848125
0.5625	0.625	0.167984035533276
0.5	0.625	0.167984035533276
0.53125	0.59375	0.167984035533276
0.5625	0.59375	0.176970874008391
0.53125	0.59375	0.176970874008391
0.546875	0.578125	0.176970874008391
0.5625	0.5625	0.179138181663669
0.5625	0.59375	0.179138181663669
0.546875	0.578125	0.179138181663669
0.5625	0.625	0.168473469054125
0.53125	0.59375	0.168473469054125
0.5625	0.59375	0.168473469054125
0.625	0.75	0.115831569799317
0.625	0.625	0.115831569799317
0.6875	0.6875	0.115831569799317
0.6875	0.6875	0.0911760111354607
0.75	0.75	0.0911760111354607
0.6875	0.75	0.0911760111354607
0.625	0.75	0.100052948811179
0.6875	0.6875	0.100052948811179
0.6875	0.75	0.100052948811179
0.625	0.75	0.117233139000004
0.5	0.75	0.117233139000004
0.5625	0.6875	0.117233139000004
0.625	0.625	0.125048591693628
0.625	0.75	0.125048591693628
0.5625	0.6875	0.125048591693628
0.8125	0.9375	0.0328733246360899
0.75	0.875	0.0328733246360899
0.8125	0.875	0.0328733246360899
0.875	0.875	0.0277592727682747
0.8125	0.9375	0.0277592727682747
0.8125	0.875	0.0277592727682747
0.8125	0.9375	0.0150071530578955
0.75	1	0.0150071530578955
0.75	0.9375	0.0150071530578955
0.75	0.875	0.028790884770775
0.8125	0.9375	0.028790884770775
0.75	0.9375	0.028790884770775
0.8125	0.8125	0.0520494917372729
0.75	0.875	0.0520494917372729
0.75	0.8125	0.0520494917372729
0.75	0.75	0.0623971420413039
0.8125	0.8125	0.0623971420413039
0.75	0.8125	0.0623971420413039
0.8125	0.8125	0.0369557627784841
0.875	0.875	0.0369557627784841
0.8125	0.875	0.0369557627784841
0.75	0.875	0.0434599937737505
0.8125	0.8125	0.0434599937737505
0.8125	0.875	0.0434599937737505
0.9375	0.9375	0.00862795619644609
0.875	1	0.00862795619644609
0.875	0.9375	0.00862795619644609
0.875	0.875	0.0161651531961097
0.9375	0.9375	0.0161651531961097
0.875	0.9375	0.0161651531961097
0.9375	0.9375	0.00249186807781474
1	1	0.00249186807781474
0.9375	1	0.00249186807781474
0.875	1	0.00371908570852425
0.9375	0.9375	0.00371908570852425
0.9375	1	0.00371908570852425
0.8125	0.9375	0.00655211596605901
0.875	1	0.00655211596605901
0.8125	1	0.00655211596605901
0.75	1	0.00728181962104305
0.8125	0.9375	0.00728181962104305
0.8125	1	0.00728181962104305
0.8125	0.9375	0.0206480497263213
0.875	0.875	0.0206480497263213
0.875	0.9375	0.0206480497263213
0.875	1	0.0113586347829753
0.8125	0.9375	0.0113586347829753
0.875	0.9375	0.0113586347829753
0.625	1	0.0289544338100371
0.625	0.875	0.0289544338100371
0.6875	0.9375	0.0289544338100371
0.75	1	0.00961948853344971
0.625	1	0.00961948853344971
0.6875	0.9375	0.00961948853344971
0.625	1	0.0111731813109046
0.5	1	0.0111731813109046
0.5625	0.9375	0.0111731813109046
0.625	0.875	0.0305521221137727
0.625	1	0.0305521221137727
0.5625	0.9375	0.0305521221137727
0.6875	0.8125	0.0551045707213478
0.75	0.875	0.0551045707213478
0.6875	0.875	0.0551045707213478
0.625	0.875	0.0597314647407768
0.6875	0.8125	0.0597314647407768
0.6875	0.875	0.0597314647407768
0.6875	0.8125	0.0702706138039298
0.75	0.75	0.0702706138039298
0.75	0.8125	0.0702706138039298
0.75	0.875	0.0587508587634261
0.6875	0.8125	0.0587508587634261
0.75	0.8125	0.0587508587634261
0.6875	0.9375	0.0317903478125499
0.75	0.875	0.0317903478125499
0.75	0.9375	0.0317903478125499
0.75	1	0.0166893104925289
0.6875	0.9375	0.0166893104925289
0.75	0.9375	0.0166893104925289
0.6875	0.9375	0.0444402949957036
0.625	0.875	0.0444402949957036
0.6875	0.875	0.0444402949957036
0.75	0.875	0.0408482091303518
0.6875	0.9375	0.0408482091303518
0.6875	0.875	0.0408482091303518
0.25	0.875	0.0563609573510295
0.375	0.875	0.0563609573510295
0.3125	0.9375	0.0563609573510295
0.25	1	0.0351483324286906
0.25	0.875	0.0351483324286906
0.3125	0.9375	0.0351483324286906
0.25	0.75	0.0849973497663956
0.375	0.875	0.0849973497663956
0.25	0.875	0.0849973497663956
0.375	1	0.0347335954583733
0.375	0.875	0.0347335954583733
0.4375	0.9375	0.0347335954583733
0.5	1	0.0120135913993857
0.375	1	0.0120135913993857
0.4375	0.9375	0.0120135913993857
0.375	1	0.012322233889634
0.25	1	0.012322233889634
0.3125	0.9375	0.012322233889634
0.375	0.875	0.03485788152721
0.375	1	0.03485788152721
0.3125	0.9375	0.03485788152721
0.125	0.875	0.0234697678479079
0.25	1	0.0234697678479079
0.125	1	0.0234697678479079
0	1	0.0231017540850858
0.125	0.875	0.0231017540850858
0.125	1	0.0231017540850858
0.125	0.875	0.083384703180433
0.25	0.75	0.083384703180433
0.25	0.875	0.083384703180433
0.25	1	0.0448873896733824
0.125	0.875	0.0448873896733824
0.25	0.875	0.0448873896733824
0.375	0.75	0.143608691769538
0.375	0.625	0.143608691769538
0.4375	0.6875	0.143608691769538
0.5	0.75	0.12742809307027
0.375	0.75	0.12742809307027
0.4375	0.6875	0.12742809307027
0.25	0.75	0.134225557719191
0.375	0.625	0.134225557719191
0.375	0.75	0.134225557719191
0.4375	0.625	0.180986947114818
0.4375	0.5625	0.180986947114818
0.46875	0.59375	0.180986947114818
0.5	0.625	0.172885595897493
0.4375	0.625	0.172885595897493
0.46875	0.59375	0.172885595897493
0.375	0.625	0.174455950289008
0.4375	0.5625	0.174455950289008
0.4375	0.625	0.174455950289008
0.484375	0.546875	0.20450809761191
0.46875	0.5625	0.20450809761191
0.46875	0.546875	0.20450809761191
0.46875	0.546875	0.212255325491943
0.46875	0.53125	0.212255325491943
0.4765625	0.5390625	0.212255325491943
0.484375	0.546875	0.209819794823126
0.46875	0.546875	0.209819794823126
0.4765625	0.5390625	0.209819794823126
0.5	0.5625	0.202576304651176
0.46875	0.5625	0.202576304651176
0.484375	0.546875	0.202576304651176
0.46875	0.5625	0.197641472284278
0.4375	0.5625	0.197641472284278
0.453125	0.546875	0.197641472284278
0.453125	0.546875	0.208333333333333
0.46875	0.53125	0.208333333333333
0.46875	0.546875	0.208333333333333
0.46875	0.5625	0.202526778873021
0.453125	0.546875	0.202526778873021
0.46875	0.546875	0.202526778873021
0.4921875	0.5234375	0.22542172946432
0.484375	0.53125	0.22542172946432
0.484375	0.5234375	0.22542172946432
0.484375	0.515625	0.229809950792811
0.4921875	0.5234375	0.229809950792811
0.484375	0.5234375	0.229809950792811
0.5	0.53125	0.223704935604236
0.484375	0.53125	0.223704935604236
0.4921875	0.5234375	0.223704935604236
0.4765625	0.5234375	0.222241232943884
0.484375	0.53125	0.222241232943884
0.4765625	0.53125	0.222241232943884
0.46875	0.53125	0.221354166666667
0.4765625	0.5234375	0.221354166666667
0.4765625	0.53125	0.221354166666667
0.4765625	0.5234375	0.229166666666667
0.484375	0.515625	0.229166666666667
0.484375	0.5234375	0.229166666666667
0.484375	0.53125	0.224773930481803
0.4765625	0.5234375	0.224773930481803
0.484375	0.5234375	0.224773930481803
0.4921875	0.5078125	0.237315450183929
0.5	0.515625	0.237315450183929
0.4921875	0.515625	0.237315450183929
0.484375	0.515625	0.236979166666667
0.4921875	0.5078125	0.236979166666667
0.4921875	0.515625	0.236979166666667
0.4921875	0.5078125	0.244791666666667
0.5	0.5	0.244791666666667
0.5	0.5078125	0.244791666666667
0.5	0.515625	0.239814304028869
0.4921875	0.5078125	0.239814304028869
0.5	0.5078125	0.239814304028869
0.5	0.515625	0.228260896858898
0.5	0.53125	0.228260896858898
0.4921875	0.5234375	0.228260896858898
0.4921875	0.5234375	0.232313273565899
0.484375	0.515625	0.232313273565899
0.4921875	0.515625	0.232313273565899
0.5	0.515625	0.232641619021194
0.4921875	0.5234375	0.232641619021194
0.4921875	0.515625	0.232641619021194
0.5	0.53125	0.210137058209445
0.5	0.5625	0.210137058209445
0.484375	0.546875	0.210137058209445
0.484375	0.53125	0.214431774997535
0.484375	0.546875	0.214431774997535
0.4765625	0.5390625	0.214431774997535
0.4765625	0.5390625	0.216940923775347
0.46875	0.53125	0.216940923775347
0.4765625	0.53125	0.216940923775347
0.484375	0.53125	0.217935274572872
0.4765625	0.5390625	0.217935274572872
0.4765625	0.53125	0.217935274572872
0.5	0.53125	0.21728738303728
0.484375	0.546875	0.21728738303728
0.484375	0.53125	0.21728738303728
0.5	0.5625	0.182705562514083
0.5	0.625	0.182705562514083
0.46875	0.59375	0.182705562514083
0.46875	0.59375	0.191084498213966
0.4375	0.5625	0.191084498213966
0.46875	0.5625	0.191084498213966
0.5	0.5625	0.193188737412239
0.46875	0.59375	0.193188737412239
0.46875	0.5625	0.193188737412239
0.5	0.625	0.142448683185191
0.5	0.75	0.142448683185191
0.4375	0.6875	0.142448683185191
0.4375	0.6875	0.159223251062067
0.375	0.625	0.159223251062067
0.4375	0.625	0.159223251062067
0.5	0.625	0.159957764248001
0.4375	0.6875	0.159957764248001
0.4375	0.625	0.159957764248001
0.5	0.875	0.075069566972712
0.375	0.875	0.075069566972712
0.4375	0.8125	0.075069566972712
0.5	0.75	0.0917912949082245
0.5	0.875	0.0917912949082245
0.4375	0.8125	0.0917912949082245
0.5	0.875	0.0337894763988605
0.5	1	0.0337894763988605
0.4375	0.9375	0.0337894763988605
0.375	0.875	0.0555551705854345
0.5	0.875	0.0555551705854345
0.4375	0.9375	0.0555551705854345
0.375	0.875	0.102697420997507
0.25	0.75	0.102697420997507
0.375	0.75	0.102697420997507
0.375	0.75	0.11100602821513
0.5	0.75	0.11100602821513
0.4375	0.8125	0.11100602821513
0.375	0.875	0.0945283827123525
0.375	0.75	0.0945283827123525
0.4375	0.8125	0.0945283827123525
0.125	0.625	0.158816311075871
0.25	0.5	0.158816311075871
0.25	0.625	0.158816311075871
0.25	0.75	0.140172485319033
0.125	0.625	0.140172485319033
0.25	0.625	0.140172485319033
0.125	0.5	0.154592296576136
0.125	0.625	0.154592296576136
0.0625	0.5625	0.154592296576136
0	0.5	0.155751437141941
0.125	0.5	0.155751437141941
0.0625	0.5625	0.155751437141941
0.25	0.5	0.161570327395444
0.125	0.625	0.161570327395444
0.125	0.5	0.161570327395444
0.3125	0.5625	0.18255027649744
0.375	0.5	0.18255027649744
0.375	0.5625	0.18255027649744
0.375	0.625	0.173462887905995
0.3125	0.5625	0.173462887905995
0.375	0.5625	0.173462887905995
0.25	0.5	0.180372632982354
0.375	0.5	0.180372632982354
0.3125	0.5625	0.180372632982354
0.40625	0.53125	0.201900882039794
0.4375	0.5	0.201900882039794
0.4375	0.53125	0.201900882039794
0.4375	0.5625	0.1967139853936
0.40625	0.53125	0.1967139853936
0.4375	0.53125	0.1967139853936
0.375	0.5	0.198001016115091
0.4375	0.5	0.198001016115091
0.40625	0.53125	0.198001016115091
0.453125	0.515625	0.219547161567351
0.46875	0.5	0.219547161567351
0.46875	0.515625	0.219547161567351
0.46875	0.53125	0.21734629552427
0.453125	0.515625	0.21734629552427
0.46875	0.515625	0.21734629552427
0.4375	0.5	0.214830944229317
0.46875	0.5	0.214830944229317
0.453125	0.515625	0.214830944229317
0.484375	0.5	0.232590500394068
0.484375	0.515625	0.232590500394068
0.4765625	0.5078125	0.232590500394068
0.46875	0.5	0.229128717050015
0.484375	0.5	0.229128717050015
0.4765625	0.5078125	0.229128717050015
0.484375	0.5	0.2421875
0.5	0.5	0.2421875
0.4921875	0.5078125	0.2421875
0.484375	0.515625	0.236979166666667
0.484375	0.5	0.236979166666667
0.4921875	0.5078125	0.236979166666667
0.46875	0.515625	0.2265625
0.484375	0.515625	0.2265625
0.4765625	0.5234375	0.2265625
0.46875	0.53125	0.221546271865914
0.46875	0.515625	0.221546271865914
0.4765625	0.5234375	0.221546271865914
0.46875	0.515625	0.22495572552053
0.46875	0.5	0.22495572552053
0.4765625	0.5078125	0.22495572552053
0.484375	0.515625	0.22782588497667
0.46875	0.515625	0.22782588497667
0.4765625	0.5078125	0.22782588497667
0.4375	0.53125	0.206914273724453
0.46875	0.53125	0.206914273724453
0.453125	0.546875	0.206914273724453
0.4375	0.5625	0.199512861112516
0.4375	0.53125	0.199512861112516
0.453125	0.546875	0.199512861112516
0.4375	0.53125	0.208457107435929
0.4375	0.5	0.208457107435929
0.453125	0.515625	0.208457107435929
0.46875	0.53125	0.210580628569147
0.4375	0.53125	0.210580628569147
0.453125	0.515625	0.210580628569147
0.4375	0.5625	0.178942940098707
0.375	0.625	0.178942940098707
0.375	0.5625	0.178942940098707
0.375	0.5625	0.189717610337105
0.375	0.5	0.189717610337105
0.40625	0.53125	0.189717610337105
0.4375	0.5625	0.189256684718475
0.375	0.5625	0.189256684718475
0.40625	0.53125	0.189256684718475
0.375	0.625	0.145907898440173
0.25	0.75	0.145907898440173
0.25	0.625	0.145907898440173
0.25	0.625	0.168747521987141
0.25	0.5	0.168747521987141
0.3125	0.5625	0.168747521987141
0.375	0.625	0.164075917474958
0.25	0.625	0.164075917474958
0.3125	0.5625	0.164075917474958
0.125	0.875	0.0962394694809062
0	0.75	0.0962394694809062
0.125	0.75	0.0962394694809062
0.25	0.75	0.0988501742895678
0.125	0.875	0.0988501742895678
0.125	0.75	0.0988501742895678
0.125	0.875	0.0430473208592717
0	1	0.0430473208592717
0	0.875	0.0430473208592717
0	0.75	0.0789169298144747
0.125	0.875	0.0789169298144747
0	0.875	0.0789169298144747
0	0.625	0.137451688182129
0.125	0.625	0.137451688182129
0.0625	0.6875	0.137451688182129
0	0.75	0.125209825696329
0	0.625	0.125209825696329
0.0625	0.6875	0.125209825696329
0	0.625	0.148047684157498
0	0.5	0.148047684157498
0.0625	0.5625	0.148047684157498
0.125	0.625	0.14540721347125
0	0.625	0.14540721347125
0.0625	0.5625	0.14540721347125
0.125	0.625	0.126308696980397
0.25	0.75	0.126308696980397
0.125	0.75	0.126308696980397
0.125	0.75	0.11595753625568
0	0.75	0.11595753625568
0.0625	0.6875	0.11595753625568
0.125	0.625	0.129688866082251
0.125	0.75	0.129688866082251
0.0625	0.6875	0.129688866082251
0.125	0.25	0.155340224361224
0.125	0.375	0.155340224361224
0.0625	0.3125	0.155340224361224
0	0.25	0.143467386404985
0.125	0.25	0.143467386404985
0.0625	0.3125	0.143467386404985
0.1875	0.3125	0.159494102847406
0.125	0.25	0.159494102847406
0.1875	0.25	0.159494102847406
0.25	0.25	0.165309737459543
0.1875	0.3125	0.165309737459543
0.1875	0.25	0.165309737459543
0.125	0.375	0.16099457544244
0.125	0.25	0.16099457544244
0.1875	0.3125	0.16099457544244
0	0.375	0.157594385789565
0.125	0.375	0.157594385789565
0.0625	0.4375	0.157594385789565
0	0.5	0.154001075034444
0	0.375	0.154001075034444
0.0625	0.4375	0.154001075034444
0	0.375	0.144146843903493
0	0.25	0.144146843903493
0.0625	0.3125	0.144146843903493
0.125	0.375	0.154659937674049
0	0.375	0.154659937674049
0.0625	0.3125	0.154659937674049
0.0625	0.1875	0.108499907978595
0	0.125	0.108499907978595
0.0625	0.125	0.108499907978595
0.125	0.125	0.118939702620286
0.0625	0.1875	0.118939702620286
0.0625	0.125	0.118939702620286
0	0.25	0.116531357478003
0	0.125	0.116531357478003
0.0625	0.1875	0.116531357478003
0.03125	0.09375	0.0725870535246042
0	0.0625	0.0725870535246042
0.03125	0.0625	0.0725870535246042
0.0625	0.0625	0.0801712124786572
0.03125	0.09375	0.0801712124786572
0.03125	0.0625	0.0801712124786572
0	0.125	0.0791155500141917
0	0.0625	0.0791155500141917
0.03125	0.09375	0.0791155500141917
0.015625	0.046875	0.0476850624930975
0	0.03125	0.0476850624930975
0.015625	0.03125	0.0476850624930975
0.03125	0.03125	0.0528230745899802
0.015625	0.046875	0.0528230745899802
0.015625	0.03125	0.0528230745899802
0	0.0625	0.0519385596433454
0	0.03125	0.0519385596433454
0.015625	0.046875	0.0519385596433454
0.015625	0.015625	0.0341470988595512
0	0.03125	0.0341470988595512
0	0.015625	0.0341470988595512
0	0	0.0256803589846289
0.015625	0.015625	0.0256803589846289
0	0.015625	0.0256803589846289
0.015625	0.015625	0.0465491425005549
0.03125	0.03125	0.0465491425005549
0.015625	0.03125	0.0465491425005549
0	0.03125	0.0408041826649521
0.015625	0.015625	0.0408041826649521
0.015625	0.03125	0.0408041826649521
0.03125	0.03125	0.0704870453588727
0.0625	0.0625	0.0704870453588727
0.03125	0.0625	0.0704870453588727
0.03125	0.0625	0.0624277127498713
0	0.0625	0.0624277127498713
0.015625	0.046875	0.0624277127498713
0.03125	0.03125	0.0611524252943505
0.03125	0.0625	0.0611524252943505
0.015625	0.046875	0.0611524252943505
0.0625	0.0625	0.105683301977965
0.125	0.125	0.105683301977965
0.0625	0.125	0.105683301977965
0.0625	0.125	0.0943548494793537
0	0.125	0.0943548494793537
0.03125	0.09375	0.0943548494793537
0.0625	0.0625	0.0924490791888848
0.0625	0.125	0.0924490791888848
0.03125	0.09375	0.0924490791888848
0.1875	0.1875	0.146512880502424
0.125	0.25	0.146512880502424
0.125	0.1875	0.146512880502424
0.125	0.125	0.138024486593455
0.1875	0.1875	0.138024486593455
0.125	0.1875	0.138024486593455
0.1875	0.1875	0.15983056730337
0.25	0.25	0.15983056730337
0.1875	0.25	0.15983056730337
0.125	0.25	0.153533489436038
0.1875	0.1875	0.153533489436038
0.1875	0.25	0.153533489436038
0.125	0.25	0.135209283251436
0	0.25	0.135209283251436
0.0625	0.1875	0.135209283251436
0.0625	0.1875	0.129215987094548
0.125	0.125	0.129215987094548
0.125	0.1875	0.129215987094548
0.125	0.25	0.138681177107175
0.0625	0.1875	0.138681177107175
0.125	0.1875	0.138681177107175
0.25	0.375	0.185670333174532
0.375	0.375	0.185670333174532
0.3125	0.4375	0.185670333174532
0.25	0.5	0.181077622525305
0.25	0.375	0.181077622525305
0.3125	0.4375	0.181077622525305
0.25	0.25	0.180028382526296
0.375	0.375	0.180028382526296
0.25	0.375	0.180028382526296
0.375	0.4375	0.199440661973021
0.4375	0.4375	0.199440661973021
0.40625	0.46875	0.199440661973021
0.375	0.5	0.196019317426297
0.375	0.4375	0.196019317426297
0.40625	0.46875	0.196019317426297
0.375	0.375	0.196006002305756
0.4375	0.4375	0.196006002305756
0.375	0.4375	0.196006002305756
0.4375	0.46875	0.21334786579556
0.46875	0.46875	0.21334786579556
0.453125	0.484375	0.21334786579556
0.4375	0.5	0.210532452752123
0.4375	0.46875	0.210532452752123
0.453125	0.484375	0.210532452752123
0.4375	0.4375	0.209280244933415
0.46875	0.46875	0.209280244933415
0.4375	0.46875	0.209280244933415
0.46875	0.484375	0.227885055621684
0.484375	0.484375	0.227885055621684
0.4765625	0.4921875	0.227885055621684
0.46875	0.5	0.225115979350778
0.46875	0.484375	0.225115979350778
0.4765625	0.4921875	0.225115979350778
0.46875	0.484375	0.221810093432064
0.46875	0.46875	0.221810093432064
0.4765625	0.4765625	0.221810093432064
0.484375	0.484375	0.2265625
0.46875	0.484375	0.2265625
0.4765625	0.4765625	0.2265625
0.484375	0.5	0.236979166666667
0.484375	0.484375	0.236979166666667
0.4921875	0.4921875	0.236979166666667
0.5	0.5	0.2421875
0.484375	0.5	0.2421875
0.4921875	0.4921875	0.2421875
0.484375	0.5	0.229168164146692
0.46875	0.5	0.229168164146692
0.4765625	0.4921875	0.229168164146692
0.484375	0.484375	0.232597896724695
0.484375	0.5	0.232597896724695
0.4765625	0.4921875	0.232597896724695
0.46875	0.5	0.215350012290795
0.4375	0.5	0.215350012290795
0.453125	0.484375	0.215350012290795
0.453125	0.484375	0.218531562283998
0.46875	0.46875	0.218531562283998
0.46875	0.484375	0.218531562283998
0.46875	0.5	0.220148729791665
0.453125	0.484375	0.220148729791665
0.46875	0.484375	0.220148729791665
0.4375	0.5	0.199931147353591
0.375	0.5	0.199931147353591
0.40625	0.46875	0.199931147353591
0.40625	0.46875	0.20414155776088
0.4375	0.4375	0.20414155776088
0.4375	0.46875	0.20414155776088
0.4375	0.5	0.205397132947813
0.40625	0.46875	0.205397132947813
0.4375	0.46875	0.205397132947813
0.375	0.5	0.184510911883566
0.25	0.5	0.184510911883566
0.3125	0.4375	0.184510911883566
0.3125	0.4375	0.190773913888724
0.375	0.375	0.190773913888724
0.375	0.4375	0.190773913888724
0.375	0.5	0.191137640508539
0.3125	0.4375	0.191137640508539
0.375	0.4375	0.191137640508539
0.125	0.375	0.168197240611537
0.25	0.5	0.168197240611537
0.125	0.5	0.168197240611537
0.125	0.5	0.158140135523511
0	0.5	0.158140135523511
0.0625	0.4375	0.158140135523511
0.125	0.375	0.163092936193842
0.125	0.5	0.163092936193842
0.0625	0.4375	0.163092936193842
0.25	0.375	0.169514411463827
0.125	0.375	0.169514411463827
0.1875	0.3125	0.169514411463827
0.25	0.25	0.171783318970123
0.25	0.375	0.171783318970123
0.1875	0.3125	0.171783318970123
0.25	0.5	0.173797813755779
0.125	0.375	0.173797813755779
0.25	0.375	0.173797813755779
0.375	-0.75	0.0544049931463101
0.375	-0.875	0.0544049931463101
0.4375	-0.8125	0.0544049931463101
0.5	-0.75	0.0647647430514052
0.375	-0.75	0.0647647430514052
0.4375	-0.8125	0.0647647430514052
0.375	-0.75	0.0575131592686782
0.25	-0.75	0.0575131592686782
0.3125	-0.8125	0.0575131592686782
0.375	-0.875	0.0523894963993197
0.375	-0.75	0.0523894963993197
0.3125	-0.8125	0.0523894963993197
0.5	-0.875	0.0346682980185268
0.375	-0.875	0.0346682980185268
0.4375	-0.9375	0.0346682980185268
0.5	-1	0.0220575350000529
0.5	-0.875	0.0220575350000529
0.4375	-0.9375	0.0220575350000529
0.5	-0.875	0.0564104110726986
0.5	-0.75	0.0564104110726986
0.4375	-0.8125	0.0564104110726986
0.375	-0.875	0.0457613656180665
0.5	-0.875	0.0457613656180665
0.4375	-0.8125	0.0457613656180665
0.5	-0.625	0.0863348707228184
0.375	-0.625	0.0863348707228184
0.4375	-0.6875	0.0863348707228184
0.5	-0.75	0.0809048982525296
0.5	-0.625	0.0809048982525296
0.4375	-0.6875	0.0809048982525296
0.5	-0.5	0.0949567333525132
0.375	-0.625	0.0949567333525132
0.5	-0.625	0.0949567333525132
0.375	-0.75	0.0748487995277871
0.375	-0.625	0.0748487995277871
0.3125	-0.6875	0.0748487995277871
0.25	-0.75	0.0643564101114817
0.375	-0.75	0.0643564101114817
0.3125	-0.6875	0.0643564101114817
0.375	-0.75	0.072675052885204
0.5	-0.75	0.072675052885204
0.4375	-0.6875	0.072675052885204
0.375	-0.625	0.0778833429371512
0.375	-0.75	0.0778833429371512
0.4375	-0.6875	0.0778833429371512
0.25	-0.875	0.0238992992763399
0.125	-0.875	0.0238992992763399
0.1875	-0.9375	0.0238992992763399
0.25	-1	0.0170766101033623
0.25	-0.875	0.0170766101033623
0.1875	-0.9375	0.0170766101033623
0.1875	-0.8125	0.0391475807202223
0.25	-0.875	0.0391475807202223
0.25	-0.8125	0.0391475807202223
0.25	-0.75	0.045822259988053
0.1875	-0.8125	0.045822259988053
0.25	-0.8125	0.045822259988053
0.125	-0.875	0.0309346467292558
0.25	-0.875	0.0309346467292558
0.1875	-0.8125	0.0309346467292558
0.125	-1	0.0108295218228724
0.125	-0.875	0.0108295218228724
0.0625	-0.9375	0.0108295218228724
0	-1	0.00265729904041733
0.125	-1	0.00265729904041733
0.0625	-0.9375	0.00265729904041733
0.125	-1	0.00562131727447468
0.25	-1	0.00562131727447468
0.1875	-0.9375	0.00562131727447468
0.125	-0.875	0.0132455666621356
0.125	-1	0.0132455666621356
0.1875	-0.9375	0.0132455666621356
0.375	-1	0.0208973914202424
0.375	-0.875	0.0208973914202424
0.3125	-0.9375	0.0208973914202424
0.25	-1	0.00714642303280216
0.375	-1	0.00714642303280216
0.3125	-0.9375	0.00714642303280216
0.375	-1	0.00785841013966236
0.5	-1	0.00785841013966236
0.4375	-0.9375	0.00785841013966236
0.375	-0.875	0.0214789661646954
0.375	-1	0.0214789661646954
0.4375	-0.9375	0.0214789661646954
0.3125	-0.8125	0.0401621848886148
0.25	-0.875	0.0401621848886148
0.3125	-0.875	0.0401621848886148
0.375	-0.875	0.0423880996673239
0.3125	-0.8125	0.0423880996673239
0.3125	-0.875	0.0423880996673239
0.3125	-0.8125	0.050320184615983
0.25	-0.75	0.050320184615983
0.25	-0.8125	0.050320184615983
0.25	-0.875	0.0429479447589841
0.3125	-0.8125	0.0429479447589841
0.25	-0.8125	0.0429479447589841
0.25	-0.875	0.0184916087053258
0.25	-1	0.0184916087053258
0.3125	-0.9375	0.0184916087053258
0.3125	-0.9375	0.0321973568318756
0.375	-0.875	0.0321973568318756
0.3125	-0.875	0.0321973568318756
0.25	-0.875	0.0305170545445003
0.3125	-0.9375	0.0305170545445003
0.3125	-0.875	0.0305170545445003
0.6875	-0.9375	0.0304769541707052
0.75	-0.875	0.0304769541707052
0.6875	-0.875	0.0304769541707052
0.625	-0.875	0.0321626890403811
0.6875	-0.9375	0.0321626890403811
0.6875	-0.875	0.0321626890403811
0.75	-1	0.0184671186488119
0.75	-0.875	0.0184671186488119
0.6875	-0.9375	0.0184671186488119
0.6875	-0.8125	0.0428752016919813
0.75	-0.875	0.0428752016919813
0.75	-0.8125	0.0428752016919813
0.75	-0.75	0.050221323769454
0.6875	-0.8125	0.050221323769454
0.75	-0.8125	0.050221323769454
0.6875	-0.8125	0.0423374056503764
0.625	-0.875	0.0423374056503764
0.6875	-0.875	0.0423374056503764
0.75	-0.875	0.0401037034638156
0.6875	-0.8125	0.0401037034638156
0.6875	-0.875	0.0401037034638156
0.625	-1	0.0214655843827386
0.625	-0.875	0.0214655843827386
0.5625	-0.9375	0.0214655843827386
0.5	-1	0.00785581617144702
0.625	-1	0.00785581617144702
0.5625	-0.9375	0.00785581617144702
0.625	-1	0.00713969621799678
0.75	-1	0.00713969621799678
0.6875	-0.9375	0.00713969621799678
0.625	-0.875	0.0208796455836151
0.625	-1	0.0208796455836151
0.6875	-0.9375	0.0208796455836151
0.875	-1	0.0132240762087059
0.875	-0.875	0.0132240762087059
0.8125	-0.9375	0.0132240762087059
0.75	-1	0.00561395499357881
0.875	-1	0.00561395499357881
0.8125	-0.9375	0.00561395499357881
0.875	-1	0.00265406960611151
1	-1	0.00265406960611151
0.9375	-0.9375	0.00265406960611151
0.875	-0.875	0.0108122590646322
0.875	-1	0.0108122590646322
0.9375	-0.9375	0.0108122590646322
0.75	-0.875	0.0308734272805003
0.875	-0.875	0.0308734272805003
0.8125	-0.8125	0.0308734272805003
0.8125	-0.8125	0.045718002950164
0.75	-0.75	0.045718002950164
0.75	-0.8125	0.045718002950164
0.75	-0.875	0.039070936805099
0.8125	-0.8125	0.039070936805099
0.75	-0.8125	0.039070936805099
0.75	-0.875	0.0170515060007958
0.75	-1	0.0170515060007958
0.8125	-0.9375	0.0170515060007958
0.875	-0.875	0.0238576461306184
0.75	-0.875	0.0238576461306184
0.8125	-0.9375	0.0238576461306184
0.625	-0.75	0.077794906931725
0.625	-0.625	0.077794906931725
0.5625	-0.6875	0.077794906931725
0.5	-0.75	0.0726278992613175
0.625	-0.75	0.0726278992613175
0.5625	-0.6875	0.0726278992613175
0.625	-0.75	0.0642232649450513
0.75	-0.75	0.0642232649450513
0.6875	-0.6875	0.0642232649450513
0.625	-0.625	0.0747108917988919
0.625	-0.75	0.0747108917988919
0.6875	-0.6875	0.0747108917988919
0.625	-0.625	0.0949401042354982
0.5	-0.5	0.0949401042354982
0.5	-0.625	0.0949401042354982
0.5	-0.625	0.0808919101585438
0.5	-0.75	0.0808919101585438
0.5625	-0.6875	0.0808919101585438
0.625	-0.625	0.0862923480150415
0.5	-0.625	0.0862923480150415
0.5625	-0.6875	0.0862923480150415
0.5	-0.875	0.0457399123135187
0.625	-0.875	0.0457399123135187
0.5625	-0.8125	0.0457399123135187
0.5	-0.75	0.0564003322520967
0.5	-0.875	0.0564003322520967
0.5625	-0.8125	0.0564003322520967
0.5	-0.875	0.0220545290909575
0.5	-1	0.0220545290909575
0.5625	-0.9375	0.0220545290909575
0.625	-0.875	0.0346536804139299
0.5	-0.875	0.0346536804139299
0.5625	-0.9375	0.0346536804139299
0.625	-0.75	0.0523241378745916
0.625	-0.875	0.0523241378745916
0.6875	-0.8125	0.0523241378745916
0.75	-0.75	0.0574101302521972
0.625	-0.75	0.0574101302521972
0.6875	-0.8125	0.0574101302521972
0.625	-0.75	0.0647270217372125
0.5	-0.75	0.0647270217372125
0.5625	-0.8125	0.0647270217372125
0.625	-0.875	0.0543571956530431
0.625	-0.75	0.0543571956530431
0.5625	-0.8125	0.0543571956530431
0.75	-0.625	0.0578212646753131
0.875	-0.625	0.0578212646753131
0.8125	-0.5625	0.0578212646753131
0.75	-0.5	0.070279116152085
0.75	-0.625	0.070279116152085
0.8125	-0.5625	0.070279116152085
0.75	-0.625	0.05867590765865
0.75	-0.75	0.05867590765865
0.8125	-0.6875	0.05867590765865
0.875	-0.625	0.0545983510903823
0.75	-0.625	0.0545983510903823
0.8125	-0.6875	0.0545983510903823
0.875	-0.5	0.0378199324943425
0.875	-0.625	0.0378199324943425
0.9375	-0.5625	0.0378199324943425
1	-0.5	0.0246786330619671
0.875	-0.5	0.0246786330619671
0.9375	-0.5625	0.0246786330619671
0.875	-0.5	0.0634787785829648
0.75	-0.5	0.0634787785829648
0.8125	-0.5625	0.0634787785829648
0.875	-0.625	0.0501130004039645
0.875	-0.5	0.0501130004039645
0.8125	-0.5625	0.0501130004039645
0.625	-0.625	0.0898557044468605
0.75	-0.5	0.0898557044468605
0.625	-0.5	0.0898557044468605
0.5	-0.5	0.0980947100463938
0.625	-0.625	0.0980947100463938
0.625	-0.5	0.0980947100463938
0.75	-0.625	0.0760326703682975
0.625	-0.625	0.0760326703682975
0.6875	-0.6875	0.0760326703682975
0.75	-0.75	0.0651513921623545
0.75	-0.625	0.0651513921623545
0.6875	-0.6875	0.0651513921623545
0.75	-0.5	0.0795905525446366
0.625	-0.625	0.0795905525446366
0.75	-0.625	0.0795905525446366
0.9375	-0.8125	0.0254921695775293
0.875	-0.75	0.0254921695775293
0.875	-0.8125	0.0254921695775293
0.875	-0.875	0.021820818865513
0.9375	-0.8125	0.021820818865513
0.875	-0.8125	0.021820818865513
0.9375	-0.8125	0.0119362315942617
1	-0.75	0.0119362315942617
0.9375	-0.75	0.0119362315942617
0.875	-0.75	0.0224082049824962
0.9375	-0.8125	0.0224082049824962
0.9375	-0.75	0.0224082049824962
0.8125	-0.8125	0.0389904981545412
0.875	-0.75	0.0389904981545412
0.8125	-0.75	0.0389904981545412
0.75	-0.75	0.0457893059801811
0.8125	-0.8125	0.0457893059801811
0.8125	-0.75	0.0457893059801811
0.8125	-0.8125	0.0283896155724502
0.875	-0.875	0.0283896155724502
0.875	-0.8125	0.0283896155724502
0.875	-0.75	0.0330451662153723
0.8125	-0.8125	0.0330451662153723
0.875	-0.8125	0.0330451662153723
0.9375	-0.9375	0.0077255392516437
1	-0.875	0.0077255392516437
0.9375	-0.875	0.0077255392516437
0.875	-0.875	0.013253520106301
0.9375	-0.9375	0.013253520106301
0.9375	-0.875	0.013253520106301
1	-1	0.00241966606291093
1	-0.875	0.00241966606291093
0.9375	-0.9375	0.00241966606291093
0.9375	-0.8125	0.00543811974101179
1	-0.875	0.00543811974101179
1	-0.8125	0.00543811974101179
1	-0.75	0.00592698653498459
0.9375	-0.8125	0.00592698653498459
1	-0.8125	0.00592698653498459
0.9375	-0.8125	0.0165418034548226
0.875	-0.875	0.0165418034548226
0.9375	-0.875	0.0165418034548226
1	-0.875	0.00949189762439771
0.9375	-0.8125	0.00949189762439771
0.9375	-0.875	0.00949189762439771
0.9375	-0.6875	0.0153226182140306
1	-0.625	0.0153226182140306
0.9375	-0.625	0.0153226182140306
0.875	-0.625	0.028571652937751
0.9375	-0.6875	0.028571652937751
0.9375	-0.625	0.028571652937751
1	-0.75	0.00743113559030707
1	-0.625	0.00743113559030707
0.9375	-0.6875	0.00743113559030707
0.9375	-0.5625	0.00854924582155751
1	-0.625	0.00854924582155751
1	-0.5625	0.00854924582155751
1	-0.5	0.00879016280217792
0.9375	-0.5625	0.00879016280217792
1	-0.5625	0.00879016280217792
0.9375	-0.5625	0.0299781070304151
0.875	-0.625	0.0299781070304151
0.9375	-0.625	0.0299781070304151
1	-0.625	0.0160860745055178
0.9375	-0.5625	0.0160860745055178
0.9375	-0.625	0.0160860745055178
0.8125	-0.6875	0.0409329712929308
0.875	-0.75	0.0409329712929308
0.875	-0.6875	0.0409329712929308
0.875	-0.625	0.0440082943612165
0.8125	-0.6875	0.0440082943612165
0.875	-0.6875	0.0440082943612165
0.8125	-0.6875	0.050812117254863
0.75	-0.75	0.050812117254863
0.8125	-0.75	0.050812117254863
0.875	-0.75	0.0433967901515644
0.8125	-0.6875	0.0433967901515644
0.8125	-0.75	0.0433967901515644
0.9375	-0.6875	0.0244909900247151
0.875	-0.75	0.0244909900247151
0.9375	-0.75	0.0244909900247151
1	-0.75	0.0130998408138643
0.9375	-0.6875	0.0130998408138643
0.9375	-0.75	0.0130998408138643
0.9375	-0.6875	0.0335204026860241
0.875	-0.625	0.0335204026860241
0.875	-0.6875	0.0335204026860241
0.875	-0.75	0.0310365033958913
0.9375	-0.6875	0.0310365033958913
0.875	-0.6875	0.0310365033958913
0.875	-0.25	0.045086721713104
0.875	-0.375	0.045086721713104
0.9375	-0.3125	0.045086721713104
1	-0.25	0.028883394655402
0.875	-0.25	0.028883394655402
0.9375	-0.3125	0.028883394655402
0.75	-0.25	0.0680498185336547
0.875	-0.375	0.0680498185336547
0.875	-0.25	0.0680498185336547
1	-0.375	0.0270851933547724
0.875	-0.375	0.0270851933547724
0.9375	-0.4375	0.0270851933547724
1	-0.5	0.00940197921278572
1	-0.375	0.00940197921278572
0.9375	-0.4375	0.00940197921278572
1	-0.375	0.010082270181157
1	-0.25	0.010082270181157
0.9375	-0.3125	0.010082270181157
0.875	-0.375	0.0276458285018663
1	-0.375	0.0276458285018663
0.9375	-0.3125	0.0276458285018663
1	-0.125	0.030790636211542
0.875	-0.125	0.030790636211542
0.9375	-0.1875	0.030790636211542
1	-0.25	0.0106992393569655
1	-0.125	0.0106992393569655
0.9375	-0.1875	0.0106992393569655
1	-0.125	0.0113517620399294
1	0	0.0113517620399294
0.9375	-0.0625	0.0113517620399294
0.875	-0.125	0.0313440157547985
1	-0.125	0.0313440157547985
0.9375	-0.0625	0.0313440157547985
0.875	-0.25	0.0647251117584625
0.875	-0.125	0.0647251117584625
0.8125	-0.1875	0.0647251117584625
0.75	-0.25	0.0775794643167753
0.875	-0.25	0.0775794643167753
0.8125	-0.1875	0.0775794643167753
0.875	-0.25	0.0295603256618437
1	-0.25	0.0295603256618437
0.9375	-0.1875	0.0295603256618437
0.875	-0.125	0.0484114149146795
0.875	-0.25	0.0484114149146795
0.9375	-0.1875	0.0484114149146795
0.625	-0.375	0.0941326354572009
0.75	-0.5	0.0941326354572009
0.75	-0.375	0.0941326354572009
0.75	-0.25	0.0992370468162365
0.625	-0.375	0.0992370468162365
0.75	-0.375	0.0992370468162365
0.625	-0.375	0.106682287595582
0.5	-0.5	0.106682287595582
0.625	-0.5	0.106682287595582
0.75	-0.5	0.0976909756572451
0.625	-0.375	0.0976909756572451
0.625	-0.5	0.0976909756572451
0.875	-0.5	0.0561218426743569
0.875	-0.375	0.0561218426743569
0.8125	-0.4375	0.0561218426743569
0.75	-0.5	0.0659133789056858
0.875	-0.5	0.0659133789056858
0.8125	-0.4375	0.0659133789056858
0.875	-0.5	0.0256015956348228
1	-0.5	0.0256015956348228
0.9375	-0.4375	0.0256015956348228
0.875	-0.375	0.042163890156357
0.875	-0.5	0.042163890156357
0.9375	-0.4375	0.042163890156357
0.875	-0.375	0.0788791029044182
0.75	-0.25	0.0788791029044182
0.75	-0.375	0.0788791029044182
0.75	-0.375	0.0791244930917566
0.75	-0.5	0.0791244930917566
0.8125	-0.4375	0.0791244930917566
0.875	-0.375	0.0704875008363944
0.75	-0.375	0.0704875008363944
0.8125	-0.4375	0.0704875008363944
0.625	-0.125	0.127434862449434
0.5	-0.25	0.127434862449434
0.625	-0.25	0.127434862449434
0.75	-0.25	0.11564618366533
0.625	-0.125	0.11564618366533
0.625	-0.25	0.11564618366533
0.625	-0.125	0.141169249426751
0.5	0	0.141169249426751
0.5	-0.125	0.141169249426751
0.5	-0.25	0.134347350726418
0.625	-0.125	0.134347350726418
0.5	-0.125	0.134347350726418
0.625	-0.375	0.120227628003075
0.5	-0.25	0.120227628003075
0.5	-0.375	0.120227628003075
0.5	-0.5	0.113243718842079
0.625	-0.375	0.113243718842079
0.5	-0.375	0.113243718842079
0.625	-0.375	0.109879710494343
0.75	-0.25	0.109879710494343
0.625	-0.25	0.109879710494343
0.5	-0.25	0.120929310312342
0.625	-0.375	0.120929310312342
0.625	-0.25	0.120929310312342
0.75	-0.125	0.0820648691220966
0.875	-0.125	0.0820648691220966
0.8125	-0.0625	0.0820648691220966
0.75	0	0.0975165265716118
0.75	-0.125	0.0975165265716118
0.8125	-0.0625	0.0975165265716118
0.75	-0.125	0.0920111599083386
0.75	-0.25	0.0920111599083386
0.8125	-0.1875	0.0920111599083386
0.875	-0.125	0.0805253967855374
0.75	-0.125	0.0805253967855374
0.8125	-0.1875	0.0805253967855374
0.875	0	0.0512774557706694
0.875	-0.125	0.0512774557706694
0.9375	-0.0625	0.0512774557706694
1	0	0.0327237959369558
0.875	0	0.0327237959369558
0.9375	-0.0625	0.0327237959369558
0.875	0	0.0853629186135829
0.75	0	0.0853629186135829
0.8125	-0.0625	0.0853629186135829
0.875	-0.125	0.0684996254215506
0.875	0	0.0684996254215506
0.8125	-0.0625	0.0684996254215506
0.625	-0.125	0.12559087649447
0.75	0	0.12559087649447
0.625	0	0.12559087649447
0.5	0	0.139947513748587
0.625	-0.125	0.139947513748587
0.625	0	0.139947513748587
0.625	-0.125	0.109661374709053
0.75	-0.25	0.109661374709053
0.75	-0.125	0.109661374709053
0.75	0	0.114016935978807
0.625	-0.125	0.114016935978807
0.75	-0.125	0.114016935978807
0.25	-0.125	0.128288522244794
0.375	-0.125	0.128288522244794
0.3125	-0.0625	0.128288522244794
0.3125	-0.0625	0.128218493773482
0.25	0	0.128218493773482
0.25	-0.0625	0.128218493773482
0.25	-0.125	0.122894162708309
0.3125	-0.0625	0.122894162708309
0.25	-0.0625	0.122894162708309
0.25	-0.125	0.11102677169466
0.25	-0.25	0.11102677169466
0.3125	-0.1875	0.11102677169466
0.375	-0.125	0.123687222976953
0.25	-0.125	0.123687222976953
0.3125	-0.1875	0.123687222976953
0.375	0	0.143461914163908
0.375	-0.125	0.143461914163908
0.4375	-0.0625	0.143461914163908
0.5	0	0.149503450831222
0.375	0	0.149503450831222
0.4375	-0.0625	0.149503450831222
0.375	0	0.138584097809857
0.25	0	0.138584097809857
0.3125	-0.0625	0.138584097809857
0.375	-0.125	0.139543381372578
0.375	0	0.139543381372578
0.3125	-0.0625	0.139543381372578
0.1875	-0.0625	0.090108642269063
0.125	0	0.090108642269063
0.125	-0.0625	0.090108642269063
0.125	-0.0625	0.0775536181880652
0.125	-0.125	0.0775536181880652
0.15625	-0.09375	0.0775536181880652
0.1875	-0.0625	0.0892990519836144
0.125	-0.0625	0.0892990519836144
0.15625	-0.09375	0.0892990519836144
0.25	0	0.108662192043772
0.125	0	0.108662192043772
0.1875	-0.0625	0.108662192043772
0.09375	-0.03125	0.0595638709025242
0.0625	0	0.0595638709025242
0.0625	-0.03125	0.0595638709025242
0.0625	-0.0625	0.0546473342415242
0.09375	-0.03125	0.0546473342415242
0.0625	-0.03125	0.0546473342415242
0.125	0	0.0733095515488235
0.0625	0	0.0733095515488235
0.09375	-0.03125	0.0733095515488235
0.046875	-0.015625	0.0385748191384509
0.03125	0	0.0385748191384509
0.03125	-0.015625	0.0385748191384509
0.03125	-0.03125	0.0352174617360517
0.046875	-0.015625	0.0352174617360517
0.03125	-0.015625	0.0352174617360517
0.0625	0	0.0478688411994236
0.03125	0	0.0478688411994236
0.046875	-0.015625	0.0478688411994236
0.015625	-0.015625	0.028005649348125
0.03125	0	0.028005649348125
0.015625	0	0.028005649348125
0	0	0.0183373334507772
0.015625	-0.015625	0.0183373334507772
0.015625	0	0.0183373334507772
0.015625	-0.015625	0.0268207857679668
0.03125	-0.03125	0.0268207857679668
0.03125	-0.015625	0.0268207857679668
0.03125	0	0.0303332853962734
0.015625	-0.015625	0.0303332853962734
0.03125	-0.015625	0.0303332853962734
0.03125	-0.03125	0.0413360828971827
0.0625	-0.0625	0.0413360828971827
0.0625	-0.03125	0.0413360828971827
0.0625	-0.03125	0.0514250623734238
0.0625	0	0.0514250623734238
0.046875	-0.015625	0.0514250623734238
0.03125	-0.03125	0.0414256252899631
0.0625	-0.03125	0.0414256252899631
0.046875	-0.015625	0.0414256252899631
0.0625	-0.0625	0.0645644918864414
0.125	-0.125	0.0645644918864414
0.125	-0.0625	0.0645644918864414
0.125	-0.0625	0.0787056300511852
0.125	0	0.0787056300511852
0.09375	-0.03125	0.0787056300511852
0.0625	-0.0625	0.0642215172458625
0.125	-0.0625	0.0642215172458625
0.09375	-0.03125	0.0642215172458625
0.1875	-0.1875	0.0980808780787573
0.25	-0.125	0.0980808780787573
0.1875	-0.125	0.0980808780787573
0.125	-0.125	0.0837072388645161
0.1875	-0.1875	0.0837072388645161
0.1875	-0.125	0.0837072388645161
0.25	-0.25	0.100165251506381
0.25	-0.125	0.100165251506381
0.1875	-0.1875	0.100165251506381
0.25	-0.0625	0.110866904491652
0.1875	-0.0625	0.110866904491652
0.21875	-0.09375	0.110866904491652
0.25	-0.125	0.113885587342009
0.25	-0.0625	0.113885587342009
0.21875	-0.09375	0.113885587342009
0.25	0	0.118076598021258
0.1875	-0.0625	0.118076598021258
0.25	-0.0625	0.118076598021258
0.1875	-0.125	0.094389961268105
0.1875	-0.0625	0.094389961268105
0.15625	-0.09375	0.094389961268105
0.125	-0.125	0.0835569361652757
0.1875	-0.125	0.0835569361652757
0.15625	-0.09375	0.0835569361652757
0.1875	-0.125	0.105285915283094
0.25	-0.125	0.105285915283094
0.21875	-0.09375	0.105285915283094
0.1875	-0.0625	0.101570203282072
0.1875	-0.125	0.101570203282072
0.21875	-0.09375	0.101570203282072
0.375	-0.375	0.122031969989444
0.5	-0.25	0.122031969989444
0.375	-0.25	0.122031969989444
0.25	-0.25	0.112730064935801
0.375	-0.375	0.112730064935801
0.375	-0.25	0.112730064935801
0.5	-0.375	0.114813090226886
0.375	-0.375	0.114813090226886
0.4375	-0.4375	0.114813090226886
0.5	-0.5	0.112102638419239
0.5	-0.375	0.112102638419239
0.4375	-0.4375	0.112102638419239
0.5	-0.25	0.120520806348133
0.375	-0.375	0.120520806348133
0.5	-0.375	0.120520806348133
0.5	-0.125	0.137137515835916
0.375	-0.125	0.137137515835916
0.4375	-0.1875	0.137137515835916
0.5	-0.25	0.134364983142064
0.5	-0.125	0.134364983142064
0.4375	-0.1875	0.134364983142064
0.5	-0.125	0.145540452943826
0.5	0	0.145540452943826
0.4375	-0.0625	0.145540452943826
0.375	-0.125	0.141076096344548
0.5	-0.125	0.141076096344548
0.4375	-0.0625	0.141076096344548
0.375	-0.25	0.126409154506114
0.375	-0.125	0.126409154506114
0.3125	-0.1875	0.126409154506114
0.25	-0.25	0.115616948673039
0.375	-0.25	0.115616948673039
0.3125	-0.1875	0.115616948673039
0.375	-0.25	0.129658780718896
0.5	-0.25	0.129658780718896
0.4375	-0.1875	0.129658780718896
0.375	-0.125	0.130930017129291
0.375	-0.25	0.130930017129291
0.4375	-0.1875	0.130930017129291
0.25	-0.375	0.0722714475511996
0.125	-0.375	0.0722714475511996
0.1875	-0.4375	0.0722714475511996
0.25	-0.5	0.0808934602084989
0.25	-0.375	0.0808934602084989
0.1875	-0.4375	0.0808934602084989
0.25	-0.375	0.0893314191094323
0.25	-0.25	0.0893314191094323
0.1875	-0.3125	0.0893314191094323
0.125	-0.375	0.0746938262503851
0.25	-0.375	0.0746938262503851
0.1875	-0.3125	0.0746938262503851
0.125	-0.5	0.0431154627760632
0.125	-0.375	0.0431154627760632
0.0625	-0.4375	0.0431154627760632
0	-0.5	0.0260336016985353
0.125	-0.5	0.0260336016985353
0.0625	-0.4375	0.0260336016985353
0.125	-0.5	0.067076563367571
0.25	-0.5	0.067076563367571
0.1875	-0.4375	0.067076563367571
0.125	-0.375	0.0573275307695671
0.125	-0.5	0.0573275307695671
0.1875	-0.4375	0.0573275307695671
0.375	-0.5	0.103907926850495
0.375	-0.375	0.103907926850495
0.3125	-0.4375	0.103907926850495
0.25	-0.5	0.0939710779321751
0.375	-0.5	0.0939710779321751
0.3125	-0.4375	0.0939710779321751
0.375	-0.5	0.106564895302995
0.5	-0.5	0.106564895302995
0.4375	-0.4375	0.106564895302995
0.375	-0.375	0.108214670601636
0.375	-0.5	0.108214670601636
0.4375	-0.4375	0.108214670601636
0.375	-0.375	0.102023765599319
0.25	-0.25	0.102023765599319
0.25	-0.375	0.102023765599319
0.25	-0.375	0.0902473216539268
0.25	-0.5	0.0902473216539268
0.3125	-0.4375	0.0902473216539268
0.375	-0.375	0.101405646086057
0.25	-0.375	0.101405646086057
0.3125	-0.4375	0.101405646086057
0.0625	-0.1875	0.0529548470296934
0.125	-0.25	0.0529548470296934
0.125	-0.1875	0.0529548470296934
0.125	-0.125	0.0558795579501853
0.0625	-0.1875	0.0558795579501853
0.125	-0.1875	0.0558795579501853
0.0625	-0.1875	0.0221661173617142
0	-0.25	0.0221661173617142
0.0625	-0.25	0.0221661173617142
0.125	-0.25	0.0423791097234283
0.0625	-0.1875	0.0423791097234283
0.0625	-0.25	0.0423791097234283
0.1875	-0.1875	0.0764321387636747
0.125	-0.25	0.0764321387636747
0.1875	-0.25	0.0764321387636747
0.25	-0.25	0.0900860214123938
0.1875	-0.1875	0.0900860214123938
0.1875	-0.25	0.0900860214123938
0.1875	-0.1875	0.0736189116002373
0.125	-0.125	0.0736189116002373
0.125	-0.1875	0.0736189116002373
0.125	-0.25	0.0702868640340717
0.1875	-0.1875	0.0702868640340717
0.125	-0.1875	0.0702868640340717
0.0625	-0.125	0.0344565147001905
0.0625	-0.0625	0.0344565147001905
0.03125	-0.09375	0.0344565147001905
0	-0.125	0.0201822645443691
0.0625	-0.125	0.0201822645443691
0.03125	-0.09375	0.0201822645443691
0.125	-0.125	0.0512672985587298
0.0625	-0.0625	0.0512672985587298
0.0625	-0.125	0.0512672985587298
0.03125	-0.0625	0.0213009751411771
0.03125	-0.03125	0.0213009751411771
0.015625	-0.046875	0.0213009751411771
0	-0.0625	0.0123346536545417
0.03125	-0.0625	0.0123346536545417
0.015625	-0.046875	0.0123346536545417
0.0625	-0.0625	0.0322662226675302
0.03125	-0.03125	0.0322662226675302
0.03125	-0.0625	0.0322662226675302
0	-0.03125	0.015272445972798
0.03125	-0.03125	0.015272445972798
0.015625	-0.015625	0.015272445972798
0	0	0.00705391721301395
0	-0.03125	0.00705391721301395
0.015625	-0.015625	0.00705391721301395
0	-0.03125	0.00450339873880692
0	-0.0625	0.00450339873880692
0.015625	-0.046875	0.00450339873880692
0.03125	-0.03125	0.0139963492935378
0	-0.03125	0.0139963492935378
0.015625	-0.046875	0.0139963492935378
0	-0.0625	0.00725729398365206
0	-0.125	0.00725729398365206
0.03125	-0.09375	0.00725729398365206
0.03125	-0.09375	0.029779003338294
0.0625	-0.0625	0.029779003338294
0.03125	-0.0625	0.029779003338294
0	-0.0625	0.0152551805634263
0.03125	-0.09375	0.0152551805634263
0.03125	-0.0625	0.0152551805634263
0	-0.125	0.0120934534550901
0	-0.25	0.0120934534550901
0.0625	-0.1875	0.0120934534550901
0.0625	-0.1875	0.0476175265959019
0.125	-0.125	0.0476175265959019
0.0625	-0.125	0.0476175265959019
0	-0.125	0.0249056131253127
0.0625	-0.1875	0.0249056131253127
0.0625	-0.125	0.0249056131253127
0	-0.375	0.0288214738185568
0.125	-0.375	0.0288214738185568
0.0625	-0.3125	0.0288214738185568
0	-0.25	0.0105734424101693
0	-0.375	0.0105734424101693
0.0625	-0.3125	0.0105734424101693
0	-0.375	0.00963446492751977
0	-0.5	0.00963446492751977
0.0625	-0.4375	0.00963446492751977
0.125	-0.375	0.0279426736024822
0	-0.375	0.0279426736024822
0.0625	-0.4375	0.0279426736024822
0.1875	-0.3125	0.0647653949856187
0.125	-0.25	0.0647653949856187
0.125	-0.3125	0.0647653949856187
0.125	-0.375	0.0625838179114934
0.1875	-0.3125	0.0625838179114934
0.125	-0.3125	0.0625838179114934
0.1875	-0.3125	0.0866580608785066
0.25	-0.25	0.0866580608785066
0.1875	-0.25	0.0866580608785066
0.125	-0.25	0.0733854502353079
0.1875	-0.3125	0.0733854502353079
0.1875	-0.25	0.0733854502353079
0.0625	-0.3125	0.0408853993339955
0.125	-0.25	0.0408853993339955
0.0625	-0.25	0.0408853993339955
0	-0.25	0.0214192621669977
0.0625	-0.3125	0.0214192621669977
0.0625	-0.25	0.0214192621669977
0.0625	-0.3125	0.0471079316163484
0.125	-0.375	0.0471079316163484
0.125	-0.3125	0.0471079316163484
0.125	-0.25	0.048847143458753
0.0625	-0.3125	0.048847143458753
0.125	-0.3125	0.048847143458753
0.0625	-0.6875	0.0311711871559954
0.125	-0.75	0.0311711871559954
0.125	-0.6875	0.0311711871559954
0.125	-0.625	0.0337084144857943
0.0625	-0.6875	0.0337084144857943
0.125	-0.6875	0.0337084144857943
0.0625	-0.6875	0.0131459365313998
0	-0.75	0.0131459365313998
0.0625	-0.75	0.0131459365313998
0.125	-0.75	0.0245846582712821
0.0625	-0.6875	0.0245846582712821
0.0625	-0.75	0.0245846582712821
0.1875	-0.6875	0.0435513813533458
0.125	-0.75	0.0435513813533458
0.1875	-0.75	0.0435513813533458
0.25	-0.75	0.0509750305624878
0.1875	-0.6875	0.0509750305624878
0.1875	-0.75	0.0509750305624878
0.1875	-0.6875	0.0442390770699875
0.125	-0.625	0.0442390770699875
0.125	-0.6875	0.0442390770699875
0.125	-0.75	0.0411033920012393
0.1875	-0.6875	0.0411033920012393
0.125	-0.6875	0.0411033920012393
0.0625	-0.5625	0.0162241431817531
0	-0.625	0.0162241431817531
0.0625	-0.625	0.0162241431817531
0.125	-0.625	0.0302334869899341
0.0625	-0.5625	0.0302334869899341
0.0625	-0.625	0.0302334869899341
0.0625	-0.5625	0.00889552257796099
0	-0.5	0.00889552257796099
0	-0.5625	0.00889552257796099
0	-0.625	0.00863384820438892
0.0625	-0.5625	0.00863384820438892
0	-0.5625	0.00863384820438892
0	-0.625	0.00746767852983852
0	-0.75	0.00746767852983852
0.0625	-0.6875	0.00746767852983852
0.0625	-0.6875	0.0287614263224558
0.125	-0.625	0.0287614263224558
0.0625	-0.625	0.0287614263224558
0	-0.625	0.0154226942546209
0.0625	-0.6875	0.0154226942546209
0.0625	-0.625	0.0154226942546209
0.0625	-0.8125	0.00951075451996122
0	-0.875	0.00951075451996122
0.0625	-0.875	0.00951075451996122
0.125	-0.875	0.0165765636229576
0.0625	-0.8125	0.0165765636229576
0.0625	-0.875	0.0165765636229576
0.0625	-0.8125	0.00594158382300249
0	-0.75	0.00594158382300249
0	-0.8125	0.00594158382300249
0	-0.875	0.00544976340603761
0.0625	-0.8125	0.00544976340603761
0	-0.8125	0.00544976340603761
0	-0.875	0.00242283053343282
0	-1	0.00242283053343282
0.0625	-0.9375	0.00242283053343282
0.0625	-0.9375	0.0132773590589801
0.125	-0.875	0.0132773590589801
0.0625	-0.875	0.0132773590589801
0	-0.875	0.00773819713373128
0.0625	-0.9375	0.00773819713373128
0.0625	-0.875	0.00773819713373128
0.1875	-0.8125	0.0331352689803462
0.125	-0.75	0.0331352689803462
0.125	-0.8125	0.0331352689803462
0.125	-0.875	0.0284549768578719
0.1875	-0.8125	0.0284549768578719
0.125	-0.8125	0.0284549768578719
0.1875	-0.8125	0.0459108153467526
0.25	-0.75	0.0459108153467526
0.1875	-0.75	0.0459108153467526
0.125	-0.75	0.0391043968263469
0.1875	-0.8125	0.0391043968263469
0.1875	-0.75	0.0391043968263469
0.0625	-0.8125	0.0224784086265361
0.125	-0.75	0.0224784086265361
0.0625	-0.75	0.0224784086265361
0	-0.75	0.0119698566047856
0.0625	-0.8125	0.0119698566047856
0.0625	-0.75	0.0119698566047856
0.0625	-0.8125	0.0218713523786515
0.125	-0.875	0.0218713523786515
0.125	-0.8125	0.0218713523786515
0.125	-0.75	0.0255634332893059
0.0625	-0.8125	0.0255634332893059
0.125	-0.8125	0.0255634332893059
0.375	-0.625	0.0799624160924812
0.25	-0.5	0.0799624160924812
0.25	-0.625	0.0799624160924812
0.25	-0.625	0.0653560858235419
0.25	-0.75	0.0653560858235419
0.3125	-0.6875	0.0653560858235419
0.375	-0.625	0.0762582053492725
0.25	-0.625	0.0762582053492725
0.3125	-0.6875	0.0762582053492725
0.375	-0.625	0.0981068734417186
0.5	-0.5	0.0981068734417186
0.375	-0.5	0.0981068734417186
0.25	-0.5	0.090184005519346
0.375	-0.625	0.090184005519346
0.375	-0.5	0.090184005519346
0.125	-0.5	0.0506461384851644
0.125	-0.625	0.0506461384851644
0.1875	-0.5625	0.0506461384851644
0.25	-0.5	0.064304057883128
0.125	-0.5	0.064304057883128
0.1875	-0.5625	0.064304057883128
0.125	-0.5	0.025003330010663
0	-0.5	0.025003330010663
0.0625	-0.5625	0.025003330010663
0.125	-0.625	0.0382186179267148
0.125	-0.5	0.0382186179267148
0.0625	-0.5625	0.0382186179267148
0.25	-0.625	0.0548904924829428
0.125	-0.625	0.0548904924829428
0.1875	-0.6875	0.0548904924829428
0.25	-0.75	0.0588979155286608
0.25	-0.625	0.0588979155286608
0.1875	-0.6875	0.0588979155286608
0.25	-0.625	0.0708408707421583
0.25	-0.5	0.0708408707421583
0.1875	-0.5625	0.0708408707421583
0.125	-0.625	0.0582110224408139
0.25	-0.625	0.0582110224408139
0.1875	-0.5625	0.0582110224408139


==> data/solution333.dat <==
-0.5	0.25	0.0602636066959923
-0.75	0.25	0.0602636066959923
-0.625	0.125	0.0602636066959923
-0.5	0	0.0453348661353459
-0.5	0.25	0.0453348661353459
-0.625	0.125	0.0453348661353459
-0.5	0.5	0.0853999845604665
-0.75	0.25	0.0853999845604665
-0.5	0.25	0.0853999845604665
-0.875	0.125	0.0204774771600131
-0.75	0	0.0204774771600131
-0.75	0.125	0.0204774771600131
-0.75	0.25	0.0363921471369984
-0.875	0.125	0.0363921471369984
-0.75	0.125	0.0363921471369984
-0.875	0.125	0.00585385948363875
-1	0	0.00585385948363875
-0.875	0	0.00585385948363875
-0.75	0	0.00910355230061084
-0.875	0.125	0.00910355230061084
-0.875	0	0.00910355230061084
-0.75	0	0.0161720470121714
-0.5	0	0.0161720470121714
-0.625	0.125	0.0161720470121714
-0.625	0.125	0.0445568440680713
-0.75	0.25	0.0445568440680713
-0.75	0.125	0.0445568440680713
-0.75	0	0.0253722488297926
-0.625	0.125	0.0253722488297926
-0.75	0.125	0.0253722488297926
-0.375	0.125	0.0402297310722955
-0.25	0	0.0402297310722955
-0.25	0.125	0.0402297310722955
-0.25	0.25	0.0730959488714071
-0.375	0.125	0.0730959488714071
-0.25	0.125	0.0730959488714071
-0.5	0	0.0198864175727972
-0.25	0	0.0198864175727972
-0.375	0.125	0.0198864175727972
-0.125	0	0.0363460294896924
-0.125	0.125	0.0363460294896924
-0.1875	0.0625	0.0363460294896924
-0.25	0	0.0124146676477749
-0.125	0	0.0124146676477749
-0.1875	0.0625	0.0124146676477749
-0.125	0	0.0182467470887388
0	0	0.0182467470887388
-0.0625	0.0625	0.0182467470887388
-0.125	0.125	0.0391922208697143
-0.125	0	0.0391922208697143
-0.0625	0.0625	0.0391922208697143
-0.125	0.125	0.0787320426719948
-0.25	0.25	0.0787320426719948
-0.25	0.125	0.0787320426719948
-0.25	0.125	0.0330416998411875
-0.25	0	0.0330416998411875
-0.1875	0.0625	0.0330416998411875
-0.125	0.125	0.0544769517940021
-0.25	0.125	0.0544769517940021
-0.1875	0.0625	0.0544769517940021
-0.5	0.25	0.0999737158815022
-0.25	0.25	0.0999737158815022
-0.375	0.375	0.0999737158815022
-0.5	0.5	0.104009479732097
-0.5	0.25	0.104009479732097
-0.375	0.375	0.104009479732097
-0.5	0.25	0.0491754515213336
-0.5	0	0.0491754515213336
-0.375	0.125	0.0491754515213336
-0.25	0.25	0.0808404317477834
-0.5	0.25	0.0808404317477834
-0.375	0.125	0.0808404317477834
-0.25	0.5	0.125993876124629
-0.25	0.25	0.125993876124629
-0.125	0.375	0.125993876124629
0	0.5	0.140133921155865
-0.25	0.5	0.140133921155865
-0.125	0.375	0.140133921155865
-0.25	0.5	0.117924292988248
-0.5	0.5	0.117924292988248
-0.375	0.375	0.117924292988248
-0.25	0.25	0.118838191384665
-0.25	0.5	0.118838191384665
-0.375	0.375	0.118838191384665
-0.125	0.25	0.0978317515976014
-0.125	0.125	0.0978317515976014
-0.0625	0.1875	0.0978317515976014
0	0.25	0.116680645513863
-0.125	0.25	0.116680645513863
-0.0625	0.1875	0.116680645513863
-0.25	0.25	0.0965494896520526
-0.125	0.125	0.0965494896520526
-0.125	0.25	0.0965494896520526
-0.0625	0.0625	0.0743732156419498
0	0.125	0.0743732156419498
-0.0625	0.125	0.0743732156419498
-0.125	0.125	0.0666877997262161
-0.0625	0.0625	0.0666877997262161
-0.0625	0.125	0.0666877997262161
-0.0625	0.0625	0.0458544465684863
0	0	0.0458544465684863
0	0.0625	0.0458544465684863
0	0.125	0.0688590764861846
-0.0625	0.0625	0.0688590764861846
0	0.0625	0.0688590764861846
0	0.125	0.110866930008009
0	0.25	0.110866930008009
-0.0625	0.1875	0.110866930008009
-0.0625	0.1875	0.0853450924447124
-0.125	0.125	0.0853450924447124
-0.0625	0.125	0.0853450924447124
0	0.125	0.0924076674481634
-0.0625	0.1875	0.0924076674481634
-0.0625	0.125	0.0924076674481634
0	0.25	0.144141842279184
0	0.5	0.144141842279184
-0.125	0.375	0.144141842279184
-0.125	0.375	0.118256271791336
-0.25	0.25	0.118256271791336
-0.125	0.25	0.118256271791336
0	0.25	0.128476886331162
-0.125	0.375	0.128476886331162
-0.125	0.25	0.128476886331162
-0.25	0.75	0.124010100186741
0	0.5	0.124010100186741
0	0.75	0.124010100186741
0	0.75	0.0612410858194276
0	1	0.0612410858194276
-0.125	0.875	0.0612410858194276
-0.25	0.75	0.0887679972102793
0	0.75	0.0887679972102793
-0.125	0.875	0.0887679972102793
-0.25	0.75	0.119092779327141
-0.5	0.5	0.119092779327141
-0.25	0.5	0.119092779327141
0	0.5	0.132001553567426
-0.25	0.75	0.132001553567426
-0.25	0.5	0.132001553567426
-0.5	0.75	0.077197454708723
-0.25	0.75	0.077197454708723
-0.375	0.875	0.077197454708723
-0.5	1	0.0476882338011927
-0.5	0.75	0.0476882338011927
-0.375	0.875	0.0476882338011927
-0.5	0.5	0.101608311874796
-0.25	0.75	0.101608311874796
-0.5	0.75	0.101608311874796
-0.25	1	0.0555703144476242
-0.25	0.75	0.0555703144476242
-0.125	0.875	0.0555703144476242
0	1	0.0221816385700701
-0.25	1	0.0221816385700701
-0.125	0.875	0.0221816385700701
-0.25	1	0.0193389141986446
-0.5	1	0.0193389141986446
-0.375	0.875	0.0193389141986446
-0.25	0.75	0.0533883599150915
-0.25	1	0.0533883599150915
-0.375	0.875	0.0533883599150915
-0.625	0.875	0.0262596990047328
-0.75	1	0.0262596990047328
-0.75	0.875	0.0262596990047328
-0.75	0.75	0.0451053306956797
-0.625	0.875	0.0451053306956797
-0.75	0.875	0.0451053306956797
-0.625	0.875	0.0166477190939989
-0.5	1	0.0166477190939989
-0.625	1	0.0166477190939989
-0.75	1	0.0153815555178279
-0.625	0.875	0.0153815555178279
-0.625	1	0.0153815555178279
-0.875	0.875	0.00926255171620687
-0.75	1	0.00926255171620687
-0.875	1	0.00926255171620687
-1	1	0.00593335919143677
-0.875	0.875	0.00593335919143677
-0.875	1	0.00593335919143677
-0.875	0.875	0.0367130618424891
-0.75	0.75	0.0367130618424891
-0.75	0.875	0.0367130618424891
-0.75	1	0.0209147255529022
-0.875	0.875	0.0209147255529022
-0.75	0.875	0.0209147255529022
-0.75	0.75	0.0864846284939264
-0.5	0.5	0.0864846284939264
-0.5	0.75	0.0864846284939264
-0.5	0.75	0.0441700622198265
-0.5	1	0.0441700622198265
-0.625	0.875	0.0441700622198265
-0.75	0.75	0.0603048312163582
-0.5	0.75	0.0603048312163582
-0.625	0.875	0.0603048312163582
-0.75	0.5	0.059872341941629
-0.75	0.75	0.059872341941629
-0.875	0.625	0.059872341941629
-1	0.5	0.0413698293020068
-0.75	0.5	0.0413698293020068
-0.875	0.625	0.0413698293020068
-0.5	0.5	0.0818939306706752
-0.75	0.75	0.0818939306706752
-0.75	0.5	0.0818939306706752
-1	0.75	0.0305326685558454
-0.75	0.75	0.0305326685558454
-0.875	0.875	0.0305326685558454
-1	1	0.00897968711078008
-1	0.75	0.00897968711078008
-0.875	0.875	0.00897968711078008
-1	0.75	0.0150365688182088
-1	0.5	0.0150365688182088
-0.875	0.625	0.0150365688182088
-0.75	0.75	0.0359859991992053
-1	0.75	0.0359859991992053
-0.875	0.625	0.0359859991992053
-1	0.25	0.0357834060213749
-0.75	0.25	0.0357834060213749
-0.875	0.375	0.0357834060213749
-1	0.5	0.0150032956588908
-1	0.25	0.0150032956588908
-0.875	0.375	0.0150032956588908
-1	0.25	0.00892653902451257
-1	0	0.00892653902451257
-0.875	0.125	0.00892653902451257
-0.75	0.25	0.0303359838218597
-1	0.25	0.0303359838218597
-0.875	0.125	0.0303359838218597
-0.75	0.25	0.0815102005866433
-0.5	0.5	0.0815102005866433
-0.75	0.5	0.0815102005866433
-0.75	0.5	0.0413003287614485
-1	0.5	0.0413003287614485
-0.875	0.375	0.0413003287614485
-0.75	0.25	0.0595610666200777
-0.75	0.5	0.0595610666200777
-0.875	0.375	0.0595610666200777
0.375	0.125	0.175626081886045
0.5	0.25	0.175626081886045
0.375	0.25	0.175626081886045
0.25	0.25	0.172876845980412
0.375	0.125	0.172876845980412
0.375	0.25	0.172876845980412
0.5	0	0.165714929653111
0.5	0.25	0.165714929653111
0.375	0.125	0.165714929653111
0.5	0.375	0.191390839172989
0.375	0.375	0.191390839172989
0.4375	0.3125	0.191390839172989
0.5	0.25	0.184714512328255
0.5	0.375	0.184714512328255
0.4375	0.3125	0.184714512328255
0.4375	0.4375	0.201271181583649
0.5	0.375	0.201271181583649
0.5	0.4375	0.201271181583649
0.5	0.4375	0.21875
0.5	0.5	0.21875
0.46875	0.46875	0.21875
0.4375	0.4375	0.209368084974013
0.5	0.4375	0.209368084974013
0.46875	0.46875	0.209368084974013
0.375	0.375	0.19648972831536
0.5	0.375	0.19648972831536
0.4375	0.4375	0.19648972831536
0.375	0.375	0.181975939186126
0.25	0.25	0.181975939186126
0.375	0.25	0.181975939186126
0.375	0.25	0.182323718962585
0.5	0.25	0.182323718962585
0.4375	0.3125	0.182323718962585
0.375	0.375	0.187132633436816
0.375	0.25	0.187132633436816
0.4375	0.3125	0.187132633436816
0.25	0.125	0.136595116532601
0.125	0.125	0.136595116532601
0.1875	0.0625	0.136595116532601
0.25	0	0.137639288133599
0.25	0.125	0.137639288133599
0.1875	0.0625	0.137639288133599
0.25	0.25	0.151746067366545
0.125	0.125	0.151746067366545
0.25	0.125	0.151746067366545
0.0625	0.0625	0.0974204224753254
0.125	0	0.0974204224753254
0.125	0.0625	0.0974204224753254
0.125	0.125	0.109383300393689
0.0625	0.0625	0.109383300393689
0.125	0.0625	0.109383300393689
0.0625	0.0625	0.0633423901894936
0	0	0.0633423901894936
0.0625	0	0.0633423901894936
0.125	0	0.0829357249364853
0.0625	0.0625	0.0829357249364853
0.0625	0	0.0829357249364853
0.125	0	0.118977840806729
0.25	0	0.118977840806729
0.1875	0.0625	0.118977840806729
0.1875	0.0625	0.121723211493883
0.125	0.125	0.121723211493883
0.125	0.0625	0.121723211493883
0.125	0	0.111442594938414
0.1875	0.0625	0.111442594938414
0.125	0.0625	0.111442594938414
0.25	0	0.154138981403943
0.5	0	0.154138981403943
0.375	0.125	0.154138981403943
0.375	0.125	0.164350015312044
0.25	0.25	0.164350015312044
0.25	0.125	0.164350015312044
0.25	0	0.152206559433036
0.375	0.125	0.152206559433036
0.25	0.125	0.152206559433036
0.75	0	0.125025352577647
0.75	0.25	0.125025352577647
0.625	0.125	0.125025352577647
0.5	0	0.140832451341745
0.75	0	0.140832451341745
0.625	0.125	0.140832451341745
1	0	0.0806696465268979
0.75	0.25	0.0806696465268979
0.75	0	0.0806696465268979
0.625	0.25	0.164214520999616
0.625	0.375	0.164214520999616
0.5625	0.3125	0.164214520999616
0.5	0.25	0.169171388520965
0.625	0.25	0.169171388520965
0.5625	0.3125	0.169171388520965
0.75	0.25	0.146633884985105
0.625	0.375	0.146633884985105
0.625	0.25	0.146633884985105
0.5625	0.375	0.187706818353507
0.5625	0.4375	0.187706818353507
0.53125	0.40625	0.187706818353507
0.5	0.375	0.188336864775577
0.5625	0.375	0.188336864775577
0.53125	0.40625	0.188336864775577
0.625	0.375	0.177582853090825
0.5625	0.4375	0.177582853090825
0.5625	0.375	0.177582853090825
0.5	0.4375	0.202657887605414
0.5625	0.4375	0.202657887605414
0.53125	0.46875	0.202657887605414
0.5	0.5	0.21875
0.5	0.4375	0.21875
0.53125	0.46875	0.21875
0.5	0.4375	0.195863164613021
0.5	0.375	0.195863164613021
0.53125	0.40625	0.195863164613021
0.5625	0.4375	0.196953983606995
0.5	0.4375	0.196953983606995
0.53125	0.40625	0.196953983606995
0.5	0.375	0.180335956070137
0.5	0.25	0.180335956070137
0.5625	0.3125	0.180335956070137
0.5625	0.3125	0.172884650738374
0.625	0.375	0.172884650738374
0.5625	0.375	0.172884650738374
0.5	0.375	0.181854460413043
0.5625	0.3125	0.181854460413043
0.5625	0.375	0.181854460413043
0.5	0.25	0.160001633642799
0.5	0	0.160001633642799
0.625	0.125	0.160001633642799
0.625	0.125	0.141090401824576
0.75	0.25	0.141090401824576
0.625	0.25	0.141090401824576
0.5	0.25	0.15957639125521
0.625	0.125	0.15957639125521
0.625	0.25	0.15957639125521
0.875	0.375	0.104195809306435
0.75	0.5	0.104195809306435
0.75	0.375	0.104195809306435
0.75	0.25	0.104613749169879
0.875	0.375	0.104613749169879
0.75	0.375	0.104613749169879
1	0.5	0.0649867993981526
0.75	0.5	0.0649867993981526
0.875	0.375	0.0649867993981526
0.625	0.5	0.159423199245431
0.625	0.375	0.159423199245431
0.6875	0.4375	0.159423199245431
0.75	0.5	0.14198192367833
0.625	0.5	0.14198192367833
0.6875	0.4375	0.14198192367833
0.5625	0.4375	0.186196951244982
0.625	0.5	0.186196951244982
0.5625	0.5	0.186196951244982
0.53125	0.46875	0.212524004028757
0.5625	0.5	0.212524004028757
0.53125	0.5	0.212524004028757
0.5	0.5	0.229166666666667
0.53125	0.46875	0.229166666666667
0.53125	0.5	0.229166666666667
0.5625	0.4375	0.201037882247063
0.5625	0.5	0.201037882247063
0.53125	0.46875	0.201037882247063
0.625	0.375	0.174835028971524
0.625	0.5	0.174835028971524
0.5625	0.4375	0.174835028971524
0.625	0.375	0.135336362432961
0.75	0.25	0.135336362432961
0.75	0.375	0.135336362432961
0.75	0.375	0.127991105397341
0.75	0.5	0.127991105397341
0.6875	0.4375	0.127991105397341
0.625	0.375	0.144434514829062
0.75	0.375	0.144434514829062
0.6875	0.4375	0.144434514829062
0.75	0.25	0.0453336479642833
1	0	0.0453336479642833
1	0.25	0.0453336479642833
1	0.25	0.0244697240013335
1	0.5	0.0244697240013335
0.875	0.375	0.0244697240013335
0.75	0.25	0.0676512908922599
1	0.25	0.0676512908922599
0.875	0.375	0.0676512908922599
0.875	0.625	0.0331127102334222
1	0.75	0.0331127102334222
0.875	0.75	0.0331127102334222
0.75	0.75	0.0602333311486229
0.875	0.625	0.0602333311486229
0.875	0.75	0.0602333311486229
1	0.5	0.0207983660073681
1	0.75	0.0207983660073681
0.875	0.625	0.0207983660073681
0.875	0.875	0.0117062419759551
1	0.75	0.0117062419759551
1	0.875	0.0117062419759551
1	1	0.00806542061239803
0.875	0.875	0.00806542061239803
1	0.875	0.00806542061239803
0.875	0.875	0.0483674200247153
0.75	0.75	0.0483674200247153
0.875	0.75	0.0483674200247153
1	0.75	0.0262695493305791
0.875	0.875	0.0262695493305791
0.875	0.75	0.0262695493305791
0.75	0.625	0.124656802131923
0.625	0.625	0.124656802131923
0.6875	0.5625	0.124656802131923
0.75	0.5	0.116888586052097
0.75	0.625	0.116888586052097
0.6875	0.5625	0.116888586052097
0.75	0.75	0.105112903587007
0.625	0.625	0.105112903587007
0.75	0.625	0.105112903587007
0.625	0.5625	0.17207972449468
0.5625	0.5625	0.17207972449468
0.59375	0.53125	0.17207972449468
0.625	0.5	0.166567961203991
0.625	0.5625	0.166567961203991
0.59375	0.53125	0.166567961203991
0.625	0.625	0.158990184592746
0.5625	0.5625	0.158990184592746
0.625	0.5625	0.158990184592746
0.53125	0.53125	0.202958762484181
0.5625	0.5	0.202958762484181
0.5625	0.53125	0.202958762484181
0.5625	0.5625	0.197916666666667
0.53125	0.53125	0.197916666666667
0.5625	0.53125	0.197916666666667
0.53125	0.53125	0.229166666666667
0.5	0.5	0.229166666666667
0.53125	0.5	0.229166666666667
0.5625	0.5	0.212091544105175
0.53125	0.53125	0.212091544105175
0.53125	0.5	0.212091544105175
0.5625	0.5	0.179913376311153
0.625	0.5	0.179913376311153
0.59375	0.53125	0.179913376311153
0.59375	0.53125	0.185567966312088
0.5625	0.5625	0.185567966312088
0.5625	0.53125	0.185567966312088
0.5625	0.5	0.190009918177987
0.59375	0.53125	0.190009918177987
0.5625	0.53125	0.190009918177987
0.625	0.5	0.13845567863425
0.75	0.5	0.13845567863425
0.6875	0.5625	0.13845567863425
0.6875	0.5625	0.143596948180883
0.625	0.625	0.143596948180883
0.625	0.5625	0.143596948180883
0.625	0.5	0.151840749658128
0.6875	0.5625	0.151840749658128
0.625	0.5625	0.151840749658128
0.75	0.5	0.0618179619899976
1	0.5	0.0618179619899976
0.875	0.625	0.0618179619899976
0.875	0.625	0.0796338056120427
0.75	0.75	0.0796338056120427
0.75	0.625	0.0796338056120427
0.75	0.5	0.0915204596738153
0.875	0.625	0.0915204596738153
0.75	0.625	0.0915204596738153
0.625	0.875	0.0915298579234309
0.5	0.75	0.0915298579234309
0.625	0.75	0.0915298579234309
0.75	0.75	0.0796370249702204
0.625	0.875	0.0796370249702204
0.625	0.75	0.0796370249702204
0.5	1	0.0618256336089666
0.5	0.75	0.0618256336089666
0.625	0.875	0.0618256336089666
0.5625	0.6875	0.151858977441316
0.5	0.625	0.151858977441316
0.5625	0.625	0.151858977441316
0.625	0.625	0.143605717928295
0.5625	0.6875	0.143605717928295
0.5625	0.625	0.143605717928295
0.5	0.75	0.138478347065693
0.5	0.625	0.138478347065693
0.5625	0.6875	0.138478347065693
0.53125	0.59375	0.190026671529067
0.5	0.5625	0.190026671529067
0.53125	0.5625	0.190026671529067
0.5625	0.5625	0.18557556160079
0.53125	0.59375	0.18557556160079
0.53125	0.5625	0.18557556160079
0.5	0.625	0.179939351114098
0.5	0.5625	0.179939351114098
0.53125	0.59375	0.179939351114098
0.53125	0.53125	0.212103791605454
0.5	0.5625	0.212103791605454
0.5	0.53125	0.212103791605454
0.5	0.5	0.229166666666667
0.53125	0.53125	0.229166666666667
0.5	0.53125	0.229166666666667
0.53125	0.53125	0.197916666666667
0.5625	0.5625	0.197916666666667
0.53125	0.5625	0.197916666666667
0.5	0.5625	0.202968843766984
0.53125	0.53125	0.202968843766984
0.53125	0.5625	0.202968843766984
0.5625	0.5625	0.158993841118308
0.625	0.625	0.158993841118308
0.5625	0.625	0.158993841118308
0.5625	0.625	0.1665876691211
0.5	0.625	0.1665876691211
0.53125	0.59375	0.1665876691211
0.5625	0.5625	0.172088998808614
0.5625	0.625	0.172088998808614
0.53125	0.59375	0.172088998808614
0.625	0.625	0.105115253523749
0.75	0.75	0.105115253523749
0.625	0.75	0.105115253523749
0.625	0.75	0.116902745627088
0.5	0.75	0.116902745627088
0.5625	0.6875	0.116902745627088
0.625	0.625	0.124664537448815
0.625	0.75	0.124664537448815
0.5625	0.6875	0.124664537448815
0.875	0.875	0.026269746434141
0.75	1	0.026269746434141
0.75	0.875	0.026269746434141
0.75	0.75	0.0483678580326306
0.875	0.875	0.0483678580326306
0.75	0.875	0.0483678580326306
0.875	0.875	0.00806544251279379
1	1	0.00806544251279379
0.875	1	0.00806544251279379
0.75	1	0.0117063076771424
0.875	0.875	0.0117063076771424
0.875	1	0.0117063076771424
0.75	1	0.0208001055989157
0.5	1	0.0208001055989157
0.625	0.875	0.0208001055989157
0.625	0.875	0.06023510508068
0.75	0.75	0.06023510508068
0.75	0.875	0.06023510508068
0.75	1	0.0331135862492529
0.625	0.875	0.0331135862492529
0.75	0.875	0.0331135862492529
0.25	1	0.0676637512204683
0.25	0.75	0.0676637512204683
0.375	0.875	0.0676637512204683
0.5	1	0.0244731662515764
0.25	1	0.0244731662515764
0.375	0.875	0.0244731662515764
0	1	0.0453404042626042
0.25	0.75	0.0453404042626042
0.25	1	0.0453404042626042
0.375	0.75	0.144475186123779
0.375	0.625	0.144475186123779
0.4375	0.6875	0.144475186123779
0.5	0.75	0.128019673040193
0.375	0.75	0.128019673040193
0.4375	0.6875	0.128019673040193
0.25	0.75	0.135372769748595
0.375	0.625	0.135372769748595
0.375	0.75	0.135372769748595
0.5	0.625	0.174899531687262
0.375	0.625	0.174899531687262
0.4375	0.5625	0.174899531687262
0.5	0.5625	0.20109851652962
0.4375	0.5625	0.20109851652962
0.46875	0.53125	0.20109851652962
0.46875	0.53125	0.229166666666667
0.5	0.5	0.229166666666667
0.5	0.53125	0.229166666666667
0.5	0.5625	0.212544541496651
0.46875	0.53125	0.212544541496651
0.5	0.53125	0.212544541496651
0.5	0.625	0.186242961834557
0.4375	0.5625	0.186242961834557
0.5	0.5625	0.186242961834557
0.5	0.625	0.142013950584305
0.5	0.75	0.142013950584305
0.4375	0.6875	0.142013950584305
0.375	0.625	0.159472366083433
0.5	0.625	0.159472366083433
0.4375	0.6875	0.159472366083433
0.5	0.75	0.0649973748302638
0.5	1	0.0649973748302638
0.375	0.875	0.0649973748302638
0.375	0.875	0.104636687205572
0.25	0.75	0.104636687205572
0.375	0.75	0.104636687205572
0.5	0.75	0.10421682280862
0.375	0.875	0.10421682280862
0.375	0.75	0.10421682280862
0.125	0.625	0.159604554798466
0.25	0.5	0.159604554798466
0.25	0.625	0.159604554798466
0.25	0.75	0.141115477131955
0.125	0.625	0.141115477131955
0.25	0.625	0.141115477131955
0	0.5	0.160009813324462
0.25	0.5	0.160009813324462
0.125	0.625	0.160009813324462
0.3125	0.5625	0.181989083908385
0.375	0.5	0.181989083908385
0.375	0.5625	0.181989083908385
0.375	0.625	0.172972290737901
0.3125	0.5625	0.172972290737901
0.375	0.5625	0.172972290737901
0.25	0.5	0.180418537497836
0.375	0.5	0.180418537497836
0.3125	0.5625	0.180418537497836
0.4375	0.5	0.197125565695311
0.4375	0.5625	0.197125565695311
0.40625	0.53125	0.197125565695311
0.375	0.5	0.196170287535137
0.4375	0.5	0.196170287535137
0.40625	0.53125	0.196170287535137
0.4375	0.5	0.21875
0.5	0.5	0.21875
0.46875	0.53125	0.21875
0.4375	0.5625	0.202748720406974
0.4375	0.5	0.202748720406974
0.46875	0.53125	0.202748720406974
0.4375	0.5625	0.177681183810462
0.375	0.625	0.177681183810462
0.375	0.5625	0.177681183810462
0.375	0.5625	0.188544724695064
0.375	0.5	0.188544724695064
0.40625	0.53125	0.188544724695064
0.4375	0.5625	0.187841747810366
0.375	0.5625	0.187841747810366
0.40625	0.53125	0.187841747810366
0.375	0.625	0.146675963915745
0.25	0.75	0.146675963915745
0.25	0.625	0.146675963915745
0.25	0.625	0.169220870426813
0.25	0.5	0.169220870426813
0.3125	0.5625	0.169220870426813
0.375	0.625	0.164276168300333
0.25	0.625	0.164276168300333
0.3125	0.5625	0.164276168300333
0.25	0.75	0.0806803680666671
0	1	0.0806803680666671
0	0.75	0.0806803680666671
0	0.75	0.140844083115851
0	0.5	0.140844083115851
0.125	0.625	0.140844083115851
0.25	0.75	0.125042947451303
0	0.75	0.125042947451303
0.125	0.625	0.125042947451303
0.125	0.375	0.152213225614827
0	0.25	0.152213225614827
0.125	0.25	0.152213225614827
0.25	0.25	0.164346029786318
0.125	0.375	0.164346029786318
0.125	0.25	0.164346029786318
0	0.5	0.154151296725877
0	0.25	0.154151296725877
0.125	0.375	0.154151296725877
0.0625	0.1875	0.111450886831684
0	0.125	0.111450886831684
0.0625	0.125	0.111450886831684
0.125	0.125	0.121727793982094
0.0625	0.1875	0.121727793982094
0.0625	0.125	0.121727793982094
0	0.25	0.118990526683082
0	0.125	0.118990526683082
0.0625	0.1875	0.118990526683082
0.0625	0.0625	0.082940819218337
0	0.125	0.082940819218337
0	0.0625	0.082940819218337
0	0	0.0633436637599565
0.0625	0.0625	0.0633436637599565
0	0.0625	0.0633436637599565
0.0625	0.0625	0.109384872817554
0.125	0.125	0.109384872817554
0.0625	0.125	0.109384872817554
0	0.125	0.0974254894172778
0.0625	0.0625	0.0974254894172778
0.0625	0.125	0.0974254894172778
0.125	0.125	0.151745889064392
0.25	0.25	0.151745889064392
0.125	0.25	0.151745889064392
0.125	0.25	0.137648895326492
0	0.25	0.137648895326492
0.0625	0.1875	0.137648895326492
0.125	0.125	0.136600007546637
0.125	0.25	0.136600007546637
0.0625	0.1875	0.136600007546637
0.25	0.375	0.186608162605433
0.375	0.375	0.186608162605433
0.3125	0.4375	0.186608162605433
0.25	0.5	0.18220208793134
0.25	0.375	0.18220208793134
0.3125	0.4375	0.18220208793134
0.25	0.25	0.181843420422618
0.375	0.375	0.181843420422618
0.25	0.375	0.181843420422618
0.375	0.4375	0.198888237945041
0.4375	0.4375	0.198888237945041
0.40625	0.46875	0.198888237945041
0.375	0.5	0.195213170390182
0.375	0.4375	0.195213170390182
0.40625	0.46875	0.195213170390182
0.375	0.375	0.19550508085611
0.4375	0.4375	0.19550508085611
0.375	0.4375	0.19550508085611
0.4375	0.5	0.209072279927803
0.4375	0.4375	0.209072279927803
0.46875	0.46875	0.209072279927803
0.5	0.5	0.21875
0.4375	0.5	0.21875
0.46875	0.46875	0.21875
0.4375	0.5	0.198350781519317
0.375	0.5	0.198350781519317
0.40625	0.46875	0.198350781519317
0.4375	0.4375	0.203612094012161
0.4375	0.5	0.203612094012161
0.40625	0.46875	0.203612094012161
0.375	0.5	0.18477552599501
0.25	0.5	0.18477552599501
0.3125	0.4375	0.18477552599501
0.3125	0.4375	0.190883348514711
0.375	0.375	0.190883348514711
0.375	0.4375	0.190883348514711
0.375	0.5	0.190930874387867
0.3125	0.4375	0.190930874387867
0.375	0.4375	0.190930874387867
0.25	0.5	0.16570258402387
0	0.5	0.16570258402387
0.125	0.375	0.16570258402387
0.125	0.375	0.172864018838193
0.25	0.25	0.172864018838193
0.25	0.375	0.172864018838193
0.25	0.5	0.175568992854072
0.125	0.375	0.175568992854072
0.25	0.375	0.175568992854072
0.5	-0.75	0.0595925466362189
0.25	-0.75	0.0595925466362189
0.375	-0.875	0.0595925466362189
0.5	-1	0.0413079469081738
0.5	-0.75	0.0413079469081738
0.375	-0.875	0.0413079469081738
0.5	-0.5	0.0815175621500167
0.25	-0.75	0.0815175621500167
0.5	-0.75	0.0815175621500167
0.25	-1	0.0304494421068202
0.25	-0.75	0.0304494421068202
0.125	-0.875	0.0304494421068202
0	-1	0.00896054606977536
0.25	-1	0.00896054606977536
0.125	-0.875	0.00896054606977536
0.25	-1	0.0150188859265522
0.5	-1	0.0150188859265522
0.375	-0.875	0.0150188859265522
0.25	-0.75	0.0358460938195351
0.25	-1	0.0358460938195351
0.375	-0.875	0.0358460938195351
0.75	-1	0.0359850593786045
0.75	-0.75	0.0359850593786045
0.625	-0.875	0.0359850593786045
0.5	-1	0.0150373269723386
0.75	-1	0.0150373269723386
0.625	-0.875	0.0150373269723386
0.75	-1	0.0089794998867566
1	-1	0.0089794998867566
0.875	-0.875	0.0089794998867566
0.75	-0.75	0.0305317690971876
0.75	-1	0.0305317690971876
0.875	-0.875	0.0305317690971876
0.75	-0.75	0.0818903293597731
0.5	-0.5	0.0818903293597731
0.5	-0.75	0.0818903293597731
0.5	-0.75	0.0413731482840976
0.5	-1	0.0413731482840976
0.625	-0.875	0.0413731482840976
0.75	-0.75	0.0598717931857005
0.5	-0.75	0.0598717931857005
0.625	-0.875	0.0598717931857005
0.75	-0.5	0.0603007202484247
0.75	-0.75	0.0603007202484247
0.875	-0.625	0.0603007202484247
1	-0.5	0.0441661020399983
0.75	-0.5	0.0441661020399983
0.875	-0.625	0.0441661020399983
0.5	-0.5	0.0864758394196999
0.75	-0.75	0.0864758394196999
0.75	-0.5	0.0864758394196999
0.875	-0.875	0.0209139786363597
1	-0.75	0.0209139786363597
0.875	-0.75	0.0209139786363597
0.75	-0.75	0.0367116098336595
0.875	-0.875	0.0367116098336595
0.875	-0.75	0.0367116098336595
0.875	-0.875	0.00593322338842904
1	-1	0.00593322338842904
1	-0.875	0.00593322338842904
1	-0.75	0.00926228011019142
0.875	-0.875	0.00926228011019142
1	-0.875	0.00926228011019142
0.875	-0.625	0.0153806275321584
1	-0.75	0.0153806275321584
1	-0.625	0.0153806275321584
1	-0.5	0.016646435853803
0.875	-0.625	0.016646435853803
1	-0.625	0.016646435853803
0.875	-0.625	0.0451029718696029
0.75	-0.75	0.0451029718696029
0.875	-0.75	0.0451029718696029
1	-0.75	0.0262583759151832
0.875	-0.625	0.0262583759151832
0.875	-0.75	0.0262583759151832
1	-0.25	0.0533807220798115
0.75	-0.25	0.0533807220798115
0.875	-0.375	0.0533807220798115
1	-0.5	0.0193368339422287
1	-0.25	0.0193368339422287
0.875	-0.375	0.0193368339422287
1	-0.25	0.0221790367584721
1	0	0.0221790367584721
0.875	-0.125	0.0221790367584721
0.75	-0.25	0.0555628201742469
1	-0.25	0.0555628201742469
0.875	-0.125	0.0555628201742469
0.75	-0.25	0.101589649334838
0.5	-0.5	0.101589649334838
0.75	-0.5	0.101589649334838
0.75	-0.5	0.0476823630126872
1	-0.5	0.0476823630126872
0.875	-0.375	0.0476823630126872
0.75	-0.25	0.0771849992560633
0.75	-0.5	0.0771849992560633
0.875	-0.375	0.0771849992560633
0.75	-0.25	0.131975166084355
0.5	0	0.131975166084355
0.5	-0.25	0.131975166084355
0.5	-0.5	0.119061672228131
0.75	-0.25	0.119061672228131
0.5	-0.25	0.119061672228131
0.75	0	0.0887555944500486
0.75	-0.25	0.0887555944500486
0.875	-0.125	0.0887555944500486
1	0	0.0612332723720962
0.75	0	0.0612332723720962
0.875	-0.125	0.0612332723720962
0.5	0	0.123993292847605
0.75	-0.25	0.123993292847605
0.75	0	0.123993292847605
0.375	-0.125	0.128442212543061
0.25	0	0.128442212543061
0.25	-0.125	0.128442212543061
0.25	-0.25	0.118203296589629
0.375	-0.125	0.118203296589629
0.25	-0.125	0.118203296589629
0.5	0	0.144116457239571
0.25	0	0.144116457239571
0.375	-0.125	0.144116457239571
0.1875	-0.0625	0.0923900261782309
0.125	0	0.0923900261782309
0.125	-0.0625	0.0923900261782309
0.125	-0.125	0.0853213775663878
0.1875	-0.0625	0.0853213775663878
0.125	-0.0625	0.0853213775663878
0.25	0	0.110848733611129
0.125	0	0.110848733611129
0.1875	-0.0625	0.110848733611129
0.0625	-0.0625	0.0688509740867204
0.125	0	0.0688509740867204
0.0625	0	0.0688509740867204
0	0	0.0458510321539857
0.0625	-0.0625	0.0458510321539857
0.0625	0	0.0458510321539857
0.0625	-0.0625	0.0666707257376014
0.125	-0.125	0.0666707257376014
0.125	-0.0625	0.0666707257376014
0.125	0	0.0743608315544102
0.0625	-0.0625	0.0743608315544102
0.125	-0.0625	0.0743608315544102
0.125	-0.125	0.0965006494299628
0.25	-0.25	0.0965006494299628
0.25	-0.125	0.0965006494299628
0.25	-0.125	0.116652654811654
0.25	0	0.116652654811654
0.1875	-0.0625	0.116652654811654
0.125	-0.125	0.0977989864961325
0.25	-0.125	0.0977989864961325
0.1875	-0.0625	0.0977989864961325
0.5	-0.25	0.118750550697156
0.25	-0.25	0.118750550697156
0.375	-0.375	0.118750550697156
0.5	-0.5	0.117872327445075
0.5	-0.25	0.117872327445075
0.375	-0.375	0.117872327445075
0.5	-0.25	0.140095355062477
0.5	0	0.140095355062477
0.375	-0.125	0.140095355062477
0.25	-0.25	0.125931015435565
0.5	-0.25	0.125931015435565
0.375	-0.125	0.125931015435565
0.25	-0.5	0.0806227390365762
0.25	-0.25	0.0806227390365762
0.125	-0.375	0.0806227390365762
0	-0.5	0.0487822187267995
0.25	-0.5	0.0487822187267995
0.125	-0.375	0.0487822187267995
0.25	-0.5	0.103934832088946
0.5	-0.5	0.103934832088946
0.375	-0.375	0.103934832088946
0.25	-0.25	0.0998321165733895
0.25	-0.5	0.0998321165733895
0.375	-0.375	0.0998321165733895
0.125	-0.25	0.0544463163587759
0.125	-0.125	0.0544463163587759
0.0625	-0.1875	0.0544463163587759
0	-0.25	0.0330188572138779
0.125	-0.25	0.0330188572138779
0.0625	-0.1875	0.0330188572138779
0.25	-0.25	0.0786749688329513
0.125	-0.125	0.0786749688329513
0.125	-0.25	0.0786749688329513
0	-0.125	0.0391799377851739
0.125	-0.125	0.0391799377851739
0.0625	-0.0625	0.0391799377851739
0	0	0.0182436036030031
0	-0.125	0.0182436036030031
0.0625	-0.0625	0.0182436036030031
0	-0.125	0.0124081761019229
0	-0.25	0.0124081761019229
0.0625	-0.1875	0.0124081761019229
0.125	-0.125	0.0363308339889068
0	-0.125	0.0363308339889068
0.0625	-0.1875	0.0363308339889068
0	-0.25	0.0197848239419437
0	-0.5	0.0197848239419437
0.125	-0.375	0.0197848239419437
0.125	-0.375	0.0730076438420425
0.25	-0.25	0.0730076438420425
0.125	-0.25	0.0730076438420425
0	-0.25	0.0401866483418058
0.125	-0.375	0.0401866483418058
0.125	-0.25	0.0401866483418058
0.125	-0.625	0.0262706449894038
0	-0.75	0.0262706449894038
0.125	-0.75	0.0262706449894038
0.25	-0.75	0.0450334438694388
0.125	-0.625	0.0450334438694388
0.125	-0.75	0.0450334438694388
0.125	-0.625	0.0168153914517908
0	-0.5	0.0168153914517908
0	-0.625	0.0168153914517908
0	-0.75	0.0154565425239305
0.125	-0.625	0.0154565425239305
0	-0.625	0.0154565425239305
0.125	-0.875	0.00925817794063273
0	-0.75	0.00925817794063273
0	-0.875	0.00925817794063273
0	-1	0.0059311723036497
0.125	-0.875	0.0059311723036497
0	-0.875	0.0059311723036497
0.125	-0.875	0.0366404765131995
0.25	-0.75	0.0366404765131995
0.125	-0.75	0.0366404765131995
0	-0.75	0.0209026976700733
0.125	-0.875	0.0209026976700733
0.125	-0.75	0.0209026976700733
0.25	-0.75	0.0853944198820034
0.5	-0.5	0.0853944198820034
0.25	-0.5	0.0853944198820034
0.25	-0.5	0.0446382235511076
0	-0.5	0.0446382235511076
0.125	-0.625	0.0446382235511076
0.25	-0.75	0.0603141987403814
0.25	-0.5	0.0603141987403814
0.125	-0.625	0.0603141987403814


==> data/solution616.dat <==
-0.5	0.25	0.0611509817223499
-0.75	0.25	0.0611509817223499
-0.625	0.125	0.0611509817223499
-0.625	0.125	0.0326078275618797
-0.5	0	0.0326078275618797
-0.5	0.125	0.0326078275618797
-0.5	0.25	0.0577760589193349
-0.625	0.125	0.0577760589193349
-0.5	0.125	0.0577760589193349
-0.625	0.375	0.0909708398052976
-0.5	0.25	0.0909708398052976
-0.5	0.375	0.0909708398052976
-0.5	0.5	0.098717693691251
-0.625	0.375	0.098717693691251
-0.5	0.375	0.098717693691251
-0.75	0.25	0.0752692524069985
-0.5	0.25	0.0752692524069985
-0.625	0.375	0.0752692524069985
-0.875	0.125	0.0210119113909997
-0.75	0	0.0210119113909997
-0.75	0.125	0.0210119113909997
-0.75	0.25	0.0371126896383166
-0.875	0.125	0.0371126896383166
-0.75	0.125	0.0371126896383166
-0.875	0	0.0108213122594967
-0.875	0.125	0.0108213122594967
-0.9375	0.0625	0.0108213122594967
-1	0	0.00269637428127587
-0.875	0	0.00269637428127587
-0.9375	0.0625	0.00269637428127587
-0.75	0	0.00963201388659538
-0.875	0.125	0.00963201388659538
-0.875	0	0.00963201388659538
-0.75	0	0.0158991798587063
-0.5	0	0.0158991798587063
-0.625	0.125	0.0158991798587063
-0.625	0.125	0.045199300507383
-0.75	0.25	0.045199300507383
-0.75	0.125	0.045199300507383
-0.75	0	0.0257805585396122
-0.625	0.125	0.0257805585396122
-0.75	0.125	0.0257805585396122
-0.375	0.125	0.0395091486181478
-0.25	0	0.0395091486181478
-0.25	0.125	0.0395091486181478
-0.25	0.25	0.0725970765479901
-0.375	0.125	0.0725970765479901
-0.25	0.125	0.0725970765479901
-0.375	0	0.0288323071140114
-0.375	0.125	0.0288323071140114
-0.4375	0.0625	0.0288323071140114
-0.5	0	0.0100598680844537
-0.375	0	0.0100598680844537
-0.4375	0.0625	0.0100598680844537
-0.25	0	0.0201873904793758
-0.375	0.125	0.0201873904793758
-0.375	0	0.0201873904793758
-0.1875	0.0625	0.0248961196977451
-0.125	0	0.0248961196977451
-0.125	0.0625	0.0248961196977451
-0.125	0.125	0.0476513184655248
-0.1875	0.0625	0.0476513184655248
-0.125	0.0625	0.0476513184655248
-0.25	0	0.0121075635824401
-0.125	0	0.0121075635824401
-0.1875	0.0625	0.0121075635824401
-0.0625	0	0.0226158634630324
-0.0625	0.0625	0.0226158634630324
-0.09375	0.03125	0.0226158634630324
-0.125	0	0.00741342386770052
-0.0625	0	0.00741342386770052
-0.09375	0.03125	0.00741342386770052
-0.0625	0	0.0113328357307102
0	0	0.0113328357307102
-0.03125	0.03125	0.0113328357307102
-0.0625	0.0625	0.0245430384389481
-0.0625	0	0.0245430384389481
-0.03125	0.03125	0.0245430384389481
-0.0625	0.0625	0.051422041098447
-0.125	0.125	0.051422041098447
-0.125	0.0625	0.051422041098447
-0.125	0.0625	0.0201792493325141
-0.125	0	0.0201792493325141
-0.09375	0.03125	0.0201792493325141
-0.0625	0.0625	0.0343473001838562
-0.125	0.0625	0.0343473001838562
-0.09375	0.03125	0.0343473001838562
-0.125	0.125	0.078730946240203
-0.25	0.25	0.078730946240203
-0.25	0.125	0.078730946240203
-0.25	0.125	0.0327785683033318
-0.25	0	0.0327785683033318
-0.1875	0.0625	0.0327785683033318
-0.125	0.125	0.0547091727906601
-0.25	0.125	0.0547091727906601
-0.1875	0.0625	0.0547091727906601
-0.375	0.25	0.10190735396167
-0.375	0.375	0.10190735396167
-0.4375	0.3125	0.10190735396167
-0.5	0.25	0.0910284018896978
-0.375	0.25	0.0910284018896978
-0.4375	0.3125	0.0910284018896978
-0.25	0.25	0.102076711698021
-0.375	0.375	0.102076711698021
-0.375	0.25	0.102076711698021
-0.5	0.375	0.108718427537597
-0.375	0.375	0.108718427537597
-0.4375	0.4375	0.108718427537597
-0.5	0.5	0.107068073704893
-0.5	0.375	0.107068073704893
-0.4375	0.4375	0.107068073704893
-0.5	0.375	0.0947244786608547
-0.5	0.25	0.0947244786608547
-0.4375	0.3125	0.0947244786608547
-0.375	0.375	0.104455257019443
-0.5	0.375	0.104455257019443
-0.4375	0.3125	0.104455257019443
-0.5	0.125	0.0585272231954649
-0.375	0.125	0.0585272231954649
-0.4375	0.1875	0.0585272231954649
-0.5	0.25	0.0680436088331704
-0.5	0.125	0.0680436088331704
-0.4375	0.1875	0.0680436088331704
-0.5	0.125	0.0272518547104496
-0.5	0	0.0272518547104496
-0.4375	0.0625	0.0272518547104496
-0.375	0.125	0.044353413724413
-0.5	0.125	0.044353413724413
-0.4375	0.0625	0.044353413724413
-0.375	0.125	0.0825203651184558
-0.25	0.25	0.0825203651184558
-0.375	0.25	0.0825203651184558
-0.375	0.25	0.0818647172781073
-0.5	0.25	0.0818647172781073
-0.4375	0.1875	0.0818647172781073
-0.375	0.125	0.0735513107367993
-0.375	0.25	0.0735513107367993
-0.4375	0.1875	0.0735513107367993
-0.25	0.375	0.131299736905939
-0.125	0.375	0.131299736905939
-0.1875	0.4375	0.131299736905939
-0.25	0.5	0.130021730935474
-0.25	0.375	0.130021730935474
-0.1875	0.4375	0.130021730935474
-0.25	0.375	0.115770362597037
-0.25	0.25	0.115770362597037
-0.1875	0.3125	0.115770362597037
-0.125	0.375	0.12675198859914
-0.25	0.375	0.12675198859914
-0.1875	0.3125	0.12675198859914
-0.125	0.5	0.141534085646035
-0.125	0.375	0.141534085646035
-0.0625	0.4375	0.141534085646035
0	0.5	0.145988173108222
-0.125	0.5	0.145988173108222
-0.0625	0.4375	0.145988173108222
-0.125	0.5	0.134764767701282
-0.25	0.5	0.134764767701282
-0.1875	0.4375	0.134764767701282
-0.125	0.375	0.137555923247541
-0.125	0.5	0.137555923247541
-0.1875	0.4375	0.137555923247541
-0.375	0.375	0.120882032999164
-0.25	0.5	0.120882032999164
-0.375	0.5	0.120882032999164
-0.375	0.5	0.112521234296018
-0.5	0.5	0.112521234296018
-0.4375	0.4375	0.112521234296018
-0.375	0.375	0.115231271934333
-0.375	0.5	0.115231271934333
-0.4375	0.4375	0.115231271934333
-0.375	0.375	0.112883941680491
-0.25	0.25	0.112883941680491
-0.25	0.375	0.112883941680491
-0.25	0.5	0.122333142550824
-0.375	0.375	0.122333142550824
-0.25	0.375	0.122333142550824
-0.125	0.25	0.0974604300354758
-0.125	0.125	0.0974604300354758
-0.0625	0.1875	0.0974604300354758
0	0.25	0.11646565411738
-0.125	0.25	0.11646565411738
-0.0625	0.1875	0.11646565411738
-0.25	0.25	0.0966426665723712
-0.125	0.125	0.0966426665723712
-0.125	0.25	0.0966426665723712
-0.0625	0.125	0.0651004983876425
-0.0625	0.0625	0.0651004983876425
-0.03125	0.09375	0.0651004983876425
0	0.125	0.0798354724644793
-0.0625	0.125	0.0798354724644793
-0.03125	0.09375	0.0798354724644793
-0.125	0.125	0.0650496319256172
-0.0625	0.0625	0.0650496319256172
-0.0625	0.125	0.0650496319256172
-0.03125	0.03125	0.0479671543139458
0	0.0625	0.0479671543139458
-0.03125	0.0625	0.0479671543139458
-0.0625	0.0625	0.0426651536201485
-0.03125	0.03125	0.0426651536201485
-0.03125	0.0625	0.0426651536201485
-0.03125	0.03125	0.0291234277055139
0	0	0.0291234277055139
0	0.03125	0.0291234277055139
0	0.0625	0.0442786961883857
-0.03125	0.03125	0.0442786961883857
0	0.03125	0.0442786961883857
0	0.0625	0.0745269690080159
0	0.125	0.0745269690080159
-0.03125	0.09375	0.0745269690080159
-0.03125	0.09375	0.0556465661409172
-0.0625	0.0625	0.0556465661409172
-0.03125	0.0625	0.0556465661409172
0	0.0625	0.0606345586301222
-0.03125	0.09375	0.0606345586301222
-0.03125	0.0625	0.0606345586301222
0	0.125	0.110025315663974
0	0.25	0.110025315663974
-0.0625	0.1875	0.110025315663974
-0.0625	0.1875	0.0844778343641102
-0.125	0.125	0.0844778343641102
-0.0625	0.125	0.0844778343641102
0	0.125	0.0914921945348777
-0.0625	0.1875	0.0914921945348777
-0.0625	0.125	0.0914921945348777
0	0.375	0.140132832921229
-0.125	0.375	0.140132832921229
-0.0625	0.3125	0.140132832921229
0	0.25	0.139337017509845
0	0.375	0.139337017509845
-0.0625	0.3125	0.139337017509845
0	0.375	0.150009317126035
0	0.5	0.150009317126035
-0.0625	0.4375	0.150009317126035
-0.125	0.375	0.143993692989008
0	0.375	0.143993692989008
-0.0625	0.4375	0.143993692989008
-0.125	0.25	0.124074017048926
-0.125	0.375	0.124074017048926
-0.1875	0.3125	0.124074017048926
-0.25	0.25	0.111132456774768
-0.125	0.25	0.111132456774768
-0.1875	0.3125	0.111132456774768
-0.125	0.25	0.126368813485415
0	0.25	0.126368813485415
-0.0625	0.3125	0.126368813485415
-0.125	0.375	0.128883695213592
-0.125	0.25	0.128883695213592
-0.0625	0.3125	0.128883695213592
-0.125	0.625	0.114408300459512
0	0.75	0.114408300459512
-0.125	0.75	0.114408300459512
-0.25	0.75	0.110121390271668
-0.125	0.625	0.110121390271668
-0.125	0.75	0.110121390271668
-0.125	0.625	0.140327403325594
0	0.5	0.140327403325594
0	0.625	0.140327403325594
0	0.75	0.125955849652976
-0.125	0.625	0.125955849652976
0	0.625	0.125955849652976
0	0.875	0.0688216702010202
-0.125	0.875	0.0688216702010202
-0.0625	0.8125	0.0688216702010202
0	0.75	0.0856774937452178
0	0.875	0.0856774937452178
-0.0625	0.8125	0.0856774937452178
0	0.875	0.0328784795567049
0	1	0.0328784795567049
-0.0625	0.9375	0.0328784795567049
-0.125	0.875	0.05153816227859
0	0.875	0.05153816227859
-0.0625	0.9375	0.05153816227859
-0.125	0.75	0.0810306265881521
-0.125	0.875	0.0810306265881521
-0.1875	0.8125	0.0810306265881521
-0.25	0.75	0.0925441429845601
-0.125	0.75	0.0925441429845601
-0.1875	0.8125	0.0925441429845601
-0.125	0.75	0.0978981715454926
0	0.75	0.0978981715454926
-0.0625	0.8125	0.0978981715454926
-0.125	0.875	0.0824855219181558
-0.125	0.75	0.0824855219181558
-0.0625	0.8125	0.0824855219181558
-0.375	0.625	0.121326058638307
-0.25	0.5	0.121326058638307
-0.25	0.625	0.121326058638307
-0.25	0.75	0.110319074911017
-0.375	0.625	0.110319074911017
-0.25	0.625	0.110319074911017
-0.375	0.625	0.113607511062715
-0.5	0.5	0.113607511062715
-0.375	0.5	0.113607511062715
-0.25	0.5	0.120592657123706
-0.375	0.625	0.120592657123706
-0.375	0.5	0.120592657123706
-0.125	0.625	0.134750038189551
-0.25	0.5	0.134750038189551
-0.125	0.5	0.134750038189551
0	0.5	0.14157925642992
-0.125	0.625	0.14157925642992
-0.125	0.5	0.14157925642992
-0.125	0.625	0.116090425212288
-0.25	0.75	0.116090425212288
-0.25	0.625	0.116090425212288
-0.25	0.5	0.127844460500522
-0.125	0.625	0.127844460500522
-0.25	0.625	0.127844460500522
-0.375	0.875	0.0756457339679106
-0.5	0.75	0.0756457339679106
-0.375	0.75	0.0756457339679106
-0.25	0.75	0.0797866988322346
-0.375	0.875	0.0797866988322346
-0.375	0.75	0.0797866988322346
-0.5	1	0.0477994600851868
-0.5	0.75	0.0477994600851868
-0.375	0.875	0.0477994600851868
-0.375	0.625	0.0978469170219798
-0.5	0.75	0.0978469170219798
-0.5	0.625	0.0978469170219798
-0.5	0.5	0.106989335823718
-0.375	0.625	0.106989335823718
-0.5	0.625	0.106989335823718
-0.375	0.625	0.0996992670105425
-0.25	0.75	0.0996992670105425
-0.375	0.75	0.0996992670105425
-0.5	0.75	0.094361094100393
-0.375	0.625	0.094361094100393
-0.375	0.75	0.094361094100393
-0.25	0.875	0.0491094036990037
-0.125	0.875	0.0491094036990037
-0.1875	0.9375	0.0491094036990037
-0.25	1	0.0305254670652502
-0.25	0.875	0.0305254670652502
-0.1875	0.9375	0.0305254670652502
-0.25	0.875	0.0782319861695264
-0.25	0.75	0.0782319861695264
-0.1875	0.8125	0.0782319861695264
-0.125	0.875	0.0653608113190942
-0.25	0.875	0.0653608113190942
-0.1875	0.8125	0.0653608113190942
-0.125	1	0.0315522816647765
-0.125	0.875	0.0315522816647765
-0.0625	0.9375	0.0315522816647765
0	1	0.0114182181187199
-0.125	1	0.0114182181187199
-0.0625	0.9375	0.0114182181187199
-0.125	1	0.0109526653596378
-0.25	1	0.0109526653596378
-0.1875	0.9375	0.0109526653596378
-0.125	0.875	0.0310614802096505
-0.125	1	0.0310614802096505
-0.1875	0.9375	0.0310614802096505
-0.25	1	0.0191427840650556
-0.5	1	0.0191427840650556
-0.375	0.875	0.0191427840650556
-0.375	0.875	0.0686981264856632
-0.25	0.75	0.0686981264856632
-0.25	0.875	0.0686981264856632
-0.25	1	0.0379758915822689
-0.375	0.875	0.0379758915822689
-0.25	0.875	0.0379758915822689
-0.625	0.875	0.0261793953266521
-0.75	1	0.0261793953266521
-0.75	0.875	0.0261793953266521
-0.75	0.75	0.0447073499142843
-0.625	0.875	0.0447073499142843
-0.75	0.875	0.0447073499142843
-0.625	0.875	0.016685081547831
-0.5	1	0.016685081547831
-0.625	1	0.016685081547831
-0.75	1	0.0153746240900186
-0.625	0.875	0.0153746240900186
-0.625	1	0.0153746240900186
-0.875	0.875	0.0096904272468162
-0.75	1	0.0096904272468162
-0.875	1	0.0096904272468162
-0.875	1	0.00270576929867261
-1	1	0.00270576929867261
-0.9375	0.9375	0.00270576929867261
-0.875	0.875	0.0108568490732432
-0.875	1	0.0108568490732432
-0.9375	0.9375	0.0108568490732432
-0.875	0.875	0.0368577806753647
-0.75	0.75	0.0368577806753647
-0.75	0.875	0.0368577806753647
-0.75	1	0.021191237983343
-0.875	0.875	0.021191237983343
-0.75	0.875	0.021191237983343
-0.625	0.625	0.079282355063649
-0.5	0.75	0.079282355063649
-0.625	0.75	0.079282355063649
-0.75	0.75	0.0701828418429521
-0.625	0.625	0.0701828418429521
-0.625	0.75	0.0701828418429521
-0.625	0.625	0.0983281237200254
-0.5	0.5	0.0983281237200254
-0.5	0.625	0.0983281237200254
-0.5	0.75	0.0898267578241848
-0.625	0.625	0.0898267578241848
-0.5	0.625	0.0898267578241848
-0.5	0.75	0.0445487739486732
-0.5	1	0.0445487739486732
-0.625	0.875	0.0445487739486732
-0.625	0.875	0.0567226511086987
-0.75	0.75	0.0567226511086987
-0.625	0.75	0.0567226511086987
-0.5	0.75	0.0639534468796684
-0.625	0.875	0.0639534468796684
-0.625	0.75	0.0639534468796684
-0.75	0.5	0.0574369714728225
-0.75	0.75	0.0574369714728225
-0.875	0.625	0.0574369714728225
-1	0.5	0.0402174498035412
-0.75	0.5	0.0402174498035412
-0.875	0.625	0.0402174498035412
-0.75	0.5	0.0896791289347976
-0.5	0.5	0.0896791289347976
-0.625	0.625	0.0896791289347976
-0.75	0.75	0.0722876323407397
-0.75	0.5	0.0722876323407397
-0.625	0.625	0.0722876323407397
-0.875	0.75	0.0240273220360625
-0.875	0.875	0.0240273220360625
-0.9375	0.8125	0.0240273220360625
-1	0.75	0.0173469273969607
-0.875	0.75	0.0173469273969607
-0.9375	0.8125	0.0173469273969607
-0.75	0.75	0.0367313947874438
-0.875	0.875	0.0367313947874438
-0.875	0.75	0.0367313947874438
-1	0.875	0.0106533568128838
-0.875	0.875	0.0106533568128838
-0.9375	0.9375	0.0106533568128838
-1	1	0.00263793854521946
-1	0.875	0.00263793854521946
-0.9375	0.9375	0.00263793854521946
-1	0.875	0.005664215840575
-1	0.75	0.005664215840575
-0.9375	0.8125	0.005664215840575
-0.875	0.875	0.0131894057297497
-1	0.875	0.0131894057297497
-0.9375	0.8125	0.0131894057297497
-1	0.75	0.014866099170653
-1	0.5	0.014866099170653
-0.875	0.625	0.014866099170653
-0.875	0.625	0.0437871152897232
-0.75	0.75	0.0437871152897232
-0.875	0.75	0.0437871152897232
-1	0.75	0.0248489971968678
-0.875	0.625	0.0248489971968678
-0.875	0.75	0.0248489971968678
-0.875	0.375	0.0248566836127732
-1	0.25	0.0248566836127732
-0.875	0.25	0.0248566836127732
-0.75	0.25	0.0437999910900102
-0.875	0.375	0.0437999910900102
-0.875	0.25	0.0437999910900102
-1	0.5	0.0148680207746294
-1	0.25	0.0148680207746294
-0.875	0.375	0.0148680207746294
-1	0.125	0.0132151467938697
-0.875	0.125	0.0132151467938697
-0.9375	0.1875	0.0132151467938697
-1	0.25	0.00567113150759908
-1	0.125	0.00567113150759908
-0.9375	0.1875	0.00567113150759908
-1	0.125	0.00263998180105986
-1	0	0.00263998180105986
-0.9375	0.0625	0.00263998180105986
-0.875	0.125	0.0106521348188487
-1	0.125	0.0106521348188487
-0.9375	0.0625	0.0106521348188487
-0.875	0.125	0.0368566248005482
-0.75	0.25	0.0368566248005482
-0.875	0.25	0.0368566248005482
-0.875	0.25	0.0173839850824538
-1	0.25	0.0173839850824538
-0.9375	0.1875	0.0173839850824538
-0.875	0.125	0.0241045098661201
-0.875	0.25	0.0241045098661201
-0.9375	0.1875	0.0241045098661201
-0.75	0.5	0.0720617036169483
-0.75	0.25	0.0720617036169483
-0.625	0.375	0.0720617036169483
-0.5	0.5	0.0897503202777546
-0.75	0.5	0.0897503202777546
-0.625	0.375	0.0897503202777546
-0.75	0.5	0.0401912486536918
-1	0.5	0.0401912486536918
-0.875	0.375	0.0401912486536918
-0.75	0.25	0.0573484863984215
-0.75	0.5	0.0573484863984215
-0.875	0.375	0.0573484863984215
0.375	0.125	0.173877637989682
0.5	0.25	0.173877637989682
0.375	0.25	0.173877637989682
0.25	0.25	0.171007045757989
0.375	0.125	0.171007045757989
0.375	0.25	0.171007045757989
0.5	0.125	0.163522354278423
0.375	0.125	0.163522354278423
0.4375	0.0625	0.163522354278423
0.5	0	0.158560015412737
0.5	0.125	0.158560015412737
0.4375	0.0625	0.158560015412737
0.5	0.25	0.168418150949628
0.375	0.125	0.168418150949628
0.5	0.125	0.168418150949628
0.4375	0.3125	0.190965959206323
0.5	0.375	0.190965959206323
0.4375	0.375	0.190965959206323
0.375	0.375	0.190727328260332
0.4375	0.3125	0.190727328260332
0.4375	0.375	0.190727328260332
0.5	0.25	0.184417791627826
0.5	0.375	0.184417791627826
0.4375	0.3125	0.184417791627826
0.46875	0.40625	0.204850943192382
0.5	0.4375	0.204850943192382
0.46875	0.4375	0.204850943192382
0.4375	0.4375	0.203721298090833
0.46875	0.40625	0.203721298090833
0.46875	0.4375	0.203721298090833
0.5	0.375	0.199427398918613
0.5	0.4375	0.199427398918613
0.46875	0.40625	0.199427398918613
0.5	0.46875	0.218548552641465
0.46875	0.46875	0.218548552641465
0.484375	0.453125	0.218548552641465
0.5	0.4375	0.214377464778661
0.5	0.46875	0.214377464778661
0.484375	0.453125	0.214377464778661
0.5	0.46875	0.234375
0.5	0.5	0.234375
0.484375	0.484375	0.234375
0.46875	0.46875	0.223958333333333
0.5	0.46875	0.223958333333333
0.484375	0.484375	0.223958333333333
0.46875	0.46875	0.208853246287726
0.4375	0.4375	0.208853246287726
0.46875	0.4375	0.208853246287726
0.46875	0.4375	0.209880829577202
0.5	0.4375	0.209880829577202
0.484375	0.453125	0.209880829577202
0.46875	0.46875	0.212894618071935
0.46875	0.4375	0.212894618071935
0.484375	0.453125	0.212894618071935
0.4375	0.4375	0.19581943494122
0.375	0.375	0.19581943494122
0.4375	0.375	0.19581943494122
0.4375	0.375	0.195688725889594
0.5	0.375	0.195688725889594
0.46875	0.40625	0.195688725889594
0.4375	0.4375	0.199120247003748
0.4375	0.375	0.199120247003748
0.46875	0.40625	0.199120247003748
0.375	0.375	0.18047716807314
0.25	0.25	0.18047716807314
0.375	0.25	0.18047716807314
0.375	0.25	0.181157958043766
0.5	0.25	0.181157958043766
0.4375	0.3125	0.181157958043766
0.375	0.375	0.185794374091542
0.375	0.25	0.185794374091542
0.4375	0.3125	0.185794374091542
0.25	0.125	0.13497288576709
0.125	0.125	0.13497288576709
0.1875	0.0625	0.13497288576709
0.25	0	0.136556041197312
0.25	0.125	0.136556041197312
0.1875	0.0625	0.136556041197312
0.25	0.25	0.149979913032894
0.125	0.125	0.149979913032894
0.25	0.125	0.149979913032894
0.125	0.0625	0.0938109179056326
0.0625	0.0625	0.0938109179056326
0.09375	0.03125	0.0938109179056326
0.125	0	0.0956108403339656
0.125	0.0625	0.0956108403339656
0.09375	0.03125	0.0956108403339656
0.125	0.125	0.106762229711972
0.0625	0.0625	0.106762229711972
0.125	0.0625	0.106762229711972
0.03125	0.03125	0.0638943273601675
0.0625	0	0.0638943273601675
0.0625	0.03125	0.0638943273601675
0.0625	0.0625	0.0724821329005549
0.03125	0.03125	0.0724821329005549
0.0625	0.03125	0.0724821329005549
0.03125	0.03125	0.0405983422440037
0	0	0.0405983422440037
0.03125	0	0.0405983422440037
0.0625	0	0.0537567514739014
0.03125	0.03125	0.0537567514739014
0.03125	0	0.0537567514739014
0.0625	0	0.0804955984727227
0.125	0	0.0804955984727227
0.09375	0.03125	0.0804955984727227
0.09375	0.03125	0.0817851360871718
0.0625	0.0625	0.0817851360871718
0.0625	0.03125	0.0817851360871718
0.0625	0	0.0742267416528818
0.09375	0.03125	0.0742267416528818
0.0625	0.03125	0.0742267416528818
0.125	0	0.117806788492992
0.25	0	0.117806788492992
0.1875	0.0625	0.117806788492992
0.1875	0.0625	0.119756546575447
0.125	0.125	0.119756546575447
0.125	0.0625	0.119756546575447
0.125	0	0.109605401872421
0.1875	0.0625	0.109605401872421
0.125	0.0625	0.109605401872421
0.375	0	0.15549264635641
0.375	0.125	0.15549264635641
0.3125	0.0625	0.15549264635641
0.25	0	0.145066675581141
0.375	0	0.145066675581141
0.3125	0.0625	0.145066675581141
0.375	0	0.154572095954374
0.5	0	0.154572095954374
0.4375	0.0625	0.154572095954374
0.375	0.125	0.158243668886469
0.375	0	0.158243668886469
0.4375	0.0625	0.158243668886469
0.375	0.125	0.162296724699311
0.25	0.25	0.162296724699311
0.25	0.125	0.162296724699311
0.25	0.125	0.144648832511832
0.25	0	0.144648832511832
0.3125	0.0625	0.144648832511832
0.375	0.125	0.156443604345998
0.25	0.125	0.156443604345998
0.3125	0.0625	0.156443604345998
0.75	0.125	0.129960004027933
0.625	0.125	0.129960004027933
0.6875	0.0625	0.129960004027933
0.75	0	0.116255796475519
0.75	0.125	0.116255796475519
0.6875	0.0625	0.116255796475519
0.75	0.25	0.12654518298506
0.625	0.125	0.12654518298506
0.75	0.125	0.12654518298506
0.625	0	0.145727512700475
0.625	0.125	0.145727512700475
0.5625	0.0625	0.145727512700475
0.5	0	0.14843323388365
0.625	0	0.14843323388365
0.5625	0.0625	0.14843323388365
0.625	0	0.125549203165503
0.75	0	0.125549203165503
0.6875	0.0625	0.125549203165503
0.625	0.125	0.137764361995794
0.625	0	0.137764361995794
0.6875	0.0625	0.137764361995794
0.875	0.125	0.0791948344054796
0.75	0	0.0791948344054796
0.875	0	0.0791948344054796
1	0	0.0432378018097509
0.875	0.125	0.0432378018097509
0.875	0	0.0432378018097509
0.875	0.125	0.0991346284391522
0.75	0.25	0.0991346284391522
0.75	0.125	0.0991346284391522
0.75	0	0.0965309326165163
0.875	0.125	0.0965309326165163
0.75	0.125	0.0965309326165163
0.625	0.25	0.163976640073716
0.625	0.375	0.163976640073716
0.5625	0.3125	0.163976640073716
0.5	0.25	0.16873992534208
0.625	0.25	0.16873992534208
0.5625	0.3125	0.16873992534208
0.75	0.25	0.145941561650131
0.625	0.375	0.145941561650131
0.625	0.25	0.145941561650131
0.5625	0.375	0.188674082518645
0.5625	0.4375	0.188674082518645
0.53125	0.40625	0.188674082518645
0.5	0.375	0.189264695105189
0.5625	0.375	0.189264695105189
0.53125	0.40625	0.189264695105189
0.625	0.375	0.178471159981058
0.5625	0.4375	0.178471159981058
0.5625	0.375	0.178471159981058
0.53125	0.4375	0.209328222849636
0.53125	0.46875	0.209328222849636
0.515625	0.453125	0.209328222849636
0.5	0.4375	0.207404031675165
0.53125	0.4375	0.207404031675165
0.515625	0.453125	0.207404031675165
0.5625	0.4375	0.201960038193861
0.53125	0.46875	0.201960038193861
0.53125	0.4375	0.201960038193861
0.5	0.46875	0.224166594603268
0.53125	0.46875	0.224166594603268
0.515625	0.484375	0.224166594603268
0.5	0.5	0.234375
0.5	0.46875	0.234375
0.515625	0.484375	0.234375
0.5	0.46875	0.213880208555621
0.5	0.4375	0.213880208555621
0.515625	0.453125	0.213880208555621
0.53125	0.46875	0.21750175615171
0.5	0.46875	0.21750175615171
0.515625	0.453125	0.21750175615171
0.5	0.4375	0.197409938086395
0.5	0.375	0.197409938086395
0.53125	0.40625	0.197409938086395
0.53125	0.40625	0.195960984781889
0.5625	0.4375	0.195960984781889
0.53125	0.4375	0.195960984781889
0.5	0.4375	0.201082029582752
0.53125	0.40625	0.201082029582752
0.53125	0.4375	0.201082029582752
0.5	0.375	0.180237728642974
0.5	0.25	0.180237728642974
0.5625	0.3125	0.180237728642974
0.5625	0.3125	0.173192664812829
0.625	0.375	0.173192664812829
0.5625	0.375	0.173192664812829
0.5	0.375	0.182254644589977
0.5625	0.3125	0.182254644589977
0.5625	0.375	0.182254644589977
0.625	0.125	0.161758203010196
0.5	0.25	0.161758203010196
0.5	0.125	0.161758203010196
0.5	0.125	0.156125339408947
0.5	0	0.156125339408947
0.5625	0.0625	0.156125339408947
0.625	0.125	0.154881772242884
0.5	0.125	0.154881772242884
0.5625	0.0625	0.154881772242884
0.625	0.125	0.140340121684158
0.75	0.25	0.140340121684158
0.625	0.25	0.140340121684158
0.5	0.25	0.158938534262488
0.625	0.125	0.158938534262488
0.625	0.25	0.158938534262488
0.875	0.375	0.103325414312053
0.75	0.5	0.103325414312053
0.75	0.375	0.103325414312053
0.75	0.25	0.10306168041562
0.875	0.375	0.10306168041562
0.75	0.375	0.10306168041562
1	0.5	0.0646003155209499
0.75	0.5	0.0646003155209499
0.875	0.375	0.0646003155209499
0.6875	0.4375	0.159435883882194
0.625	0.5	0.159435883882194
0.625	0.4375	0.159435883882194
0.625	0.375	0.158875582137248
0.6875	0.4375	0.158875582137248
0.625	0.4375	0.158875582137248
0.75	0.5	0.142110977636606
0.625	0.5	0.142110977636606
0.6875	0.4375	0.142110977636606
0.59375	0.46875	0.192113335953397
0.5625	0.5	0.192113335953397
0.5625	0.46875	0.192113335953397
0.5625	0.4375	0.190156551821064
0.59375	0.46875	0.190156551821064
0.5625	0.46875	0.190156551821064
0.625	0.5	0.181695746429516
0.5625	0.5	0.181695746429516
0.59375	0.46875	0.181695746429516
0.546875	0.484375	0.216541226067153
0.53125	0.5	0.216541226067153
0.53125	0.484375	0.216541226067153
0.53125	0.46875	0.215327193029174
0.546875	0.484375	0.215327193029174
0.53125	0.484375	0.215327193029174
0.5625	0.5	0.20918002747245
0.53125	0.5	0.20918002747245
0.546875	0.484375	0.20918002747245
0.515625	0.484375	0.229984561788055
0.53125	0.5	0.229984561788055
0.515625	0.5	0.229984561788055
0.5	0.5	0.239583333333333
0.515625	0.484375	0.239583333333333
0.515625	0.5	0.239583333333333
0.515625	0.484375	0.223958333333333
0.53125	0.46875	0.223958333333333
0.53125	0.484375	0.223958333333333
0.53125	0.5	0.225144485911248
0.515625	0.484375	0.225144485911248
0.53125	0.484375	0.225144485911248
0.53125	0.46875	0.200314729156965
0.5625	0.4375	0.200314729156965
0.5625	0.46875	0.200314729156965
0.5625	0.46875	0.201360928048085
0.5625	0.5	0.201360928048085
0.546875	0.484375	0.201360928048085
0.53125	0.46875	0.206703170591377
0.5625	0.46875	0.206703170591377
0.546875	0.484375	0.206703170591377
0.5625	0.4375	0.173934499934258
0.625	0.375	0.173934499934258
0.625	0.4375	0.173934499934258
0.625	0.4375	0.172135097825369
0.625	0.5	0.172135097825369
0.59375	0.46875	0.172135097825369
0.5625	0.4375	0.180242343247353
0.625	0.4375	0.180242343247353
0.59375	0.46875	0.180242343247353
0.625	0.375	0.134276942610214
0.75	0.25	0.134276942610214
0.75	0.375	0.134276942610214
0.75	0.375	0.127486829348602
0.75	0.5	0.127486829348602
0.6875	0.4375	0.127486829348602
0.625	0.375	0.143525763448762
0.75	0.375	0.143525763448762
0.6875	0.4375	0.143525763448762
0.875	0.125	0.045531954235205
1	0.25	0.045531954235205
0.875	0.25	0.045531954235205
0.75	0.25	0.0837102389555009
0.875	0.125	0.0837102389555009
0.875	0.25	0.0837102389555009
0.875	0.125	0.0232651071020269
1	0	0.0232651071020269
1	0.125	0.0232651071020269
1	0.25	0.0237239375871177
0.875	0.125	0.0237239375871177
1	0.125	0.0237239375871177
1	0.25	0.0240699243559886
1	0.5	0.0240699243559886
0.875	0.375	0.0240699243559886
0.875	0.375	0.0852008256494559
0.75	0.25	0.0852008256494559
0.875	0.25	0.0852008256494559
1	0.25	0.0463919552034553
0.875	0.375	0.0463919552034553
0.875	0.25	0.0463919552034553
0.875	0.625	0.0330918678121429
1	0.75	0.0330918678121429
0.875	0.75	0.0330918678121429
0.75	0.75	0.060190515282368
0.875	0.625	0.060190515282368
0.875	0.75	0.060190515282368
1	0.5	0.0207449025081605
1	0.75	0.0207449025081605
0.875	0.625	0.0207449025081605
0.875	0.875	0.0117005615430002
1	0.75	0.0117005615430002
1	0.875	0.0117005615430002
1	1	0.00806200222683566
0.875	0.875	0.00806200222683566
1	0.875	0.00806200222683566
0.875	0.875	0.0483356501033254
0.75	0.75	0.0483356501033254
0.875	0.75	0.0483356501033254
1	0.75	0.0262547953935804
0.875	0.875	0.0262547953935804
0.875	0.75	0.0262547953935804
0.75	0.625	0.124666603393645
0.625	0.625	0.124666603393645
0.6875	0.5625	0.124666603393645
0.75	0.5	0.116879353079021
0.75	0.625	0.116879353079021
0.6875	0.5625	0.116879353079021
0.75	0.75	0.105096013680128
0.625	0.625	0.105096013680128
0.75	0.625	0.105096013680128
0.625	0.5625	0.1721209330731
0.5625	0.5625	0.1721209330731
0.59375	0.53125	0.1721209330731
0.625	0.5	0.166812928357269
0.625	0.5625	0.166812928357269
0.59375	0.53125	0.166812928357269
0.625	0.625	0.159030760069786
0.5625	0.5625	0.159030760069786
0.625	0.5625	0.159030760069786
0.5625	0.53125	0.205675610921471
0.53125	0.53125	0.205675610921471
0.546875	0.515625	0.205675610921471
0.5625	0.5	0.200383183537308
0.5625	0.53125	0.200383183537308
0.546875	0.515625	0.200383183537308
0.5625	0.5625	0.197916666666667
0.53125	0.53125	0.197916666666667
0.5625	0.53125	0.197916666666667
0.515625	0.515625	0.225144485911248
0.53125	0.5	0.225144485911248
0.53125	0.515625	0.225144485911248
0.53125	0.53125	0.223958333333333
0.515625	0.515625	0.223958333333333
0.53125	0.515625	0.223958333333333
0.515625	0.515625	0.239583333333333
0.5	0.5	0.239583333333333
0.515625	0.5	0.239583333333333
0.53125	0.5	0.229984561788055
0.515625	0.515625	0.229984561788055
0.515625	0.5	0.229984561788055
0.53125	0.5	0.208935591344755
0.5625	0.5	0.208935591344755
0.546875	0.515625	0.208935591344755
0.546875	0.515625	0.214909527139994
0.53125	0.53125	0.214909527139994
0.53125	0.515625	0.214909527139994
0.53125	0.5	0.216332393122564
0.546875	0.515625	0.216332393122564
0.53125	0.515625	0.216332393122564
0.5625	0.5	0.180237796919567
0.625	0.5	0.180237796919567
0.59375	0.53125	0.180237796919567
0.59375	0.53125	0.185491997483254
0.5625	0.5625	0.185491997483254
0.5625	0.53125	0.185491997483254
0.5625	0.5	0.189873021467005
0.59375	0.53125	0.189873021467005
0.5625	0.53125	0.189873021467005
0.625	0.5	0.138552382416657
0.75	0.5	0.138552382416657
0.6875	0.5625	0.138552382416657
0.6875	0.5625	0.143658135466021
0.625	0.625	0.143658135466021
0.625	0.5625	0.143658135466021
0.625	0.5	0.151992693327392
0.6875	0.5625	0.151992693327392
0.625	0.5625	0.151992693327392
0.75	0.5	0.061625411140547
1	0.5	0.061625411140547
0.875	0.625	0.061625411140547
0.875	0.625	0.0795720013205753
0.75	0.75	0.0795720013205753
0.75	0.625	0.0795720013205753
0.75	0.5	0.0914257967904417
0.875	0.625	0.0914257967904417
0.75	0.625	0.0914257967904417
0.625	0.875	0.0914244538415192
0.5	0.75	0.0914244538415192
0.625	0.75	0.0914244538415192
0.75	0.75	0.0795714994511418
0.625	0.875	0.0795714994511418
0.625	0.75	0.0795714994511418
0.5	1	0.0616240319706189
0.5	0.75	0.0616240319706189
0.625	0.875	0.0616240319706189
0.5625	0.6875	0.151990967337233
0.5	0.625	0.151990967337233
0.5625	0.625	0.151990967337233
0.625	0.625	0.143657228053612
0.5625	0.6875	0.143657228053612
0.5625	0.625	0.143657228053612
0.5	0.75	0.138549906767722
0.5	0.625	0.138549906767722
0.5625	0.6875	0.138549906767722
0.53125	0.59375	0.189871997407432
0.5	0.5625	0.189871997407432
0.53125	0.5625	0.189871997407432
0.5625	0.5625	0.185491478515957
0.53125	0.59375	0.185491478515957
0.53125	0.5625	0.185491478515957
0.5	0.625	0.180236065547209
0.5	0.5625	0.180236065547209
0.53125	0.59375	0.180236065547209
0.515625	0.546875	0.216332006046393
0.5	0.53125	0.216332006046393
0.515625	0.53125	0.216332006046393
0.53125	0.53125	0.21490933831345
0.515625	0.546875	0.21490933831345
0.515625	0.53125	0.21490933831345
0.5	0.5625	0.208934849871596
0.5	0.53125	0.208934849871596
0.515625	0.546875	0.208934849871596
0.515625	0.515625	0.229984455365182
0.5	0.53125	0.229984455365182
0.5	0.515625	0.229984455365182
0.5	0.5	0.239583333333333
0.515625	0.515625	0.239583333333333
0.5	0.515625	0.239583333333333
0.515625	0.515625	0.223958333333333
0.53125	0.53125	0.223958333333333
0.515625	0.53125	0.223958333333333
0.5	0.53125	0.22514432627694
0.515625	0.515625	0.22514432627694
0.515625	0.53125	0.22514432627694
0.53125	0.53125	0.197916666666667
0.5625	0.5625	0.197916666666667
0.53125	0.5625	0.197916666666667
0.53125	0.5625	0.200382425919267
0.5	0.5625	0.200382425919267
0.515625	0.546875	0.200382425919267
0.53125	0.53125	0.20567533352437
0.53125	0.5625	0.20567533352437
0.515625	0.546875	0.20567533352437
0.5625	0.5625	0.159030436985445
0.625	0.625	0.159030436985445
0.5625	0.625	0.159030436985445
0.5625	0.625	0.16681137891658
0.5	0.625	0.16681137891658
0.53125	0.59375	0.16681137891658
0.5625	0.5625	0.172120206062951
0.5625	0.625	0.172120206062951
0.53125	0.59375	0.172120206062951
0.625	0.625	0.105095725570632
0.75	0.75	0.105095725570632
0.625	0.75	0.105095725570632
0.625	0.75	0.116877634346554
0.5	0.75	0.116877634346554
0.5625	0.6875	0.116877634346554
0.625	0.625	0.124665710425571
0.625	0.75	0.124665710425571
0.5625	0.6875	0.124665710425571
0.875	0.875	0.0262547646668804
0.75	1	0.0262547646668804
0.75	0.875	0.0262547646668804
0.75	0.75	0.0483355818217698
0.875	0.875	0.0483355818217698
0.75	0.875	0.0483355818217698
0.875	0.875	0.00806199881275788
1	1	0.00806199881275788
0.875	1	0.00806199881275788
0.75	1	0.0117005513007668
0.875	0.875	0.0117005513007668
0.875	1	0.0117005513007668
0.75	1	0.0207445702437548
0.5	1	0.0207445702437548
0.625	0.875	0.0207445702437548
0.625	0.875	0.0601902387420679
0.75	0.75	0.0601902387420679
0.75	0.875	0.0601902387420679
0.75	1	0.0330917312490317
0.625	0.875	0.0330917312490317
0.75	0.875	0.0330917312490317
0.375	0.875	0.0463885707868476
0.25	1	0.0463885707868476
0.25	0.875	0.0463885707868476
0.25	0.75	0.0851942015506953
0.375	0.875	0.0851942015506953
0.25	0.875	0.0851942015506953
0.5	1	0.0240687801282088
0.25	1	0.0240687801282088
0.375	0.875	0.0240687801282088
0.125	0.875	0.0237215282178736
0.25	1	0.0237215282178736
0.125	1	0.0237215282178736
0	1	0.0232624082638732
0.125	0.875	0.0232624082638732
0.125	1	0.0232624082638732
0.125	0.875	0.0837017593541624
0.25	0.75	0.0837017593541624
0.25	0.875	0.0837017593541624
0.25	1	0.045527569700081
0.125	0.875	0.045527569700081
0.25	0.875	0.045527569700081
0.375	0.75	0.14351910145051
0.375	0.625	0.14351910145051
0.4375	0.6875	0.14351910145051
0.5	0.75	0.127481983051548
0.375	0.75	0.127481983051548
0.4375	0.6875	0.127481983051548
0.25	0.75	0.134268087917489
0.375	0.625	0.134268087917489
0.375	0.75	0.134268087917489
0.4375	0.625	0.180238312222128
0.4375	0.5625	0.180238312222128
0.46875	0.59375	0.180238312222128
0.5	0.625	0.172131598897071
0.4375	0.625	0.172131598897071
0.46875	0.59375	0.172131598897071
0.375	0.625	0.173928916513258
0.4375	0.5625	0.173928916513258
0.4375	0.625	0.173928916513258
0.46875	0.5625	0.206701619546543
0.46875	0.53125	0.206701619546543
0.484375	0.546875	0.206701619546543
0.5	0.5625	0.201359291151501
0.46875	0.5625	0.201359291151501
0.484375	0.546875	0.201359291151501
0.4375	0.5625	0.200312211373632
0.46875	0.53125	0.200312211373632
0.46875	0.5625	0.200312211373632
0.484375	0.515625	0.22514432627694
0.5	0.53125	0.22514432627694
0.484375	0.53125	0.22514432627694
0.46875	0.53125	0.223958333333333
0.484375	0.515625	0.223958333333333
0.484375	0.53125	0.223958333333333
0.484375	0.515625	0.239583333333333
0.5	0.5	0.239583333333333
0.5	0.515625	0.239583333333333
0.5	0.53125	0.229984455365182
0.484375	0.515625	0.229984455365182
0.5	0.515625	0.229984455365182
0.5	0.53125	0.209179066179654
0.5	0.5625	0.209179066179654
0.484375	0.546875	0.209179066179654
0.484375	0.546875	0.215326442160977
0.46875	0.53125	0.215326442160977
0.484375	0.53125	0.215326442160977
0.5	0.53125	0.216540557970156
0.484375	0.546875	0.216540557970156
0.484375	0.53125	0.216540557970156
0.5	0.5625	0.181693376695313
0.5	0.625	0.181693376695313
0.46875	0.59375	0.181693376695313
0.46875	0.59375	0.190153411122411
0.4375	0.5625	0.190153411122411
0.46875	0.5625	0.190153411122411
0.5	0.5625	0.192111042946262
0.46875	0.59375	0.192111042946262
0.46875	0.5625	0.192111042946262
0.5	0.625	0.142107389137118
0.5	0.75	0.142107389137118
0.4375	0.6875	0.142107389137118
0.4375	0.6875	0.158869730904624
0.375	0.625	0.158869730904624
0.4375	0.625	0.158869730904624
0.5	0.625	0.159431679843958
0.4375	0.6875	0.159431679843958
0.4375	0.625	0.159431679843958
0.5	0.75	0.0645981172073437
0.5	1	0.0645981172073437
0.375	0.875	0.0645981172073437
0.375	0.875	0.103054791919102
0.25	0.75	0.103054791919102
0.375	0.75	0.103054791919102
0.5	0.75	0.103320794788418
0.375	0.875	0.103320794788418
0.375	0.75	0.103320794788418
0.125	0.625	0.158917819616
0.25	0.5	0.158917819616
0.25	0.625	0.158917819616
0.25	0.75	0.140322915037812
0.125	0.625	0.140322915037812
0.25	0.625	0.140322915037812
0.125	0.5	0.154847942501594
0.125	0.625	0.154847942501594
0.0625	0.5625	0.154847942501594
0	0.5	0.156081457846915
0.125	0.5	0.156081457846915
0.0625	0.5625	0.156081457846915
0.25	0.5	0.161731233848391
0.125	0.625	0.161731233848391
0.125	0.5	0.161731233848391
0.3125	0.5625	0.182245854657632
0.375	0.5	0.182245854657632
0.375	0.5625	0.182245854657632
0.375	0.625	0.173183610755505
0.3125	0.5625	0.173183610755505
0.375	0.5625	0.173183610755505
0.25	0.5	0.180225714651929
0.375	0.5	0.180225714651929
0.3125	0.5625	0.180225714651929
0.40625	0.53125	0.201078556404353
0.4375	0.5	0.201078556404353
0.4375	0.53125	0.201078556404353
0.4375	0.5625	0.195957005027078
0.40625	0.53125	0.195957005027078
0.4375	0.53125	0.195957005027078
0.375	0.5	0.197405394249239
0.4375	0.5	0.197405394249239
0.40625	0.53125	0.197405394249239
0.46875	0.5	0.217500658231056
0.46875	0.53125	0.217500658231056
0.453125	0.515625	0.217500658231056
0.4375	0.5	0.213878701177563
0.46875	0.5	0.213878701177563
0.453125	0.515625	0.213878701177563
0.46875	0.5	0.234375
0.5	0.5	0.234375
0.484375	0.515625	0.234375
0.46875	0.53125	0.22416619292498
0.46875	0.5	0.22416619292498
0.484375	0.515625	0.22416619292498
0.46875	0.53125	0.201957246941386
0.4375	0.5625	0.201957246941386
0.4375	0.53125	0.201957246941386
0.4375	0.53125	0.207401614330518
0.4375	0.5	0.207401614330518
0.453125	0.515625	0.207401614330518
0.46875	0.53125	0.209326178432024
0.4375	0.53125	0.209326178432024
0.453125	0.515625	0.209326178432024
0.4375	0.5625	0.178464648078345
0.375	0.625	0.178464648078345
0.375	0.5625	0.178464648078345
0.375	0.5625	0.189258232570752
0.375	0.5	0.189258232570752
0.40625	0.53125	0.189258232570752
0.4375	0.5625	0.188668603687759
0.375	0.5625	0.188668603687759
0.40625	0.53125	0.188668603687759
0.375	0.625	0.145929628422095
0.25	0.75	0.145929628422095
0.25	0.625	0.145929628422095
0.25	0.625	0.16872419853473
0.25	0.5	0.16872419853473
0.3125	0.5625	0.16872419853473
0.375	0.625	0.163964660404717
0.25	0.625	0.163964660404717
0.3125	0.5625	0.163964660404717
0.125	0.875	0.0965164140393678
0	0.75	0.0965164140393678
0.125	0.75	0.0965164140393678
0.25	0.75	0.0991227458613868
0.125	0.875	0.0991227458613868
0.125	0.75	0.0991227458613868
0.125	0.875	0.0432319699300792
0	1	0.0432319699300792
0	0.875	0.0432319699300792
0	0.75	0.0791827127726345
0.125	0.875	0.0791827127726345
0	0.875	0.0791827127726345
0	0.625	0.13773601928483
0.125	0.625	0.13773601928483
0.0625	0.6875	0.13773601928483
0	0.75	0.12552342022883
0	0.625	0.12552342022883
0.0625	0.6875	0.12552342022883
0	0.625	0.148390876883448
0	0.5	0.148390876883448
0.0625	0.5625	0.148390876883448
0.125	0.625	0.145694477231899
0	0.625	0.145694477231899
0.0625	0.5625	0.145694477231899
0.125	0.625	0.12652788762463
0.25	0.75	0.12652788762463
0.125	0.75	0.12652788762463
0.125	0.75	0.116235589804952
0	0.75	0.116235589804952
0.0625	0.6875	0.116235589804952
0.125	0.625	0.129937862320489
0.125	0.75	0.129937862320489
0.0625	0.6875	0.129937862320489
0.125	0.25	0.156393215022727
0.125	0.375	0.156393215022727
0.0625	0.3125	0.156393215022727
0	0.25	0.14458207330309
0.125	0.25	0.14458207330309
0.0625	0.3125	0.14458207330309
0.25	0.25	0.162270748595252
0.125	0.375	0.162270748595252
0.125	0.25	0.162270748595252
0	0.375	0.158182795325742
0.125	0.375	0.158182795325742
0.0625	0.4375	0.158182795325742
0	0.5	0.154506386207542
0	0.375	0.154506386207542
0.0625	0.4375	0.154506386207542
0	0.375	0.144980661641432
0	0.25	0.144980661641432
0.0625	0.3125	0.144980661641432
0.125	0.375	0.155427087468676
0	0.375	0.155427087468676
0.0625	0.3125	0.155427087468676
0.0625	0.1875	0.109552434622237
0	0.125	0.109552434622237
0.0625	0.125	0.109552434622237
0.125	0.125	0.119727289792308
0.0625	0.1875	0.119727289792308
0.0625	0.125	0.119727289792308
0	0.25	0.117727073410386
0	0.125	0.117727073410386
0.0625	0.1875	0.117727073410386
0.03125	0.09375	0.0741973591505855
0	0.0625	0.0741973591505855
0.03125	0.0625	0.0741973591505855
0.0625	0.0625	0.0817676594194732
0.03125	0.09375	0.0817676594194732
0.03125	0.0625	0.0817676594194732
0	0.125	0.0804483629538067
0	0.0625	0.0804483629538067
0.03125	0.09375	0.0804483629538067
0.03125	0.03125	0.0537405431115453
0	0.0625	0.0537405431115453
0	0.03125	0.0537405431115453
0	0	0.0405942901534147
0.03125	0.03125	0.0405942901534147
0	0.03125	0.0405942901534147
0.03125	0.03125	0.0724764792138221
0.0625	0.0625	0.0724764792138221
0.03125	0.0625	0.0724764792138221
0	0.0625	0.0638773248731532
0.03125	0.03125	0.0638773248731532
0.03125	0.0625	0.0638773248731532
0.0625	0.0625	0.106751952003418
0.125	0.125	0.106751952003418
0.0625	0.125	0.106751952003418
0.0625	0.125	0.0955659629680384
0	0.125	0.0955659629680384
0.03125	0.09375	0.0955659629680384
0.0625	0.0625	0.093788468865965
0.0625	0.125	0.093788468865965
0.03125	0.09375	0.093788468865965
0.125	0.125	0.149968023720295
0.25	0.25	0.149968023720295
0.125	0.25	0.149968023720295
0.125	0.25	0.13649276699457
0	0.25	0.13649276699457
0.0625	0.1875	0.13649276699457
0.125	0.125	0.134940618543253
0.125	0.25	0.134940618543253
0.0625	0.1875	0.134940618543253
0.25	0.375	0.185787032842416
0.375	0.375	0.185787032842416
0.3125	0.4375	0.185787032842416
0.25	0.5	0.181142996408004
0.25	0.375	0.181142996408004
0.3125	0.4375	0.181142996408004
0.25	0.25	0.180471510254218
0.375	0.375	0.180471510254218
0.25	0.375	0.180471510254218
0.375	0.4375	0.199117998181194
0.4375	0.4375	0.199117998181194
0.40625	0.46875	0.199117998181194
0.375	0.5	0.195684154187178
0.375	0.4375	0.195684154187178
0.40625	0.46875	0.195684154187178
0.375	0.375	0.195818089191098
0.4375	0.4375	0.195818089191098
0.375	0.4375	0.195818089191098
0.4375	0.46875	0.21289392247244
0.46875	0.46875	0.21289392247244
0.453125	0.484375	0.21289392247244
0.4375	0.5	0.209879278954631
0.4375	0.46875	0.209879278954631
0.453125	0.484375	0.209879278954631
0.4375	0.4375	0.208852817720412
0.46875	0.46875	0.208852817720412
0.4375	0.46875	0.208852817720412
0.46875	0.5	0.223958333333333
0.46875	0.46875	0.223958333333333
0.484375	0.484375	0.223958333333333
0.5	0.5	0.234375
0.46875	0.5	0.234375
0.484375	0.484375	0.234375
0.46875	0.5	0.214376189390011
0.4375	0.5	0.214376189390011
0.453125	0.484375	0.214376189390011
0.46875	0.46875	0.218548074370721
0.46875	0.5	0.218548074370721
0.453125	0.484375	0.218548074370721
0.4375	0.5	0.199423472162946
0.375	0.5	0.199423472162946
0.40625	0.46875	0.199423472162946
0.40625	0.46875	0.203719822956949
0.4375	0.4375	0.203719822956949
0.4375	0.46875	0.203719822956949
0.4375	0.5	0.204848703244868
0.40625	0.46875	0.204848703244868
0.4375	0.46875	0.204848703244868
0.375	0.5	0.184406295066753
0.25	0.5	0.184406295066753
0.3125	0.4375	0.184406295066753
0.3125	0.4375	0.190722895216743
0.375	0.375	0.190722895216743
0.375	0.4375	0.190722895216743
0.375	0.5	0.190959486706448
0.3125	0.4375	0.190959486706448
0.375	0.4375	0.190959486706448
0.125	0.375	0.168386580298167
0.25	0.5	0.168386580298167
0.125	0.5	0.168386580298167
0.125	0.5	0.158509980514861
0	0.5	0.158509980514861
0.0625	0.4375	0.158509980514861
0.125	0.375	0.163476421562234
0.125	0.5	0.163476421562234
0.0625	0.4375	0.163476421562234
0.125	0.375	0.170987151782364
0.25	0.25	0.170987151782364
0.25	0.375	0.170987151782364
0.25	0.5	0.173853961252378
0.125	0.375	0.173853961252378
0.25	0.375	0.173853961252378
0.5	-0.75	0.057260437751401
0.25	-0.75	0.057260437751401
0.375	-0.875	0.057260437751401
0.5	-1	0.0401410230690789
0.5	-0.75	0.0401410230690789
0.375	-0.875	0.0401410230690789
0.5	-0.75	0.0896372060146181
0.5	-0.5	0.0896372060146181
0.375	-0.625	0.0896372060146181
0.25	-0.75	0.0718907907881928
0.5	-0.75	0.0718907907881928
0.375	-0.625	0.0718907907881928
0.25	-0.875	0.0241459142768093
0.125	-0.875	0.0241459142768093
0.1875	-0.9375	0.0241459142768093
0.25	-1	0.0173982685306796
0.25	-0.875	0.0173982685306796
0.1875	-0.9375	0.0173982685306796
0.25	-0.75	0.0369004369368471
0.125	-0.875	0.0369004369368471
0.25	-0.875	0.0369004369368471
0.125	-1	0.0107023918887194
0.125	-0.875	0.0107023918887194
0.0625	-0.9375	0.0107023918887194
0	-1	0.00264728172237109
0.125	-1	0.00264728172237109
0.0625	-0.9375	0.00264728172237109
0.125	-1	0.00567996671581199
0.25	-1	0.00567996671581199
0.1875	-0.9375	0.00567996671581199
0.125	-0.875	0.0132524887797337
0.125	-1	0.0132524887797337
0.1875	-0.9375	0.0132524887797337
0.25	-1	0.0148588582562091
0.5	-1	0.0148588582562091
0.375	-0.875	0.0148588582562091
0.375	-0.875	0.0437785636852985
0.25	-0.75	0.0437785636852985
0.25	-0.875	0.0437785636852985
0.25	-1	0.0248486790007237
0.375	-0.875	0.0248486790007237
0.25	-0.875	0.0248486790007237
0.625	-0.875	0.0248388246675562
0.75	-1	0.0248388246675562
0.75	-0.875	0.0248388246675562
0.75	-0.75	0.0437662243278517
0.625	-0.875	0.0437662243278517
0.75	-0.875	0.0437662243278517
0.5	-1	0.0148563946729172
0.75	-1	0.0148563946729172
0.625	-0.875	0.0148563946729172
0.875	-1	0.0131861435587526
0.875	-0.875	0.0131861435587526
0.8125	-0.9375	0.0131861435587526
0.75	-1	0.00566276451474373
0.875	-1	0.00566276451474373
0.8125	-0.9375	0.00566276451474373
0.875	-1	0.00263747728234981
1	-1	0.00263747728234981
0.9375	-0.9375	0.00263747728234981
0.875	-0.875	0.0106510838294452
0.875	-1	0.0106510838294452
0.9375	-0.9375	0.0106510838294452
0.875	-0.875	0.0367178571151456
0.75	-0.75	0.0367178571151456
0.75	-0.875	0.0367178571151456
0.75	-0.875	0.0173415500255956
0.75	-1	0.0173415500255956
0.8125	-0.9375	0.0173415500255956
0.875	-0.875	0.0240202022321569
0.75	-0.875	0.0240202022321569
0.8125	-0.9375	0.0240202022321569
0.5	-0.75	0.0722399610680883
0.75	-0.75	0.0722399610680883
0.625	-0.625	0.0722399610680883
0.5	-0.5	0.0896053628781153
0.5	-0.75	0.0896053628781153
0.625	-0.625	0.0896053628781153
0.5	-0.75	0.0401817390032594
0.5	-1	0.0401817390032594
0.625	-0.875	0.0401817390032594
0.75	-0.75	0.0573998586816709
0.5	-0.75	0.0573998586816709
0.625	-0.875	0.0573998586816709
0.875	-0.625	0.0639358684139108
0.75	-0.5	0.0639358684139108
0.75	-0.625	0.0639358684139108
0.75	-0.75	0.0567039010061788
0.875	-0.625	0.0567039010061788
0.75	-0.625	0.0567039010061788
1	-0.5	0.044540381365018
0.75	-0.5	0.044540381365018
0.875	-0.625	0.044540381365018
0.625	-0.625	0.0897949458144131
0.75	-0.5	0.0897949458144131
0.625	-0.5	0.0897949458144131
0.5	-0.5	0.0982793478876859
0.625	-0.625	0.0982793478876859
0.625	-0.5	0.0982793478876859
0.625	-0.625	0.0701533649333898
0.75	-0.75	0.0701533649333898
0.75	-0.625	0.0701533649333898
0.75	-0.5	0.0792545581301164
0.625	-0.625	0.0792545581301164
0.75	-0.625	0.0792545581301164
0.875	-0.875	0.0211858415224115
1	-0.75	0.0211858415224115
0.875	-0.75	0.0211858415224115
0.75	-0.75	0.0368460154342045
0.875	-0.875	0.0368460154342045
0.875	-0.75	0.0368460154342045
1	-0.875	0.0108546760825336
0.875	-0.875	0.0108546760825336
0.9375	-0.9375	0.0108546760825336
1	-1	0.00270534136671262
1	-0.875	0.00270534136671262
0.9375	-0.9375	0.00270534136671262
1	-0.75	0.00968832091792591
0.875	-0.875	0.00968832091792591
1	-0.875	0.00968832091792591
0.875	-0.625	0.0153716593877374
1	-0.75	0.0153716593877374
1	-0.625	0.0153716593877374
1	-0.5	0.0166824830799425
0.875	-0.625	0.0166824830799425
1	-0.625	0.0166824830799425
0.875	-0.625	0.0446936315665379
0.75	-0.75	0.0446936315665379
0.875	-0.75	0.0446936315665379
1	-0.75	0.0261729165705004
0.875	-0.625	0.0261729165705004
0.875	-0.75	0.0261729165705004
0.875	-0.375	0.0379789106789312
1	-0.25	0.0379789106789312
0.875	-0.25	0.0379789106789312
0.75	-0.25	0.0687041548398113
0.875	-0.375	0.0687041548398113
0.875	-0.25	0.0687041548398113
1	-0.5	0.0191424227224733
1	-0.25	0.0191424227224733
0.875	-0.375	0.0191424227224733
1	-0.125	0.0310655376128661
0.875	-0.125	0.0310655376128661
0.9375	-0.1875	0.0310655376128661
1	-0.25	0.0109538684039831
1	-0.125	0.0109538684039831
0.9375	-0.1875	0.0109538684039831
1	-0.125	0.0114196569578708
1	0	0.0114196569578708
0.9375	-0.0625	0.0114196569578708
0.875	-0.125	0.0315566152350756
1	-0.125	0.0315566152350756
0.9375	-0.0625	0.0315566152350756
0.875	-0.25	0.0653696915711012
0.875	-0.125	0.0653696915711012
0.8125	-0.1875	0.0653696915711012
0.75	-0.25	0.0782422792454595
0.875	-0.25	0.0782422792454595
0.8125	-0.1875	0.0782422792454595
0.875	-0.25	0.0305287426635039
1	-0.25	0.0305287426635039
0.9375	-0.1875	0.0305287426635039
0.875	-0.125	0.0491156483915252
0.875	-0.25	0.0491156483915252
0.9375	-0.1875	0.0491156483915252
0.625	-0.375	0.0943542923128583
0.75	-0.5	0.0943542923128583
0.75	-0.375	0.0943542923128583
0.75	-0.25	0.0997055247813387
0.625	-0.375	0.0997055247813387
0.75	-0.375	0.0997055247813387
0.625	-0.375	0.106962004884743
0.5	-0.5	0.106962004884743
0.625	-0.5	0.106962004884743
0.75	-0.5	0.0978302942939352
0.625	-0.375	0.0978302942939352
0.625	-0.5	0.0978302942939352
0.75	-0.5	0.0477944592678674
1	-0.5	0.0477944592678674
0.875	-0.375	0.0477944592678674
0.875	-0.375	0.0797912225857963
0.75	-0.25	0.0797912225857963
0.75	-0.375	0.0797912225857963
0.75	-0.5	0.0756413563331033
0.875	-0.375	0.0756413563331033
0.75	-0.375	0.0756413563331033
0.625	-0.125	0.127884581111114
0.5	-0.25	0.127884581111114
0.625	-0.25	0.127884581111114
0.75	-0.25	0.116116564251018
0.625	-0.125	0.116116564251018
0.625	-0.25	0.116116564251018
0.625	-0.125	0.141633988279275
0.5	0	0.141633988279275
0.5	-0.125	0.141633988279275
0.5	-0.25	0.134805069894412
0.625	-0.125	0.134805069894412
0.5	-0.125	0.134805069894412
0.625	-0.375	0.120617366400593
0.5	-0.25	0.120617366400593
0.5	-0.375	0.120617366400593
0.5	-0.5	0.113588676270776
0.625	-0.375	0.113588676270776
0.5	-0.375	0.113588676270776
0.625	-0.375	0.110334808554577
0.75	-0.25	0.110334808554577
0.625	-0.25	0.110334808554577
0.5	-0.25	0.121353056242977
0.625	-0.375	0.121353056242977
0.625	-0.25	0.121353056242977
0.75	-0.125	0.0824999117925937
0.875	-0.125	0.0824999117925937
0.8125	-0.0625	0.0824999117925937
0.75	0	0.0979169780639029
0.75	-0.125	0.0979169780639029
0.8125	-0.0625	0.0979169780639029
0.75	-0.125	0.0925600087228446
0.75	-0.25	0.0925600087228446
0.8125	-0.1875	0.0925600087228446
0.875	-0.125	0.0810442223188572
0.75	-0.125	0.0810442223188572
0.8125	-0.1875	0.0810442223188572
0.875	0	0.0515457474342509
0.875	-0.125	0.0515457474342509
0.9375	-0.0625	0.0515457474342509
1	0	0.0328829745012641
0.875	0	0.0328829745012641
0.9375	-0.0625	0.0328829745012641
0.875	0	0.0856920564589973
0.75	0	0.0856920564589973
0.8125	-0.0625	0.0856920564589973
0.875	-0.125	0.0688325239948895
0.875	0	0.0688325239948895
0.8125	-0.0625	0.0688325239948895
0.625	-0.125	0.125986967903752
0.75	0	0.125986967903752
0.625	0	0.125986967903752
0.5	0	0.140371518838006
0.625	-0.125	0.140371518838006
0.625	0	0.140371518838006
0.625	-0.125	0.110144382416674
0.75	-0.25	0.110144382416674
0.75	-0.125	0.110144382416674
0.75	0	0.114433531590886
0.625	-0.125	0.114433531590886
0.75	-0.125	0.114433531590886
0.25	-0.125	0.129038529771423
0.375	-0.125	0.129038529771423
0.3125	-0.0625	0.129038529771423
0.25	0	0.126514185265994
0.25	-0.125	0.126514185265994
0.3125	-0.0625	0.126514185265994
0.25	-0.125	0.111375483995893
0.25	-0.25	0.111375483995893
0.3125	-0.1875	0.111375483995893
0.375	-0.125	0.124253877275436
0.25	-0.125	0.124253877275436
0.3125	-0.1875	0.124253877275436
0.375	0	0.144093158143795
0.375	-0.125	0.144093158143795
0.4375	-0.0625	0.144093158143795
0.5	0	0.150085649392607
0.375	0	0.150085649392607
0.4375	-0.0625	0.150085649392607
0.375	0	0.139444928924275
0.25	0	0.139444928924275
0.3125	-0.0625	0.139444928924275
0.375	-0.125	0.140248643015932
0.375	0	0.140248643015932
0.3125	-0.0625	0.140248643015932
0.1875	-0.0625	0.0916124892971776
0.125	0	0.0916124892971776
0.125	-0.0625	0.0916124892971776
0.125	-0.125	0.0846435997429773
0.1875	-0.0625	0.0846435997429773
0.125	-0.0625	0.0846435997429773
0.25	0	0.110136356532579
0.125	0	0.110136356532579
0.1875	-0.0625	0.110136356532579
0.09375	-0.03125	0.0606884971777719
0.0625	0	0.0606884971777719
0.0625	-0.03125	0.0606884971777719
0.0625	-0.0625	0.0557142408879663
0.09375	-0.03125	0.0557142408879663
0.0625	-0.03125	0.0557142408879663
0.125	0	0.0745881842620839
0.0625	0	0.0745881842620839
0.09375	-0.03125	0.0745881842620839
0.03125	-0.03125	0.0443033005959051
0.0625	0	0.0443033005959051
0.03125	0	0.0443033005959051
0	0	0.029133703863979
0.03125	-0.03125	0.029133703863979
0.03125	0	0.029133703863979
0.03125	-0.03125	0.0427130793966831
0.0625	-0.0625	0.0427130793966831
0.0625	-0.03125	0.0427130793966831
0.0625	0	0.0480042068572175
0.03125	-0.03125	0.0480042068572175
0.0625	-0.03125	0.0480042068572175
0.0625	-0.0625	0.0651828689168576
0.125	-0.125	0.0651828689168576
0.125	-0.0625	0.0651828689168576
0.125	-0.0625	0.0799262437428852
0.125	0	0.0799262437428852
0.09375	-0.03125	0.0799262437428852
0.0625	-0.0625	0.0651941962312479
0.125	-0.0625	0.0651941962312479
0.09375	-0.03125	0.0651941962312479
0.125	-0.125	0.0969354213883693
0.25	-0.25	0.0969354213883693
0.25	-0.125	0.0969354213883693
0.25	-0.125	0.11662424264392
0.25	0	0.11662424264392
0.1875	-0.0625	0.11662424264392
0.125	-0.125	0.0976720037379321
0.25	-0.125	0.0976720037379321
0.1875	-0.0625	0.0976720037379321
0.375	-0.375	0.12242936712103
0.5	-0.25	0.12242936712103
0.375	-0.25	0.12242936712103
0.25	-0.25	0.113064186328174
0.375	-0.375	0.113064186328174
0.375	-0.25	0.113064186328174
0.5	-0.375	0.115214045020421
0.375	-0.375	0.115214045020421
0.4375	-0.4375	0.115214045020421
0.5	-0.5	0.112482519520476
0.5	-0.375	0.112482519520476
0.4375	-0.4375	0.112482519520476
0.5	-0.25	0.120921657956287
0.375	-0.375	0.120921657956287
0.5	-0.375	0.120921657956287
0.5	-0.125	0.137653897549489
0.375	-0.125	0.137653897549489
0.4375	-0.1875	0.137653897549489
0.5	-0.25	0.134840934365442
0.5	-0.125	0.134840934365442
0.4375	-0.1875	0.134840934365442
0.5	-0.125	0.146060061145097
0.5	0	0.146060061145097
0.4375	-0.0625	0.146060061145097
0.375	-0.125	0.141626550190164
0.5	-0.125	0.141626550190164
0.4375	-0.0625	0.141626550190164
0.375	-0.25	0.12690576673599
0.375	-0.125	0.12690576673599
0.3125	-0.1875	0.12690576673599
0.25	-0.25	0.1159743412961
0.375	-0.25	0.1159743412961
0.3125	-0.1875	0.1159743412961
0.375	-0.25	0.13011336189654
0.5	-0.25	0.13011336189654
0.4375	-0.1875	0.13011336189654
0.375	-0.125	0.131421856933052
0.375	-0.25	0.131421856933052
0.4375	-0.1875	0.131421856933052
0.125	-0.375	0.0780692278602907
0.25	-0.5	0.0780692278602907
0.25	-0.375	0.0780692278602907
0.25	-0.25	0.0832608123391093
0.125	-0.375	0.0832608123391093
0.25	-0.375	0.0832608123391093
0	-0.5	0.0487283388254042
0.25	-0.5	0.0487283388254042
0.125	-0.375	0.0487283388254042
0.375	-0.5	0.1043577023198
0.375	-0.375	0.1043577023198
0.3125	-0.4375	0.1043577023198
0.25	-0.5	0.0944930016463539
0.375	-0.5	0.0944930016463539
0.3125	-0.4375	0.0944930016463539
0.375	-0.5	0.106983391142892
0.5	-0.5	0.106983391142892
0.4375	-0.4375	0.106983391142892
0.375	-0.375	0.108646384822483
0.375	-0.5	0.108646384822483
0.4375	-0.4375	0.108646384822483
0.375	-0.375	0.102300795663961
0.25	-0.25	0.102300795663961
0.25	-0.375	0.102300795663961
0.25	-0.375	0.0907750152041495
0.25	-0.5	0.0907750152041495
0.3125	-0.4375	0.0907750152041495
0.375	-0.375	0.101840293599403
0.25	-0.375	0.101840293599403
0.3125	-0.4375	0.101840293599403
0.125	-0.25	0.0550763259810298
0.125	-0.125	0.0550763259810298
0.0625	-0.1875	0.0550763259810298
0	-0.25	0.0332666279076074
0.125	-0.25	0.0332666279076074
0.0625	-0.1875	0.0332666279076074
0.25	-0.25	0.0791546097646158
0.125	-0.125	0.0791546097646158
0.125	-0.25	0.0791546097646158
0.0625	-0.125	0.0344235717358059
0.0625	-0.0625	0.0344235717358059
0.03125	-0.09375	0.0344235717358059
0	-0.125	0.0202328279139879
0.0625	-0.125	0.0202328279139879
0.03125	-0.09375	0.0202328279139879
0.125	-0.125	0.0515588001103695
0.0625	-0.0625	0.0515588001103695
0.0625	-0.125	0.0515588001103695
0	-0.0625	0.0245761290090839
0.0625	-0.0625	0.0245761290090839
0.03125	-0.03125	0.0245761290090839
0	0	0.0113414359491842
0	-0.0625	0.0113414359491842
0.03125	-0.03125	0.0113414359491842
0	-0.0625	0.00742905997674514
0	-0.125	0.00742905997674514
0.03125	-0.09375	0.00742905997674514
0.0625	-0.0625	0.0226551470391898
0	-0.0625	0.0226551470391898
0.03125	-0.09375	0.0226551470391898
0	-0.125	0.0122376344608081
0	-0.25	0.0122376344608081
0.0625	-0.1875	0.0122376344608081
0.0625	-0.1875	0.0478412177211827
0.125	-0.125	0.0478412177211827
0.0625	-0.125	0.0478412177211827
0	-0.125	0.0249891631378299
0.0625	-0.1875	0.0249891631378299
0.0625	-0.125	0.0249891631378299
0	-0.25	0.0198399282251973
0	-0.5	0.0198399282251973
0.125	-0.375	0.0198399282251973
0.125	-0.375	0.0733316678577428
0.25	-0.25	0.0733316678577428
0.125	-0.25	0.0733316678577428
0	-0.25	0.0403953193461246
0.125	-0.375	0.0403953193461246
0.125	-0.25	0.0403953193461246
0.125	-0.625	0.0265389107211389
0	-0.75	0.0265389107211389
0.125	-0.75	0.0265389107211389
0.25	-0.75	0.0454386107183419
0.125	-0.625	0.0454386107183419
0.125	-0.75	0.0454386107183419
0.125	-0.625	0.016867904443964
0	-0.5	0.016867904443964
0	-0.625	0.016867904443964
0	-0.75	0.015555695443929
0.125	-0.625	0.015555695443929
0	-0.625	0.015555695443929
0.125	-0.875	0.00975105827303919
0	-0.75	0.00975105827303919
0	-0.875	0.00975105827303919
0	-0.875	0.00271743166590171
0	-1	0.00271743166590171
0.0625	-0.9375	0.00271743166590171
0.125	-0.875	0.0109128417193113
0	-0.875	0.0109128417193113
0.0625	-0.9375	0.0109128417193113
0.125	-0.875	0.037211281467598
0.25	-0.75	0.037211281467598
0.125	-0.75	0.037211281467598
0	-0.75	0.0213544447077087
0.125	-0.875	0.0213544447077087
0.125	-0.75	0.0213544447077087
0.25	-0.5	0.0749435868035187
0.25	-0.75	0.0749435868035187
0.375	-0.625	0.0749435868035187
0.375	-0.625	0.0985695841704188
0.5	-0.5	0.0985695841704188
0.375	-0.5	0.0985695841704188
0.25	-0.5	0.0907207635591374
0.375	-0.625	0.0907207635591374
0.375	-0.5	0.0907207635591374
0.25	-0.5	0.0447273418385896
0	-0.5	0.0447273418385896
0.125	-0.625	0.0447273418385896
0.25	-0.75	0.0606484196036865
0.25	-0.5	0.0606484196036865
0.125	-0.625	0.0606484196036865

